Quantum states with a positive partial transpose are useful for metrology

We show that multipartite quantum states that have a positive partial transpose with respect to all bipartitions of the particles can outperform separable states in linear interferometers. We introduce a powerful iterative method to find such states. We present some examples for multipartite states and examine the scaling of the precision with the particle number. Some bipartite examples are also shown that possess an entanglement very robust to noise. We also discuss the relation of metrological usefulness to Bell inequality violation. We find that quantum states that do not violate any Bell inequality can outperform separable states metrologically. We present such states with a positive partial transpose, as well as with a non-positive positive partial transpose.

==> rho10x10.txt <==
   1.3819829e-02  -1.8828667e-07   2.8856901e-07   3.2522315e-07  -4.8218566e-07   1.1858073e-14   1.0027722e-14   5.3579963e-15   7.9044337e-15   2.9323802e-15  -1.8160039e-07   5.6844123e-09  -2.2773613e-07  -2.1243358e-07   3.4952619e-07   3.8055617e-15   7.9005989e-15   2.8296576e-15   5.6407308e-15  -5.3003468e-15   1.7953042e-06   1.1669306e-06   1.8249329e-06   1.3270521e-06  -2.5377802e-06   2.4680161e-14   3.7828700e-15   4.8617805e-15  -1.1330326e-14   2.4077639e-15   1.3277135e-07   1.0573635e-06  -2.0249595e-07  -5.1457257e-07   5.3913227e-07  -6.4968520e-15   1.3875413e-15  -3.5278650e-15   7.2165645e-15   4.3131062e-15  -1.1758528e-06  -1.9172150e-06  -7.9473239e-07  -1.4182522e-07   7.9941607e-07  -2.6242269e-15   6.8732323e-16   4.0916967e-15   6.7230112e-15   8.9778595e-15  -7.6203839e-15  -1.7788062e-14  -1.2225164e-15  -1.6874131e-14  -2.2797988e-16  -1.4389715e-03  -1.1983668e-05  -4.8012799e-03  -2.8402356e-03   1.4260349e-03   5.3371496e-15  -7.2582486e-15   3.6845095e-15  -2.4252552e-14  -2.3266625e-14   1.9834488e-03  -4.1509234e-04  -2.5749815e-04  -4.0155147e-04   6.0747384e-03  -1.3677450e-14  -1.3070309e-14  -1.3592164e-14  -3.0000083e-14   5.9497086e-15   3.1828990e-04  -4.8229561e-03  -4.5399944e-03  -4.5981821e-04  -1.1443584e-03   2.7573587e-15  -4.0151054e-15   8.6123265e-15  -1.5307140e-15  -1.0965942e-14   1.7241503e-04   2.7774433e-03  -1.2890585e-03   6.1205472e-04   1.0539215e-03  -8.7340874e-15   1.0849698e-14  -2.3020824e-14   3.9751139e-14   2.6184496e-14  -5.9898669e-03  -7.7511549e-04   1.3497755e-03   4.4369164e-03  -3.9337394e-04
  -1.8828667e-07   1.3820242e-02   2.7068472e-07   1.1463763e-07  -9.8510094e-08   2.0074625e-15  -1.9525486e-15   1.1464429e-14   9.6092071e-15  -5.5589600e-15   5.6844142e-09  -1.0730250e-07  -1.2042580e-07  -1.4126569e-07   4.8522249e-08  -1.1396219e-15   5.0619198e-15   8.4209537e-15   7.8380505e-15  -8.0197208e-15   1.1669306e-06  -2.1977720e-06   1.7431623e-07   1.5629680e-06  -1.4090780e-07   6.0500059e-16  -1.9583031e-15   2.4642658e-15   3.6841315e-15   2.5654070e-15   1.0573635e-06  -2.7500183e-06  -7.9332461e-07   2.4841494e-07   2.5831231e-07   6.4631299e-15  -1.6494697e-14   3.8063424e-14   1.4288786e-14  -2.3543990e-14  -1.9172150e-06   4.5115652e-06   8.4296512e-07  -1.1814655e-06  -2.2674461e-07  -6.0693887e-16   5.4086914e-15  -1.7778219e-14  -4.9629772e-15   7.4787281e-15  -3.3605265e-15   2.1604680e-14   4.1615667e-15  -1.1836320e-14  -5.7570497e-15   2.7960017e-03  -1.6880708e-03   2.2894814e-03  -2.1384616e-03   5.9227189e-04   5.6059092e-15  -1.1145401e-14   4.2568948e-15  -1.5843643e-15  -7.4274150e-15  -1.0152682e-03   2.2556731e-03  -1.9471436e-03   1.2190149e-04   2.3328749e-03  -1.4946304e-15   9.5397533e-15  -2.2275097e-15  -1.5229239e-14  -5.2501177e-15   1.6729637e-03  -2.1913601e-03   2.2040370e-04  -2.8312370e-04   9.7602059e-04   7.3929546e-15   9.6365333e-15  -1.3473425e-15   2.8186751e-15  -1.9672980e-15   4.6962485e-03  -4.3918676e-03   9.9282017e-03  -9.9038477e-05   6.6379970e-04  -1.2010420e-14   9.6187464e-15  -8.7692570e-15   3.8013095e-15   6.9920614e-15  -9.9751904e-04  -1.8016408e-03   9.5521145e-04   5.3866174e-04   5.5725503e-04
   2.8856901e-07   2.7068472e-07   1.3818997e-02  -2.6103428e-07  -3.4072322e-07   1.2113331e-14   2.7696984e-15  -2.5001963e-15  -1.8255965e-15   3.2176596e-15  -2.2773614e-07  -1.2042580e-07   3.8191451e-07   1.7502469e-07   2.3842101e-07   1.0288387e-15   2.5276015e-14  -1.0461620e-15  -4.3977626e-15  -2.4005129e-17   1.8249329e-06   1.7431623e-07  -1.9343369e-06  -1.1396841e-06  -1.6519994e-06   1.8774511e-14  -1.6397470e-14  -2.0713367e-16  -3.6475978e-15   5.9982068e-15  -2.0249594e-07  -7.9332460e-07   1.3160066e-06   3.8375561e-07   4.3639598e-07   2.5036149e-16  -1.2532646e-14  -1.0854507e-14   6.9709876e-16   1.5401079e-14  -7.9473240e-07   8.4296512e-07  -4.6507400e-07   1.9085334e-07   4.1895339e-07  -4.0575226e-15  -6.9995914e-15  -7.3415363e-16   8.9768920e-15  -2.2940758e-15  -1.5011402e-14   1.2542755e-15  -5.4759103e-15   2.2963065e-15   9.1403532e-15  -2.8554623e-03  -4.2098066e-03  -4.5949823e-05   3.9049355e-03   2.9135321e-03   4.0146436e-15   3.2049449e-15  -1.1065646e-14  -1.2428838e-14   7.6094198e-15   1.9539510e-03  -3.7930550e-03  -7.5281567e-04   1.6223980e-03  -4.5783464e-03  -1.2635538e-14  -1.6671024e-15   1.8166180e-14  -8.8549311e-16   9.8419942e-15   9.7491230e-04   4.2209860e-04  -1.1856823e-03  -3.2636941e-03  -5.2037031e-03   8.0291551e-15   2.8229238e-15  -9.1699747e-15  -8.2676977e-15  -6.8588862e-15   2.6010759e-03  -3.2899041e-04   1.5196679e-03  -1.2262867e-03  -3.9484128e-04   8.7949371e-15   1.6523314e-14   2.7259769e-15   2.3444017e-14   1.7393903e-14  -1.1211626e-04  -7.1199090e-04   2.9600212e-03   2.3392308e-03  -5.7552787e-03
   3.2522315e-07   1.1463763e-07  -2.6103428e-07   1.3819979e-02   3.6064329e-07  -1.2476574e-14   3.4286659e-15   1.5145456e-14   1.1611706e-14  -8.5904041e-15  -2.1243356e-07  -1.4126568e-07   1.7502470e-07  -3.1980935e-07  -2.5322574e-07  -7.9108179e-15   8.1483508e-15   1.6404350e-14   6.9806424e-15  -5.4144484e-15   1.3270521e-06   1.5629680e-06  -1.1396841e-06   3.0701348e-06   1.7628631e-06  -1.6373244e-14  -9.6613326e-16   7.1371829e-15   1.7642368e-14   2.4136099e-15  -5.1457258e-07   2.4841493e-07   3.8375561e-07   1.5508946e-07  -4.5630503e-07   3.2053337e-15  -8.8600329e-15   2.8775801e-14   1.1454918e-14  -2.4704528e-14  -1.4182522e-07  -1.1814655e-06   1.9085333e-07  -1.9254574e-06  -4.5820129e-07   4.7061636e-15  -1.7290991e-15  -1.2732885e-14  -9.2229256e-15   8.4417870e-16   5.1223842e-15  -1.0829895e-14   4.7468258e-15  -1.7920597e-14  -1.4808983e-14   3.4879313e-03  -2.0095995e-03  -2.7020051e-03  -1.2785084e-03   5.3774777e-04   2.7500146e-14   1.3807968e-14   1.4042610e-14   1.1430869e-14  -2.8817622e-15   2.0949559e-03   2.6878151e-03   3.7298105e-03   1.8606376e-04  -2.6513546e-03   1.4675257e-14  -1.5927267e-14   2.2549869e-14  -3.0750709e-14  -3.2405356e-14   4.9278500e-03   1.8729336e-03  -2.2807655e-03  -4.4122097e-03   3.6558230e-03   8.7443939e-15   6.3636743e-15  -8.9985428e-17   1.2170138e-14   8.6129890e-15  -2.3048481e-03   2.6682136e-03   1.5098969e-03   1.7908057e-03  -9.2316022e-04  -3.7791839e-14  -1.1790841e-14  -1.0322154e-14  -6.5817877e-15   1.6982304e-14  -1.3365885e-03  -3.0377798e-03  -4.4863220e-03  -2.2255623e-03  -3.5046640e-03
  -4.8218566e-07  -9.8510094e-08  -3.4072322e-07   3.6064329e-07   1.3819197e-02  -1.3359322e-14  -4.9267314e-15   5.2008829e-15  -6.9294138e-16  -1.2389059e-14   3.4952619e-07   4.8522248e-08   2.3842103e-07  -2.5322573e-07   2.2807446e-07  -4.3811298e-15  -2.4146099e-15   4.9104690e-15  -4.5238238e-15  -1.4767474e-14  -2.5377802e-06  -1.4090781e-07  -1.6519994e-06   1.7628632e-06  -7.3644215e-07  -2.7846979e-14  -2.3765840e-15  -2.5220407e-15   1.4620499e-14   5.7320119e-15   5.3913227e-07   2.5831231e-07   4.3639597e-07  -4.5630503e-07   1.1489430e-06   5.0259996e-15  -5.4402787e-15   1.8982733e-14   1.7171432e-15  -1.8139910e-14   7.9941606e-07  -2.2674461e-07   4.1895340e-07  -4.5820130e-07  -9.4620375e-07   2.1133706e-15   7.3088095e-16  -2.0257134e-15  -8.3309041e-15   1.1971863e-14   1.2133683e-14  -7.4343439e-15   9.1167908e-15  -6.9067539e-15  -4.3749319e-15   1.1366300e-04   2.8335102e-03   1.7803000e-04  -6.1352502e-04   7.1712664e-03  -1.4611092e-16   9.3314477e-15  -2.2806962e-14   2.1310920e-14   5.9483515e-15  -3.4944875e-03  -2.4026176e-03   2.0570458e-03   5.5307069e-03   2.5707346e-03   2.6712102e-14   1.1536347e-14   7.8059914e-15   3.2952046e-15   9.8913159e-15   2.8964387e-03   2.8285653e-04   2.6168434e-03   1.2181227e-03  -3.7298947e-03  -7.4652080e-15   3.3956877e-15  -8.6099964e-15   1.3157453e-14  -2.7579762e-15  -1.9461651e-03  -7.0514922e-04  -6.3442166e-05   1.3984928e-03  -1.9718833e-03  -8.1237946e-15  -9.8719542e-15  -1.1306054e-14  -3.1233482e-14   1.4017753e-15   1.2709183e-03  -4.2468924e-03  -2.8069167e-03   6.6746048e-04   1.6908421e-03
   1.1858073e-14   2.0074625e-15   1.2113331e-14  -1.2476574e-14  -1.3359322e-14   5.5131421e-03  -3.6259781e-04   1.2563876e-03  -2.9198034e-03   3.5454514e-05  -1.3770504e-14  -8.5431357e-16  -7.9714688e-15   1.2582298e-15   4.4222801e-15  -1.7561416e-03  -2.0718007e-03  -2.6108634e-04  -8.5696293e-04   3.1500309e-04   1.8875002e-14   1.6836289e-15   2.5052443e-14  -2.0458290e-14  -2.3085276e-14   6.1350782e-03   1.4495982e-03   2.1653799e-03  -5.9420034e-03  -2.2044786e-03  -1.0839787e-14  -6.4565709e-16  -7.1937082e-15   1.6026736e-14   1.2145414e-14  -4.4851699e-03   9.6415308e-04  -1.1917735e-03   2.1107015e-03   1.0317587e-03  -7.0410844e-15   3.4616889e-15  -3.8295580e-15   1.0016369e-14   6.7326572e-15  -2.4782963e-03   8.8993444e-06   1.0997498e-03   3.1559849e-04   1.1923433e-03   7.0431213e-18  -3.3949181e-18  -6.4160345e-19  -4.6987046e-19   5.4345756e-19   8.6044432e-16  -6.5556632e-15   4.0883854e-15  -1.5134361e-14   2.5396132e-15  -5.9185237e-19   3.3910002e-18   2.8096064e-18   2.8038949e-18   4.3927518e-18  -1.0415739e-14  -1.2182626e-15  -2.4401758e-15   1.4385578e-14   1.5111700e-15   3.5779380e-18  -1.5803721e-18   3.1313484e-18   3.5357596e-18  -4.0207712e-18   7.7164952e-15   3.2451344e-15   5.7530896e-15  -1.7530087e-14  -6.0614143e-16   1.3626604e-18  -1.2829508e-17  -3.1076912e-18   3.6157329e-18   2.0414239e-18   4.8652078e-15  -1.2928289e-15   4.0388834e-15   1.2230867e-14  -8.7555300e-17  -4.6463302e-19  -4.1887106e-18   3.7093596e-18  -4.5925944e-18  -7.8318614e-19   6.4807829e-15  -4.2648056e-15  -1.2961238e-15  -1.4337274e-14  -4.6261993e-15
   1.0027722e-14  -1.9525486e-15   2.7696984e-15   3.4286659e-15  -4.9267314e-15  -3.6259781e-04   5.2896411e-03   1.3561259e-05  -1.0595449e-03   8.3069467e-04   7.3190447e-15   3.1335219e-15   2.2194144e-14   1.7967954e-14  -3.0709604e-16  -2.0718007e-03   6.3065380e-03  -5.5633172e-06  -1.5849229e-03  -1.9177433e-03  -1.0777828e-14  -5.4542716e-15  -1.7430025e-14  -1.7105394e-14  -1.6145549e-15   1.4495982e-03  -5.7344628e-03  -7.1393049e-04  -2.4861365e-04   1.0478235e-03  -1.1978042e-14  -1.4566585e-14  -1.4426282e-14  -2.4466179e-14  -7.0602612e-15   9.6415308e-04  -4.6884914e-03  -2.4696585e-03  -4.4687488e-04   3.1979028e-03  -5.9314530e-16   2.9617900e-15  -6.2610786e-15   2.2340099e-15   2.0164781e-15   8.8993449e-06  -1.4204730e-03   1.8949843e-03   4.6906832e-04   1.1655576e-03   1.7907008e-19   3.9548825e-18  -3.1387069e-18  -5.3999503e-19   3.9080316e-18  -2.4115071e-15   1.5821925e-14   1.2318104e-16  -1.2229035e-14  -5.3596967e-15   3.5574071e-19  -2.3867212e-18   2.7869180e-18  -2.4407889e-18   4.1798890e-18  -6.5912288e-15   1.8859169e-14   1.5973643e-15  -7.4045688e-16   1.5139798e-15  -4.9321808e-18  -1.2583507e-19   1.3887657e-18   3.3003606e-18   9.2462135e-19  -7.0859931e-16  -9.3426416e-15   4.7718973e-16   3.8425017e-16   9.9181260e-15  -2.3962340e-18   6.4669445e-18   2.9923377e-18  -3.2012934e-18  -1.1521778e-18  -5.1281132e-15   1.3774837e-14   8.8661478e-15   7.1320394e-15  -8.6966436e-15   2.4811327e-18   2.4733002e-18   3.5902194e-18   2.8513254e-18   1.5359652e-18   1.4147745e-15  -4.4414583e-15  -7.2323136e-15  -5.8595519e-15   8.4911348e-15
   5.3579963e-15   1.1464429e-14  -2.5001963e-15   1.5145456e-14   5.2008829e-15   1.2563876e-03   1.3561259e-05   7.6577722e-03   2.0156175e-03  -7.2081987e-04  -7.6908263e-16   6.3150025e-15  -3.7461172e-16   9.5294537e-15   8.6943611e-15  -2.6108634e-04  -5.5633231e-06  -1.2112353e-03   1.0576616e-03  -3.9731677e-03   3.0249728e-15  -2.5981735e-15   3.0160113e-15  -9.0459052e-15  -5.0141891e-15   2.1653799e-03  -7.1393049e-04  -9.6281991e-04  -1.0269204e-03  -1.7978223e-03   4.8089298e-16   3.2033891e-14  -1.6352162e-14   3.6157030e-14   2.6790257e-14  -1.1917735e-03  -2.4696585e-03   5.3340766e-03   4.1416358e-03  -4.8426576e-03   1.3947344e-14  -9.0908085e-15   4.1313670e-15  -1.1914119e-14  -1.3429376e-14   1.0997498e-03   1.8949843e-03   2.2389282e-03   1.1534244e-03   7.4339023e-03   2.1369066e-18   5.5475254e-18   2.7420584e-18   5.4071898e-18  -5.1755661e-18  -7.2734757e-17   1.2535577e-15  -5.9159540e-16   1.1628746e-14  -1.9082028e-14  -1.6338872e-18  -1.6802062e-18  -7.1839077e-18   4.0900310e-18   1.5125744e-18  -6.3616068e-15  -2.7468839e-15  -1.5377788e-15  -2.6142434e-15  -7.7612620e-15   7.4275685e-18   4.8109057e-18  -4.8738892e-20   4.9814544e-18   1.6289475e-18   2.2151447e-17   2.9327832e-15   6.9206544e-15   9.0651158e-15  -7.6077949e-15  -7.3786414e-18   1.0068284e-17  -6.2386886e-19  -2.3296539e-18   2.2841228e-18  -5.2753513e-15   1.0326578e-14  -2.0313292e-14  -1.4759864e-14   2.8780428e-14   3.6728158e-18   1.6172234e-18   7.5238534e-19  -8.4001860e-18  -6.0925416e-18   9.0462293e-15   1.4771060e-15   1.9676509e-15   1.3603558e-16  -1.2234431e-14
   7.9044337e-15   9.6092071e-15  -1.8255965e-15   1.1611706e-14  -6.9294138e-16  -2.9198034e-03  -1.0595449e-03   2.0156175e-03   4.3079920e-03  -2.4764817e-04  -9.1028043e-15   5.2973991e-15  -2.2560116e-15   4.9638036e-15   3.3434499e-15  -8.5696293e-04  -1.5849229e-03   1.0576616e-03  -2.0185297e-03  -1.2965752e-03  -2.0847281e-14   2.5824688e-15  -1.2653955e-14   2.1218292e-14   1.8524207e-14  -5.9420034e-03  -2.4861365e-04  -1.0269204e-03   2.1230189e-03   5.9917399e-04   9.0756002e-15   1.8195217e-14   4.6577142e-15   1.1518819e-14   4.3002020e-15   2.1107015e-03  -4.4687488e-04   4.1416358e-03  -5.6103073e-04  -3.6883648e-03  -1.5820698e-16  -4.5255239e-15   6.4869827e-15  -7.2609088e-15  -8.8614873e-15   3.1559849e-04   4.6906832e-04   1.1534244e-03  -2.5361259e-03   2.3608909e-03  -4.2902898e-18   3.5430639e-18   3.5973438e-18   3.0546845e-18  -4.5910397e-18  -2.1923445e-14  -1.3367827e-14   4.1721968e-15  -6.8202904e-15  -1.0955560e-14  -6.8524909e-19  -2.4144167e-18  -6.5413810e-18   1.1912251e-18  -4.6202014e-18   1.8250043e-14  -3.2141855e-15  -6.3585900e-15  -8.9115614e-15  -3.9597964e-15   3.2877405e-18   3.5668455e-18  -3.3492673e-18  -1.6071697e-18   3.1238079e-18  -2.2076503e-14  -1.0654289e-14  -1.2806659e-15  -5.4791004e-15  -5.6938596e-15  -3.5140845e-18   1.1697639e-17   7.2941796e-19  -2.3071810e-18  -4.6213370e-20   1.7298737e-14   8.5170548e-15  -1.7125291e-14  -6.9850510e-16   1.6744278e-14   8.2536816e-19   2.6257934e-18  -3.8203995e-18  -1.7516127e-18  -3.4032231e-18  -1.7162979e-14   4.1444810e-15   1.5387448e-14   7.4621946e-15  -1.0054713e-14
   2.9323802e-15  -5.5589600e-15   3.2176596e-15  -8.5904041e-15  -1.2389059e-14   3.5454514e-05   8.3069467e-04  -7.2081987e-04  -2.4764817e-04   8.1332064e-03  -1.0442652e-14  -1.0169871e-14  -2.8677964e-15  -1.4149565e-14  -2.8312063e-15   3.1500309e-04  -1.9177433e-03  -3.9731677e-03  -1.2965752e-03  -1.3206309e-03  -6.0726745e-15   8.4297006e-16   2.0755555e-16   9.3146868e-15   6.2439200e-15  -2.2044786e-03   1.0478235e-03  -1.7978223e-03   5.9917398e-04  -1.5608156e-03   2.2673396e-15  -2.9166422e-14   1.7620052e-14  -3.1416530e-14  -2.4967544e-14   1.0317587e-03   3.1979028e-03  -4.8426576e-03  -3.6883648e-03   4.4006166e-03   1.8882768e-14   1.5012365e-14   2.6006040e-16   1.1925106e-14  -4.3615690e-16   1.1923433e-03   1.1655576e-03   7.4339023e-03   2.3608909e-03   4.1959665e-03   3.2424585e-18  -2.2331855e-18   1.4067143e-18   3.7235852e-18  -9.3523964e-19   5.1877592e-15  -6.6221850e-15  -1.5882481e-14  -7.2498600e-15   7.8612437e-16  -3.9366173e-18   1.6661440e-18  -1.6602378e-18   2.5158541e-18   8.9656540e-20   3.6517836e-15  -1.0683094e-15   1.4509084e-16  -9.7808136e-16  -1.7303257e-15   3.9686807e-18   9.1061499e-19  -1.9648496e-18   4.3937487e-18   1.1127363e-19   5.7708848e-15   3.4932874e-15  -8.3173248e-15  -5.7729824e-15   6.2117302e-15  -5.7358623e-20  -8.4968805e-18  -2.6750508e-18   5.7210000e-19   1.9715015e-18   4.9580068e-15  -9.8006284e-15   4.0825046e-14   1.4899910e-14  -6.4798074e-15   2.3695100e-18  -1.5022221e-18   1.1548177e-18  -3.3748228e-18  -4.3724744e-18  -5.1804229e-15  -4.9016039e-15  -1.7616078e-14  -4.5998029e-15  -4.5557488e-15
  -1.8160039e-07   5.6844142e-09  -2.2773614e-07  -2.1243356e-07   3.4952619e-07  -1.3770504e-14   7.3190447e-15  -7.6908263e-16  -9.1028043e-15  -1.0442652e-14   1.3818828e-02  -3.4480398e-08  -1.0072921e-06  -9.2115487e-07   1.5330399e-06  -2.5242513e-14   7.1759814e-16   2.1276438e-15  -1.2351540e-14  -3.5383969e-15   2.9849454e-07   9.6180577e-07   3.6936913e-08  -2.6350334e-07   1.5221553e-07  -1.5865847e-14  -6.0812034e-15   2.0429740e-15  -1.4197904e-14  -3.9758465e-16   8.4894613e-07   1.2200418e-06   6.3088958e-07   2.0602825e-07  -7.0012200e-07  -4.9132726e-15  -2.1498788e-15   3.1584279e-15  -9.8735703e-15  -5.1817445e-16   8.4546959e-07   1.9062384e-06   3.8838388e-07  -2.3068268e-07  -1.8034089e-07  -5.3198250e-15  -5.9168542e-15  -5.9080947e-16  -9.7810359e-15  -3.8170094e-15  -6.4363729e-15  -1.1100638e-14   5.5591208e-16  -7.7899350e-15   7.0693043e-15   3.7786261e-03   1.5756429e-03  -1.7613096e-03   3.9183329e-03   2.2996192e-03   5.2316174e-15  -4.3468137e-15   8.4698450e-16  -1.1213803e-14  -2.2374642e-14  -1.0757834e-03  -3.8421362e-03  -2.4391848e-03  -2.5078257e-03  -5.1731453e-04  -6.8371316e-15  -7.3258828e-15  -1.8341605e-14  -2.3351151e-14   2.7896525e-15   1.2959176e-03  -5.8785792e-03   1.3999106e-03   1.8393851e-04   4.3509464e-03   1.0511416e-14   7.0436848e-15   1.0593977e-14  -1.5512123e-15  -1.3839001e-14  -4.2418591e-03   1.3709408e-03   1.8051970e-03  -5.3827408e-03  -4.1264587e-04  -1.8968408e-15   4.5526519e-15  -1.3723286e-14   2.2867519e-14   8.1448169e-15   2.5026457e-03   9.9178327e-04  -2.1386553e-04   1.8056354e-03  -1.4282377e-03
   5.6844123e-09  -1.0730250e-07  -1.2042580e-07  -1.4126568e-07   4.8522248e-08  -8.5431357e-16   3.1335219e-15   6.3150025e-15   5.2973991e-15  -1.0169871e-14  -3.4480398e-08   1.3819324e-02  -4.9376922e-07  -6.4601942e-07   2.0242591e-07  -4.6160760e-15   6.3934237e-15  -6.7984952e-15  -1.4554761e-14   8.5859719e-15   9.6180577e-07  -2.4113779e-06  -6.0829464e-07   3.6509609e-07   1.8898103e-07  -2.8284523e-15  -4.7747440e-15   8.8886288e-16  -6.0668805e-15  -1.3605441e-15   1.2200418e-06  -2.8198921e-06  -4.7228768e-07   8.3058211e-07   1.1826486e-07   3.2564917e-15  -1.3778423e-14   3.9663962e-15   1.0578587e-14  -1.0607817e-14   1.9062384e-06  -4.6501972e-06  -1.0440677e-06   9.2189937e-07   3.0900432e-07  -5.7231263e-15   1.8890195e-15   3.6299491e-15  -1.0555495e-14   7.0980231e-15  -8.0239449e-15   9.8499466e-15  -1.8076258e-15  -3.5697788e-15   4.5052565e-15   2.5757882e-03  -1.6574253e-03  -2.5517198e-03   3.9646315e-03  -3.1475472e-04   4.9531557e-15   5.3281887e-15   8.2834835e-15   2.4169797e-16  -9.3169374e-15  -1.6031292e-03   1.6147782e-03   6.8737045e-05  -2.6010876e-03  -2.4927057e-04  -1.4444383e-15   3.3553234e-15  -6.4076538e-15  -9.6605235e-15  -4.6505766e-15   2.5387493e-04  -3.6316370e-03  -5.9788455e-04  -3.6085915e-05   6.7621185e-04  -3.3238002e-15  -1.1755696e-14  -1.2460229e-14   6.3555892e-15   6.3505944e-15   3.7550897e-03  -5.2481190e-03  -4.6458741e-03   6.1966599e-03  -3.4280063e-03  -1.0772736e-14   3.1593882e-15  -7.0833384e-15   3.9181845e-15   5.1362533e-15   2.6953314e-03  -1.3253830e-03  -1.5483386e-03   2.8904491e-03  -1.8240419e-04
  -2.2773613e-07  -1.2042580e-07   3.8191451e-07   1.7502470e-07   2.3842103e-07  -7.9714688e-15   2.2194144e-14  -3.7461172e-16  -2.2560116e-15  -2.8677964e-15  -1.0072921e-06  -4.9376922e-07   1.3821282e-02   7.6122029e-07   1.0418378e-06  -1.4083367e-14   1.2292614e-14   3.3363323e-15   1.4376113e-15  -5.4480920e-15   3.6936917e-08  -6.0829464e-07   8.3119983e-07   1.8032124e-07   1.6662670e-07  -5.5506927e-15  -3.0697771e-14   6.3495840e-16  -8.3885033e-15   6.6401637e-15   6.3088958e-07  -4.7228769e-07   8.8979129e-08  -2.1695938e-07  -3.9696403e-07   3.3998749e-15  -2.2143419e-14  -5.9258277e-15  -3.5878709e-15   7.3289316e-15   3.8838388e-07  -1.0440677e-06   1.1264769e-06   1.1686398e-07   1.9565310e-09  -5.1292959e-15  -1.1208842e-14   6.0155144e-15  -9.6985201e-15   1.1067958e-15  -9.6870378e-15  -2.2676237e-15  -5.9935366e-15   2.6579019e-16  -8.2021293e-15   1.4682394e-03  -6.2185896e-03  -8.7694561e-04  -7.0559899e-04   3.3842884e-04   1.2846470e-14   4.8200409e-15  -1.1455866e-14  -1.6935484e-14  -2.2942989e-16  -3.2904056e-03  -5.6015784e-03   4.5473768e-03  -4.1413270e-03   2.6859725e-03  -8.2763674e-15  -3.5493412e-15   1.2934028e-14  -1.5113515e-15   2.2775458e-14   2.1605557e-03   3.7564294e-03   1.0295883e-03   4.4602685e-03   1.7166712e-03   4.6099592e-15  -1.7757002e-15  -3.8774235e-15  -4.7011618e-15  -3.7881512e-16  -4.0883438e-04  -8.2510445e-04  -3.3485660e-04   3.3310259e-04  -2.3793752e-04   1.4356722e-14   1.0584664e-14   1.5631011e-15   8.2611374e-15   1.0982448e-14  -1.9724928e-03   2.5229248e-04   3.4594015e-03  -1.2733774e-03  -4.7021409e-04
  -2.1243358e-07  -1.4126569e-07   1.7502469e-07  -3.1980935e-07  -2.5322573e-07   1.2582298e-15   1.7967954e-14   9.5294537e-15   4.9638036e-15  -1.4149565e-14  -9.2115487e-07  -6.4601942e-07   7.6122029e-07   1.3818209e-02  -1.1069379e-06   1.1056765e-14   1.4903832e-14  -8.0530063e-15  -7.3200070e-15   1.6445972e-15  -2.6350334e-07   3.6509609e-07   1.8032124e-07   4.5375871e-07  -1.7039644e-07   2.1509863e-16  -1.3122913e-15   7.4542551e-16  -4.0650722e-15  -6.8559109e-15   2.0602824e-07   8.3058211e-07  -2.1695938e-07   1.4023495e-06   4.3005579e-07  -2.4822337e-15  -5.5949358e-15   8.4254226e-15   4.3177975e-15  -8.3196589e-15  -2.3068268e-07   9.2189938e-07   1.1686398e-07   1.3455543e-06   1.1010755e-08   1.9970518e-15  -2.7344781e-15   4.7255388e-16   1.1880969e-15   8.2760037e-15   5.3032434e-15  -2.7609851e-15  -3.0524319e-15  -7.9298711e-15  -1.1927227e-14  -2.7096552e-03  -4.9290551e-03   1.5529100e-03  -3.8076065e-03   2.5823414e-03   2.1670624e-14   9.0196717e-15   1.2673914e-14   1.2547628e-14  -1.6911246e-16  -3.4410562e-03   2.9238429e-03   1.7013775e-03  -2.3133948e-03  -2.1771177e-03   5.1971203e-15  -6.6572170e-15   1.7142128e-14  -1.4733010e-14  -1.5428656e-14  -2.1374758e-03  -4.0284099e-04  -1.3198590e-03  -2.1441000e-03   8.4138858e-04   8.2853507e-15   7.7180234e-15   6.7785883e-15   1.1115875e-14   2.1471113e-15  -1.1309266e-03   3.9016124e-03   8.2833911e-04  -1.0198597e-03  -1.9428113e-03  -2.5330715e-14  -1.0092288e-14  -1.1571142e-14  -3.6979953e-15   2.1554816e-14   4.6904789e-03  -3.6269855e-04   4.2877213e-04   5.4989425e-03   4.0020465e-03
   3.4952619e-07   4.8522249e-08   2.3842101e-07  -2.5322574e-07   2.2807446e-07   4.4222801e-15  -3.0709604e-16   8.6943611e-15   3.3434499e-15  -2.8312063e-15   1.5330399e-06   2.0242591e-07   1.0418378e-06  -1.1069379e-06   1.3820603e-02   2.1462532e-14   1.0291459e-14  -5.3150399e-15   4.5683967e-15   4.7869724e-15   1.5221553e-07   1.8898103e-07   1.6662669e-07  -1.7039645e-07   8.2845473e-07   1.5827393e-14   5.8424328e-15  -4.7652205e-15   1.1708397e-14  -3.3745983e-15  -7.0012201e-07   1.1826486e-07  -3.9696403e-07   4.3005579e-07   4.7960456e-07   3.0637032e-15   1.2439725e-16   2.5898421e-15   1.0634727e-14  -5.2549286e-15  -1.8034089e-07   3.0900432e-07   1.9565302e-09   1.1010754e-08   1.3337181e-06   9.4302500e-15   1.7118109e-15  -1.1108512e-14   1.0900172e-14  -8.4310299e-16   3.3517761e-16  -4.0860976e-15   1.2307156e-14   2.9579046e-15  -3.1105843e-15  -4.3063474e-04   9.7864207e-04  -3.6219695e-03  -1.3797354e-03  -2.2784125e-03   2.0563018e-15   5.3837611e-15  -1.8001566e-14   1.1437320e-14  -9.0112751e-15  -5.2212361e-04  -4.4404518e-03  -9.3904298e-05  -2.7699167e-03  -1.5096918e-03   2.6529066e-14   1.0825115e-14   2.5564486e-15  -2.6004002e-15   2.6478330e-15  -5.0822878e-03  -1.0809930e-03   3.6803865e-03  -4.9479070e-03  -5.1333732e-04  -2.4824910e-15   2.6764575e-15  -6.5710559e-15   5.7358110e-15   1.7170424e-15   6.9022514e-04   3.4752759e-04   1.0343041e-03   6.5535401e-04   2.9224399e-04  -3.2136748e-15  -4.1529442e-15  -1.6049376e-14  -2.2296650e-14  -5.3537890e-15  -8.5454050e-04  -7.4322794e-03   7.7399703e-04  -2.8102232e-03   2.7867261e-03
   3.8055617e-15  -1.1396219e-15   1.0288387e-15  -7.9108179e-15  -4.3811298e-15  -1.7561416e-03  -2.0718007e-03  -2.6108634e-04  -8.5696293e-04   3.1500309e-04  -2.5242513e-14  -4.6160760e-15  -1.4083367e-14   1.1056765e-14   2.1462532e-14   5.4443838e-03  -8.5517216e-05  -2.6790204e-03   6.3095850e-03   5.7319740e-04  -6.5342576e-15  -5.4192847e-15   6.9582245e-15  -2.5594495e-16   1.4149083e-14   1.0769694e-03   2.8869713e-03  -1.5842234e-03   4.3973925e-03  -1.6285838e-04  -3.3269261e-15   2.3226012e-16   1.8292655e-15   6.1719432e-15   2.1829552e-15   1.3382258e-03   2.1828032e-03  -3.1192385e-04   5.0277449e-04  -5.6398525e-04  -1.3963515e-14  -4.9942726e-15  -4.6114405e-15   7.7525885e-15   1.0691471e-14   3.7747561e-03   1.7784335e-03  -2.5483611e-03   4.3738655e-03  -1.1700167e-03  -1.6107590e-18  -1.6263722e-18  -4.6954556e-20  -4.3045574e-19  -2.1488705e-19  -1.2298453e-14  -1.0878001e-14  -8.5561659e-15   1.1361343e-14   3.2426761e-15   4.0814557e-19   5.6462263e-19  -3.1317415e-19  -7.5693457e-19  -1.8988329e-18  -6.3962488e-15  -3.1699435e-15   5.4831399e-15  -1.1099277e-14  -1.3170083e-15  -8.7858369e-19  -5.1977992e-19  -5.1507566e-19  -2.3322631e-18   5.4031046e-19  -3.0675330e-15   3.0830992e-15  -7.5414950e-15   1.2277665e-14  -8.9628419e-16   1.7108318e-18  -1.6187515e-18  -2.1036957e-19   4.3178742e-19  -1.7421888e-19   8.2739097e-15  -1.7488440e-15   1.3579155e-15  -1.4692489e-15  -3.6729793e-15  -9.3416742e-19   1.3090808e-19  -1.9828287e-18   1.3006251e-18   1.1961342e-18   5.1629429e-16  -9.3149342e-16  -4.1042938e-15   1.3926606e-14   5.1587366e-15
   7.9005989e-15   5.0619198e-15   2.5276015e-14   8.1483508e-15  -2.4146099e-15  -2.0718007e-03   6.3065380e-03  -5.5633231e-06  -1.5849229e-03  -1.9177433e-03   7.1759814e-16   6.3934237e-15   1.2292614e-14   1.4903832e-14   1.0291459e-14  -8.5517216e-05   1.0128139e-02   2.2659141e-04   1.6244423e-03  -1.9650300e-03  -1.3088191e-14  -1.0693706e-14  -2.7807357e-14  -1.3999975e-14   2.4859108e-15   2.8869713e-03  -7.3994505e-03  -1.3737303e-03   2.3601203e-03   2.3198249e-03  -1.2149387e-14  -1.1521087e-14  -2.3316394e-14  -1.7224411e-14  -5.9940482e-15   2.1828032e-03  -7.0560196e-03  -1.6960486e-03   8.5428943e-04   2.4881487e-03  -6.9695850e-15  -2.5451041e-15  -9.1064306e-15   3.1509334e-15   3.7630542e-15   1.7784335e-03  -1.6140855e-03  -1.7248268e-03   1.9854774e-03  -7.8978478e-04  -2.1717380e-18   6.5690770e-18  -5.3736769e-18  -1.9697262e-18   5.5951451e-18  -8.2021154e-15   3.2021538e-14   2.2783503e-15   1.7164646e-15  -1.0620511e-14   2.2482664e-18  -4.2096645e-18   3.7457609e-18  -5.1734557e-18   5.2306736e-18  -1.9369395e-15   1.9710490e-14  -1.4066323e-15   1.4575122e-15  -5.8262788e-15  -9.1721469e-18  -3.7105222e-19   2.4970778e-18   2.2261199e-18   2.3159325e-18   9.8490636e-16  -7.3400277e-15  -5.0722159e-15  -4.6305004e-16  -2.9008737e-15  -3.2581091e-18   1.3546850e-17   5.6004912e-18  -5.2832018e-18  -2.5060063e-18  -2.5847449e-16   6.4473689e-15   3.4213912e-15   9.0682953e-16  -3.4879999e-15   2.8942886e-18   4.8175814e-18   3.6778521e-18   5.9721796e-18   4.3966305e-18   4.5607891e-15  -5.9879165e-15  -6.4442915e-15   4.7359532e-15   1.1207939e-15
   2.8296576e-15   8.4209537e-15  -1.0461620e-15   1.6404350e-14   4.9104690e-15  -2.6108634e-04  -5.5633172e-06  -1.2112353e-03   1.0576616e-03  -3.9731677e-03   2.1276438e-15  -6.7984952e-15   3.3363323e-15  -8.0530063e-15  -5.3150399e-15  -2.6790204e-03   2.2659141e-04   3.7544423e-03  -2.9856545e-03   1.2898070e-03   5.3429547e-15   1.1427421e-15   2.5626112e-16  -6.1703742e-15  -2.8220102e-15  -1.5842234e-03  -1.3737303e-03   1.6581702e-03  -1.4876035e-03   1.4270637e-03   5.5362228e-15   1.1240230e-14  -9.9989470e-15   1.1942446e-14   9.6929432e-15  -3.1192384e-04  -1.6960486e-03   2.1207701e-03   2.6091430e-04  -1.5730281e-03   6.3028718e-15  -5.8022230e-18   7.2667068e-15   3.3806609e-16  -2.2066562e-14  -2.5483611e-03  -1.7248268e-03  -2.8730109e-03  -4.1284497e-03  -3.0819914e-03  -2.2267113e-18   9.8928539e-19  -3.4973784e-19  -2.4176960e-18   9.7513646e-19  -1.1581811e-14   4.1308239e-15  -6.5318993e-15  -9.6282228e-15  -8.0978563e-15   1.8768398e-18  -1.1193982e-18   1.5838783e-18  -1.4966101e-18  -7.2362937e-19   8.9065113e-15   5.3447263e-15  -1.1259341e-15   9.7016075e-15   2.9395870e-15  -2.6442669e-18  -7.0176653e-19   3.6180435e-19  -2.7755589e-18  -3.1147394e-19  -5.9382041e-15   3.8070621e-15  -2.0672563e-15  -3.6785599e-15  -1.0429298e-14   4.8867969e-19   4.4694073e-18   1.5877143e-18  -1.8989189e-19  -1.4748396e-18   2.3272018e-15   5.8525082e-15  -1.9795408e-15  -6.2226832e-15   1.0774155e-14  -1.7169717e-18   6.3941550e-19  -6.4899153e-19   2.8100336e-18   2.3110303e-18  -1.1374502e-14   5.8857375e-16   1.7570295e-15  -8.8893889e-15  -1.0028127e-15
   5.6407308e-15   7.8380505e-15  -4.3977626e-15   6.9806424e-15  -4.5238238e-15  -8.5696293e-04  -1.5849229e-03   1.0576616e-03  -2.0185297e-03  -1.2965752e-03  -1.2351540e-14  -1.4554761e-14   1.4376113e-15  -7.3200070e-15   4.5683967e-15   6.3095850e-03   1.6244423e-03  -2.9856545e-03   8.4310750e-03   1.5485110e-04  -1.6168203e-14  -4.2501439e-15  -7.7433667e-15   8.7896102e-15   1.1213388e-14   4.3973925e-03   2.3601203e-03  -1.4876035e-03   4.0817031e-03  -3.7337150e-04  -6.7936370e-16   3.6763649e-15  -2.2210811e-15   8.4468637e-15   1.1956707e-14   5.0277449e-04   8.5428944e-04   2.6091430e-04   2.4977021e-03  -1.1380546e-03  -1.8846829e-14  -1.0164767e-14  -3.1923601e-15   4.6231416e-15   1.2445345e-14   4.3738655e-03   1.9854774e-03  -4.1284497e-03   5.8496063e-03  -1.0505224e-03  -9.4304797e-19  -7.9094117e-19  -2.1551747e-18  -7.4620615e-19   2.2532673e-19   2.1342731e-14  -2.7870794e-15  -1.2237822e-15   3.5726743e-15   3.8070564e-16   1.5171407e-18   6.2220787e-19  -6.9821820e-20  -1.8612128e-18   4.6979818e-19  -6.9789628e-15  -1.0745883e-14   4.0527879e-15  -7.9148476e-15   8.8233144e-15  -1.8924768e-18  -9.0722461e-19   1.3851314e-18  -1.5214801e-18   1.0923200e-18   2.7441001e-14   6.0701652e-15  -7.9975489e-15   2.4215846e-14   1.3976705e-15   1.2747252e-18  -9.6301857e-19   4.1407405e-19  -1.0524590e-19  -1.4536968e-19  -9.4975780e-15  -2.4254602e-15  -3.3888231e-15  -6.2945046e-15   6.9080291e-15   9.8110957e-20   6.0212540e-19  -1.0270298e-18   1.2220823e-18   2.5903025e-18   7.6853492e-15   1.5941763e-14  -2.4752189e-16   2.3928434e-15  -1.1615626e-14
  -5.3003468e-15  -8.0197208e-15  -2.4005129e-17  -5.4144484e-15  -1.4767474e-14   3.1500309e-04  -1.9177433e-03  -3.9731677e-03  -1.2965752e-03  -1.3206309e-03  -3.5383969e-15   8.5859719e-15  -5.4480920e-15   1.6445972e-15   4.7869724e-15   5.7319740e-04  -1.9650300e-03   1.2898070e-03   1.5485110e-04   3.1437144e-03   2.2508374e-15   2.0352518e-15   5.4000108e-15   2.3909353e-15   1.7552626e-15  -1.6285838e-04   2.3198248e-03   1.4270637e-03  -3.7337150e-04   5.8260809e-04  -1.9308669e-15  -8.3170890e-15   1.4058315e-14  -9.4402465e-15  -8.4272981e-15  -5.6398526e-04   2.4881487e-03  -1.5730281e-03  -1.1380546e-03   1.0993216e-03   4.2981526e-15   6.5350716e-15   3.1419270e-15   1.3591926e-14  -7.1024041e-15  -1.1700167e-03  -7.8978477e-04  -3.0819914e-03  -1.0505224e-03  -5.1372655e-03  -5.0588254e-19  -4.9890977e-18  -1.2711972e-18  -3.9360022e-18   2.2741306e-18   2.6791255e-15  -1.6449006e-14  -8.1375666e-15  -3.3651136e-15  -8.8998829e-15   1.5731464e-18   2.2415340e-18   4.4209521e-18  -1.7756944e-18  -1.2343982e-18  -4.2227547e-15  -1.1883889e-15   5.0511736e-15  -4.0251733e-15  -1.1930127e-15  -3.1181117e-18  -3.4839706e-18   6.9877265e-19  -4.1722562e-18  -2.0415396e-18  -3.5349491e-15  -3.7833927e-15  -6.5422681e-15  -6.7791776e-15  -5.2866039e-15   5.6616761e-18  -9.4481782e-18  -6.8251927e-19   3.0590668e-18  -9.8716432e-19   1.6561067e-15  -5.3479250e-15   3.2078663e-15   1.0857750e-14  -8.4744249e-15  -3.4684067e-18  -2.3365763e-18  -1.0329475e-18   3.9864389e-18   4.0499372e-18   7.5204946e-15  -1.9579405e-15  -6.2594427e-16   5.0714555e-15   3.7452505e-15
   1.7953042e-06   1.1669306e-06   1.8249329e-06   1.3270521e-06  -2.5377802e-06   1.8875002e-14  -1.0777828e-14   3.0249728e-15  -2.0847281e-14  -6.0726745e-15   2.9849454e-07   9.6180577e-07   3.6936917e-08  -2.6350334e-07   1.5221553e-07  -6.5342576e-15  -1.3088191e-14   5.3429547e-15  -1.6168203e-14   2.2508374e-15   1.3820757e-02   3.7031699e-07   1.2479571e-06   1.0398500e-06  -1.8282312e-06   1.9183097e-14  -3.2363605e-15   8.0800922e-16  -1.8203478e-14  -8.1532493e-15  -1.4103381e-06  -7.6428820e-07  -1.4865803e-06  -1.1386640e-06   2.1076849e-06  -1.6555416e-14  -2.7899902e-15  -1.7926945e-15   3.1558471e-15   2.8464065e-15  -1.3238787e-07   7.4767337e-07  -4.2407751e-07  -6.2370617e-07   8.1081157e-07  -1.1341861e-14  -5.5881958e-16  -2.6447359e-15  -1.2621491e-15  -1.3385951e-15  -8.6718169e-15  -6.2031972e-15  -7.1966349e-15  -1.8410231e-14   7.1040166e-15   9.7498960e-04   1.2714413e-03  -6.9948007e-04   3.2794710e-03   8.7064357e-04   4.6446643e-15   3.3772401e-15   1.6562124e-14  -6.5483012e-15  -6.3892268e-15  -9.3305812e-04   2.0761464e-03  -2.1821538e-04  -2.1393321e-03  -2.0219967e-03  -5.6928075e-17  -6.9582625e-15   1.2271219e-14  -1.9018613e-14  -4.1406561e-15  -1.9468461e-03   5.5167398e-03   1.8314980e-03  -2.7918511e-04   8.0508834e-05   4.9933495e-15   4.1789148e-15   4.0927093e-15   5.4425556e-15  -7.2687069e-15  -2.2135090e-03  -3.3303283e-03   6.4932296e-04  -2.2209897e-03   7.7858990e-04  -1.6266797e-14  -3.8462694e-16  -1.3428267e-14   2.1244941e-14   3.0881948e-14  -6.8037599e-03  -6.4043351e-04  -2.7955554e-03   6.7523872e-03   1.6805848e-03
   1.1669306e-06  -2.1977720e-06   1.7431623e-07   1.5629680e-06  -1.4090781e-07   1.6836289e-15  -5.4542716e-15  -2.5981735e-15   2.5824688e-15   8.4297006e-16   9.6180577e-07  -2.4113779e-06  -6.0829464e-07   3.6509609e-07   1.8898103e-07  -5.4192847e-15  -1.0693706e-14   1.1427421e-15  -4.2501439e-15   2.0352518e-15   3.7031699e-07   1.3819225e-02   3.9810411e-07   9.1680704e-07  -1.8380532e-07   1.1841034e-15   2.0082864e-15  -1.4590293e-14  -6.8837947e-15   1.2990426e-14  -7.6428820e-07   1.3203735e-06  -2.6348099e-07  -1.2069729e-06   1.5287322e-07   7.9860919e-15   1.1123076e-14   8.9796919e-16  -4.7092443e-15  -7.6093199e-15   7.4767337e-07  -2.0595537e-06  -7.0492985e-07  -1.0725460e-09   2.4106936e-07  -6.8894615e-15  -3.1194814e-15   2.1984467e-15  -2.5004888e-15   3.4918178e-15   3.4035987e-15   2.6650030e-15   3.8361096e-15  -1.0064197e-14  -6.4231444e-15   5.2189487e-03   2.9622352e-03   5.2217724e-05  -1.1562047e-03  -2.1084945e-03   5.7683048e-15  -1.0076568e-14  -1.1182523e-15   9.5467056e-16   3.0267687e-15  -2.2561546e-03  -2.2180122e-03  -4.4918639e-04   2.9825158e-04   7.6313431e-04   3.3974738e-15   1.1033565e-14   1.0868788e-14  -6.5352762e-15  -5.1383855e-15   5.2805264e-04   2.9399493e-03   6.4954228e-04  -1.5341423e-03  -1.2843784e-03   6.7919895e-15  -5.2712934e-15   9.9383595e-15   2.3389892e-15  -4.5731490e-15   7.2172146e-03   5.6711579e-03  -7.3038046e-04  -2.2013720e-03  -4.9104668e-03  -9.9090818e-15   8.9541254e-15  -1.9614990e-15  -1.3325453e-16   9.9408867e-15  -4.3174266e-04   2.1397761e-03  -1.0141885e-03   2.2758500e-03  -4.7739493e-04
   1.8249329e-06   1.7431623e-07  -1.9343369e-06  -1.1396841e-06  -1.6519994e-06   2.5052443e-14  -1.7430025e-14   3.0160113e-15  -1.2653955e-14   2.0755555e-16   3.6936913e-08  -6.0829464e-07   8.3119983e-07   1.8032124e-07   1.6662669e-07   6.9582245e-15  -2.7807357e-14   2.5626112e-16  -7.7433667e-15   5.4000108e-15   1.2479571e-06   3.9810411e-07   1.3817929e-02  -8.7207340e-07  -1.2208979e-06   6.7725275e-15   5.0098649e-15   8.4927233e-15  -8.0675728e-15  -8.7385580e-15  -1.4865803e-06  -2.6348100e-07   1.7485704e-06   9.6876536e-07   1.3854343e-06  -1.2534901e-14   1.8252347e-14   1.3357806e-15   1.1145990e-15  -3.0452519e-15  -4.2407751e-07  -7.0492985e-07   1.3947866e-06   4.8571382e-07   6.0115446e-07  -1.4994148e-14   4.2640951e-15   2.1968752e-15  -1.5122515e-15   1.0367444e-15  -1.4309954e-14  -1.1341336e-15   1.3169351e-14   6.1817705e-15   1.6842618e-14  -7.4476747e-03   4.3701647e-03  -1.2659535e-03   3.1149447e-03  -4.6092648e-04   1.0851020e-15  -2.1701822e-15   4.4152170e-15  -1.6881138e-15  -1.6768340e-14  -1.8325548e-03   2.7820186e-03   3.2671669e-03  -4.2186402e-03   3.1211795e-05  -8.2448011e-15  -4.3391178e-15  -7.8727465e-16  -1.1718816e-14  -4.9387503e-15   6.0525877e-03  -6.3411362e-04   1.1279257e-03   5.4624231e-05   9.5042418e-04   8.8074628e-15   7.2643540e-16  -3.6033808e-15  -4.2644629e-15  -1.0797449e-14   3.3872694e-03   7.4582765e-04   8.4005672e-04  -2.5725786e-03  -1.1927094e-03  -4.4070576e-15   3.4810492e-16   7.0062238e-15   1.4842846e-14  -2.5392345e-15  -3.7761598e-04  -1.3038470e-03   1.1605555e-03  -1.2333955e-03   7.6128189e-04
   1.3270521e-06   1.5629680e-06  -1.1396841e-06   3.0701348e-06   1.7628632e-06  -2.0458290e-14  -1.7105394e-14  -9.0459052e-15   2.1218292e-14   9.3146868e-15  -2.6350334e-07   3.6509609e-07   1.8032124e-07   4.5375871e-07  -1.7039645e-07  -2.5594495e-16  -1.3999975e-14  -6.1703742e-15   8.7896102e-15   2.3909353e-15   1.0398500e-06   9.1680704e-07  -8.7207340e-07   1.3821570e-02   1.2994520e-06  -1.5424707e-14  -4.3201671e-15  -1.4948372e-14   2.9431770e-15   1.7545646e-14  -1.1386640e-06  -1.2069729e-06   9.6876536e-07  -2.4231021e-06  -1.4769374e-06   6.9378682e-15   2.0737466e-15   2.2338231e-15  -5.3652820e-15  -2.8571916e-15  -6.2370616e-07  -1.0725450e-09   4.8571382e-07  -2.8804129e-07  -6.3344761e-07   6.6206572e-15   4.3737564e-15   3.3534763e-15  -2.3497239e-15  -5.7137470e-16   1.3610290e-14  -1.0158388e-15   2.0501007e-14  -1.3001986e-14  -2.1016501e-14   4.2811128e-04   2.8600133e-03   2.6849608e-03  -4.9268649e-03  -1.0104470e-03   1.5301812e-14   5.4702207e-15  -1.5805885e-15   4.2750600e-16  -1.2488379e-14   3.0444034e-03  -3.8485841e-03   8.8781146e-04  -3.5193101e-03  -1.7216424e-04   2.7330305e-14   1.3139174e-15   1.3784235e-14  -9.6412028e-15  -2.5463149e-14   5.1812882e-03   9.9569226e-05   1.6412862e-03  -5.3548936e-03  -1.6671985e-03  -2.2239370e-15   2.3719652e-15  -1.2106243e-14   8.3362763e-15   8.6476356e-15  -1.9264087e-03  -3.9826940e-03  -1.1239047e-03   1.7353978e-03   1.3122163e-03  -2.4734420e-14  -9.7342214e-15  -6.6382539e-15  -9.5998233e-15   6.7776881e-15   1.5024549e-03   3.4787359e-03   6.2542591e-04   3.1578477e-03   1.2609429e-03
  -2.5377802e-06  -1.4090780e-07  -1.6519994e-06   1.7628631e-06  -7.3644215e-07  -2.3085276e-14  -1.6145549e-15  -5.0141891e-15   1.8524207e-14   6.2439200e-15   1.5221553e-07   1.8898103e-07   1.6662670e-07  -1.7039644e-07   8.2845473e-07   1.4149083e-14   2.4859108e-15  -2.8220102e-15   1.1213388e-14   1.7552626e-15  -1.8282312e-06  -1.8380532e-07  -1.2208979e-06   1.2994520e-06   1.3818761e-02  -2.3867230e-14   5.4306508e-16  -1.6723773e-14   1.4110381e-14   1.1067357e-14   2.1076849e-06   1.5287322e-07   1.3854343e-06  -1.4769374e-06   7.6741269e-07   1.4758840e-14   1.7740786e-15   2.1964611e-15  -3.9255795e-15  -2.8305748e-15   8.1081157e-07   2.4106937e-07   6.0115447e-07  -6.3344760e-07   1.0871090e-06   9.0741277e-15   4.3867946e-15  -3.6068857e-15   3.7323759e-15  -3.2401146e-15   1.5234000e-14   4.8177592e-15   2.5423549e-15   1.3514270e-15   7.3937259e-15  -7.5427922e-04  -1.4227251e-03  -1.9162096e-03   3.0228844e-04  -1.1385492e-03  -9.7607455e-15   2.4478677e-15   6.2225925e-15   1.9648198e-14   6.7613011e-15  -8.7072439e-03   1.6085306e-03  -1.6970483e-03   2.8341879e-03  -9.3402158e-05   1.5728516e-14   4.4209035e-15   9.6277306e-15   9.4269300e-15  -7.8021629e-15   9.3517124e-04  -1.6550494e-03   2.4406350e-03  -5.4864755e-03  -3.0733338e-04  -1.1786906e-14  -1.4968968e-15  -5.5543817e-15   5.4698877e-15  -8.2441388e-16  -1.9965709e-03  -1.1279302e-04  -2.9939733e-04   1.9709051e-03   9.8582669e-04   1.2682238e-15  -2.4998380e-15   2.1646350e-14  -1.2624389e-14   2.3369086e-15  -3.3173052e-03   5.1426657e-03   1.6090176e-03  -2.0672371e-03  -9.7760457e-04
   2.4680161e-14   6.0500059e-16   1.8774511e-14  -1.6373244e-14  -2.7846979e-14   6.1350782e-03   1.4495982e-03   2.1653799e-03  -5.9420034e-03  -2.2044786e-03  -1.5865847e-14  -2.8284523e-15  -5.5506927e-15   2.1509863e-16   1.5827393e-14   1.0769694e-03   2.8869713e-03  -1.5842234e-03   4.3973925e-03  -1.6285838e-04   1.9183097e-14   1.1841034e-15   6.7725275e-15  -1.5424707e-14  -2.3867230e-14   1.2403074e-02  -1.4703989e-04   1.6903718e-03  -4.8328447e-03  -2.0058790e-03  -1.9261474e-14  -1.0105421e-15  -1.6491715e-14   1.3515952e-14   2.2486645e-14  -4.9519889e-03  -1.6313195e-03  -2.0455292e-03   4.8967795e-03   1.7168581e-03  -1.5366573e-14  -2.2336047e-15  -1.1583724e-14   6.0638682e-15   1.8041769e-14  -2.6229442e-04   2.3795463e-04  -2.2725833e-03   4.4288004e-03   1.3449639e-04   7.7769714e-18  -2.1133718e-18  -4.4843593e-18  -1.8838270e-18   4.0740464e-18   2.6512910e-14   1.4267307e-14   5.5064210e-15  -1.5215874e-14  -1.0348957e-14   7.6334578e-19   2.8027977e-18   5.9827994e-18   1.2295918e-19   8.4786151e-18  -1.5053121e-14  -2.9547631e-15  -3.4194956e-15   9.7392986e-15   5.1776051e-15  -1.0695336e-18  -2.9662540e-18   5.7993129e-18   5.0419920e-18  -3.8043203e-18   2.3052505e-14   3.5789581e-15   3.3771489e-15  -1.4736437e-14  -8.0234668e-15   1.1771178e-18  -1.1830776e-17  -1.3001715e-18   2.1766342e-18   1.2406839e-18  -1.0117640e-14  -1.5932122e-15  -5.6747750e-15   1.2074136e-14   2.9589503e-15   8.6589340e-19  -3.0531060e-18   6.3185463e-18  -2.0211061e-18   2.3341177e-18   1.5178089e-14   8.9458312e-15   4.5733687e-15  -7.5784002e-15  -4.5866950e-15
   3.7828700e-15  -1.9583031e-15  -1.6397470e-14  -9.6613326e-16  -2.3765840e-15   1.4495982e-03  -5.7344628e-03  -7.1393049e-04  -2.4861365e-04   1.0478235e-03  -6.0812034e-15  -4.7747440e-15  -3.0697771e-14  -1.3122913e-15   5.8424328e-15   2.8869713e-03  -7.3994505e-03  -1.3737303e-03   2.3601203e-03   2.3198248e-03  -3.2363605e-15   2.0082864e-15   5.0098649e-15  -4.3201671e-15   5.4306508e-16  -1.4703989e-04   7.1585999e-03   7.2603751e-04  -2.6115405e-04  -1.8674015e-03  -1.0809938e-16   7.5425599e-16   2.0212876e-14  -4.0906257e-15   1.3136187e-15  -1.6313195e-03   6.4564972e-03   4.5457118e-04  -6.7226221e-05  -1.5801643e-03  -3.0483457e-15  -2.3568451e-16   3.4686828e-15   2.7380497e-15   4.6569505e-15   2.3795463e-04   1.8683699e-03  -8.3243490e-04   9.6234041e-04  -1.0297597e-03   1.1911738e-18  -6.6811658e-18   2.6201059e-18   5.3600454e-19  -2.4495737e-18   2.0878604e-14  -4.1846593e-14  -3.5065442e-15   4.2467976e-16   8.7706598e-15  -1.3879781e-18   3.7871615e-18  -9.6517196e-19   2.2859268e-18  -3.7935726e-18   2.2229613e-15  -6.9278574e-15  -5.3363094e-15   6.8565107e-15   4.9337610e-15   4.4185863e-18  -1.1867366e-18  -1.5826512e-18  -2.5878089e-18  -1.7522183e-18  -2.4314413e-15  -1.1347036e-14  -2.6402016e-15   1.8131968e-15  -2.7138071e-15   4.5144766e-18  -1.3854105e-17  -4.1412998e-18   4.2922835e-18   1.3093213e-18  -5.2854577e-15   6.8320249e-15  -2.2424158e-15   3.0574659e-15   1.2729535e-15  -2.4340655e-18  -3.8867819e-18  -2.8007857e-18  -2.0477116e-18  -1.4646299e-18   4.5646765e-15  -8.5647118e-15  -2.2656598e-15   4.7516746e-16  -8.9365626e-16
   4.8617805e-15   2.4642658e-15  -2.0713367e-16   7.1371829e-15  -2.5220407e-15   2.1653799e-03  -7.1393049e-04  -9.6281991e-04  -1.0269204e-03  -1.7978223e-03   2.0429740e-15   8.8886288e-16   6.3495840e-16   7.4542551e-16  -4.7652205e-15  -1.5842234e-03  -1.3737303e-03   1.6581702e-03  -1.4876035e-03   1.4270637e-03   8.0800922e-16  -1.4590293e-14   8.4927233e-15  -1.4948372e-14  -1.6723773e-14   1.6903718e-03   7.2603751e-04   1.8591619e-03  -3.0295645e-03  -2.0570858e-04  -7.3216008e-15   2.0571625e-15  -2.2424442e-15   1.3930220e-14   6.1723748e-15  -2.0455292e-03   4.5457118e-04  -2.0435716e-05   6.1958382e-04   3.9766502e-05   1.0706420e-14   5.7023131e-15   7.4830651e-15   6.6579303e-15  -2.6964429e-15  -2.2725833e-03  -8.3243491e-04  -1.3942961e-03  -1.7636587e-03  -1.9728472e-03   1.5537058e-18  -2.4937247e-18  -4.5862145e-19  -2.2967117e-18   6.8596834e-19  -1.9273120e-15  -1.1084128e-14  -6.0553431e-16  -6.5304974e-15   1.7888858e-15   1.1289811e-18   1.6624704e-18   2.5316688e-18   2.4152182e-19   6.3370062e-19  -3.2133090e-17   5.4218462e-16   1.0820598e-14   8.5949400e-15   4.6278031e-15  -2.4741923e-20  -1.7837828e-18   1.4998431e-18  -1.3550576e-18  -2.2584722e-18  -4.8405817e-16  -8.0763417e-15  -1.2488439e-14  -3.3511136e-15  -9.4934016e-16   2.4278260e-18  -5.8405516e-18  -9.1665034e-19   2.4240130e-18   4.8214074e-20  -8.5114267e-15  -1.9186109e-15   5.8653314e-15   6.8883587e-15   5.2138973e-15  -2.1547183e-18  -2.1118516e-18   4.1137474e-19   1.0935685e-19   1.7006069e-18   8.0147589e-15  -5.2194924e-15  -4.4536444e-15  -1.4598198e-14  -8.9240145e-16
  -1.1330326e-14   3.6841315e-15  -3.6475978e-15   1.7642368e-14   1.4620499e-14  -5.9420034e-03  -2.4861365e-04  -1.0269204e-03   2.1230189e-03   5.9917398e-04  -1.4197904e-14  -6.0668805e-15  -8.3885033e-15  -4.0650722e-15   1.1708397e-14   4.3973925e-03   2.3601203e-03  -1.4876035e-03   4.0817031e-03  -3.7337150e-04  -1.8203478e-14  -6.8837947e-15  -8.0675728e-15   2.9431770e-15   1.4110381e-14  -4.8328447e-03  -2.6115405e-04  -3.0295645e-03   7.7693493e-03   1.8627588e-03   6.2916306e-15  -1.3146717e-15   1.0461414e-15  -3.9844058e-15  -9.6473650e-15   4.8967795e-03  -6.7226225e-05   6.1958382e-04  -1.7009696e-03  -8.9004044e-04  -5.0834142e-15  -3.7478005e-15  -6.6998046e-15  -5.1214892e-15   5.9308216e-15   4.4288004e-03   9.6234041e-04  -1.7636587e-03   2.3402355e-03  -1.1226266e-03  -7.0855935e-18   2.7005496e-18   3.3310073e-19   9.5682678e-19  -4.7544379e-19  -1.8009866e-14   8.4438189e-15  -9.0451426e-15   2.6908556e-14   6.1592010e-15   2.6703995e-19  -3.0190808e-18  -3.0795722e-18  -3.0621930e-18  -4.5309806e-18   1.8839412e-14   7.4736154e-15   1.1389043e-14  -9.2639082e-15  -4.5984555e-15  -3.7461631e-18   1.4513030e-18  -3.2894368e-18  -3.4274028e-18   4.4560793e-18  -9.9331936e-15   7.7223266e-15  -1.1253308e-14   2.2514072e-14   6.7277062e-15  -9.1409700e-19   1.1205489e-17   2.8182305e-18  -3.6803334e-18  -1.8727078e-18   1.4327953e-14  -3.6494159e-16   7.1640141e-15  -1.1951052e-14  -4.2133075e-15   8.8603294e-19   4.2318042e-18  -3.9898396e-18   4.7483759e-18   8.1367649e-19  -1.1346238e-14  -1.1532690e-14  -9.9574175e-15   1.0689403e-14   4.8612088e-15
   2.4077639e-15   2.5654070e-15   5.9982068e-15   2.4136099e-15   5.7320119e-15  -2.2044786e-03   1.0478235e-03  -1.7978223e-03   5.9917399e-04  -1.5608156e-03  -3.9758465e-16  -1.3605441e-15   6.6401637e-15  -6.8559109e-15  -3.3745983e-15  -1.6285838e-04   2.3198249e-03   1.4270637e-03  -3.7337150e-04   5.8260809e-04  -8.1532493e-15   1.2990426e-14  -8.7385580e-15   1.7545646e-14   1.1067357e-14  -2.0058790e-03  -1.8674015e-03  -2.0570858e-04   1.8627588e-03   1.7115680e-03   7.7064277e-15  -1.9113576e-15  -1.1774234e-15  -1.1913662e-14  -6.9535173e-15   1.7168581e-03  -1.5801643e-03   3.9766503e-05  -8.9004044e-04   2.1689817e-04   7.0343149e-15   5.0534588e-15   1.9180171e-15   1.0714594e-14  -9.1868486e-16   1.3449639e-04  -1.0297597e-03  -1.9728473e-03  -1.1226266e-03  -2.5520141e-03  -3.2910734e-18   1.5003116e-18  -8.5814139e-19  -1.9422528e-18   1.5809562e-18  -3.7256482e-15   1.4913856e-14   1.3130683e-15  -3.1909181e-15  -7.0632844e-15   1.4923133e-18  -1.7017529e-18   1.3401671e-18  -2.3427874e-18  -1.0676780e-18   3.0604937e-15  -6.7057258e-16   3.6198037e-15  -5.4199148e-15   1.1780907e-14  -4.0643924e-18  -4.6195834e-19  -3.1578154e-19  -2.5317744e-18   8.5954916e-19   6.8948209e-16   1.8061881e-15  -1.4085620e-17  -5.6678973e-15  -1.5034876e-14   2.8898493e-19   5.9696027e-18   2.2837983e-18  -1.3463191e-18  -1.6910115e-18   9.7494526e-15   2.1698612e-15  -1.0369354e-15  -2.9274690e-15   1.9941291e-15  -9.2213341e-19   1.7995761e-18  -9.2903610e-19   4.0460250e-18   2.5158973e-18  -4.4723223e-15   6.9691715e-15  -2.5992779e-16   8.6725116e-15  -6.8701429e-15
   1.3277135e-07   1.0573635e-06  -2.0249594e-07  -5.1457258e-07   5.3913227e-07  -1.0839787e-14  -1.1978042e-14   4.8089298e-16   9.0756002e-15   2.2673396e-15   8.4894613e-07   1.2200418e-06   6.3088958e-07   2.0602824e-07  -7.0012201e-07  -3.3269261e-15  -1.2149387e-14   5.5362228e-15  -6.7936370e-16  -1.9308669e-15  -1.4103381e-06  -7.6428820e-07  -1.4865803e-06  -1.1386640e-06   2.1076849e-06  -1.9261474e-14  -1.0809938e-16  -7.3216008e-15   6.2916306e-15   7.7064277e-15   1.3820280e-02   1.1104391e-06   3.9778980e-07   2.4313512e-08  -3.6740937e-07   1.8036171e-15  -2.4363491e-15  -9.5610056e-15   4.8625958e-15   1.4130303e-16  -9.1866885e-08  -3.6867280e-07   1.4056360e-08   1.2710524e-07  -1.0149702e-07   1.5266030e-15   1.9717168e-15   2.1078211e-15  -4.4253411e-15  -8.4680528e-16  -5.3364143e-15  -2.0015784e-14   1.2510923e-15  -1.6572791e-14  -3.1009655e-15   1.4786923e-03   2.1486076e-03  -4.8615490e-03  -2.1349571e-03   4.0093664e-03   3.5211208e-15  -3.5990490e-15   1.1229372e-14  -1.1738993e-14  -8.9894560e-15  -9.4953993e-04   3.5475455e-03  -3.3470403e-03  -2.4150184e-03   2.9823115e-03  -9.9054039e-16  -7.5049791e-15   7.4834548e-15  -1.0446844e-14  -4.3130804e-15  -8.6884883e-04   5.4500208e-03  -6.4041389e-04  -1.6304157e-03  -2.2268069e-04  -4.7602946e-15  -1.7695761e-14  -1.5453614e-15  -1.1183575e-15  -7.5304525e-15   2.1833086e-04  -1.9567365e-03  -1.4709444e-03  -1.9445013e-03   2.1834790e-03   2.4012367e-15   3.1843073e-15  -4.2645444e-15   1.1188995e-14   7.1644193e-15   4.6704379e-03  -9.3604396e-04   3.8940353e-03  -8.9711856e-04  -3.7002323e-03
   1.0573635e-06  -2.7500183e-06  -7.9332460e-07   2.4841493e-07   2.5831231e-07  -6.4565709e-16  -1.4566585e-14   3.2033891e-14   1.8195217e-14  -2.9166422e-14   1.2200418e-06  -2.8198921e-06  -4.7228769e-07   8.3058211e-07   1.1826486e-07   2.3226012e-16  -1.1521087e-14   1.1240230e-14   3.6763649e-15  -8.3170890e-15  -7.6428820e-07   1.3203735e-06  -2.6348100e-07  -1.2069729e-06   1.5287322e-07  -1.0105421e-15   7.5425599e-16   2.0571625e-15  -1.3146717e-15  -1.9113576e-15   1.1104391e-06   1.3817011e-02  -5.2027989e-07   6.4496504e-07   1.4432954e-07  -4.3249811e-15  -4.2666280e-15   2.9235068e-14   2.4600836e-14  -2.8019377e-14  -3.6867280e-07   9.3568439e-07   2.4762791e-07  -1.2219407e-07  -7.8306449e-08   2.0321678e-15   3.4831899e-15  -1.7411384e-14  -1.2753066e-14   1.6373840e-14  -9.0243798e-15   1.9559700e-14   3.3548900e-15  -2.0855462e-15   3.1489816e-15  -2.3146887e-03   1.8872373e-03  -1.4309165e-04   2.4508973e-03  -5.0271894e-04   7.4565975e-15  -1.9572573e-14   4.2627998e-16  -5.3999268e-15  -6.8209618e-15   1.3300265e-03  -7.3164965e-04  -2.6217664e-03  -2.5025859e-03   2.8848181e-03  -2.3871907e-15   1.1497020e-14   5.4773919e-15  -3.0405455e-15  -1.6188327e-15  -1.4762798e-03   2.7412487e-03   6.1926441e-07   1.1079167e-04  -3.9425635e-04  -1.6936027e-14   4.8753077e-14   6.5304178e-15   1.3318963e-14   1.2182991e-14  -4.2133976e-03   2.5096619e-03   5.5006229e-03   6.5780959e-03  -6.1886179e-03  -5.9242859e-15   1.3953582e-14   2.3224251e-15   3.0172380e-16   3.4609024e-15   7.0215616e-04   1.6080771e-03   9.8444117e-04   3.9872117e-04  -1.4143673e-03
  -2.0249595e-07  -7.9332461e-07   1.3160066e-06   3.8375561e-07   4.3639597e-07  -7.1937082e-15  -1.4426282e-14  -1.6352162e-14   4.6577142e-15   1.7620052e-14   6.3088958e-07  -4.7228768e-07   8.8979129e-08  -2.1695938e-07  -3.9696403e-07   1.8292655e-15  -2.3316394e-14  -9.9989470e-15  -2.2210811e-15   1.4058315e-14  -1.4865803e-06  -2.6348099e-07   1.7485704e-06   9.6876536e-07   1.3854343e-06  -1.6491715e-14   2.0212876e-14  -2.2424442e-15   1.0461414e-15  -1.1774234e-15   3.9778980e-07  -5.2027989e-07   1.3820022e-02  -6.2834503e-08  -1.7754063e-07   1.0385570e-15   5.4438204e-15  -9.7320449e-15   2.0906470e-15   8.0704347e-15   1.4056365e-08   2.4762791e-07  -3.6541848e-07  -9.0651040e-08  -9.3258560e-08   9.7147980e-16   3.4111503e-15   9.3276149e-15  -3.4221768e-15  -8.1678384e-15  -8.7295321e-16   4.8870013e-15   8.6861139e-15  -4.3404474e-16  -9.8013632e-16   2.1387128e-03   4.6995829e-03   2.1067833e-03  -2.5372822e-03  -2.5644500e-03   1.1707907e-15   6.5567104e-15   1.9226242e-15   6.4951191e-15   1.9477190e-16  -2.6220448e-03   1.7505135e-03   4.0009216e-03   8.9898738e-04  -3.7936325e-03  -8.2325024e-15   2.4271017e-15  -5.4043323e-15  -1.3030477e-16   6.7168609e-15  -1.2481652e-03  -2.0087734e-03  -1.4835748e-04   2.9005510e-03  -5.4092187e-05  -2.6543979e-15   1.0866847e-14  -1.5226821e-14   9.7929005e-16   1.0280875e-15  -2.1836133e-03   1.5835295e-04   2.2829446e-04   1.7023882e-03  -2.9633535e-04  -1.7431419e-17   1.6423855e-14  -3.4557058e-15   1.8441991e-14   8.0100823e-15  -7.5884589e-04  -3.0661672e-03   6.0318323e-03   3.0930151e-03  -5.2862212e-03
  -5.1457257e-07   2.4841494e-07   3.8375561e-07   1.5508946e-07  -4.5630503e-07   1.6026736e-14  -2.4466179e-14   3.6157030e-14   1.1518819e-14  -3.1416530e-14   2.0602825e-07   8.3058211e-07  -2.1695938e-07   1.4023495e-06   4.3005579e-07   6.1719432e-15  -1.7224411e-14   1.1942446e-14   8.4468637e-15  -9.4402465e-15  -1.1386640e-06  -1.2069729e-06   9.6876536e-07  -2.4231021e-06  -1.4769374e-06   1.3515952e-14  -4.0906257e-15   1.3930220e-14  -3.9844058e-15  -1.1913662e-14   2.4313512e-08   6.4496504e-07  -6.2834503e-08   1.3820676e-02   1.9621882e-07   2.5978196e-15  -1.1237252e-14   2.8253864e-14   1.1079949e-14  -1.9986556e-14   1.2710523e-07  -1.2219407e-07  -9.0651049e-08  -1.3416147e-07   9.6533239e-08  -2.1106976e-15   7.0510515e-15  -1.2270074e-14  -3.7850148e-15   1.0565164e-14   3.1318762e-15  -7.2076201e-15   9.4984876e-15  -1.0344575e-14  -8.1930841e-15  -2.9901627e-03   3.4210059e-03  -1.8583505e-03  -1.1983002e-03   1.5943343e-03   4.6556543e-15   1.2408009e-14  -7.4457644e-15   1.2136837e-14   2.9199613e-15  -1.7941796e-03  -4.6495003e-03   2.5621100e-03   2.9278281e-03  -1.6182315e-03   5.1838427e-15  -1.2952038e-14   7.1555390e-15  -1.2860057e-14  -1.1285083e-14  -3.2939354e-03   1.5158253e-03  -6.2652423e-03  -1.1131696e-03   5.9689135e-03   5.3084698e-15  -2.4642769e-15  -8.1681125e-15  -6.8092581e-15   3.1962606e-15   1.9934277e-03  -3.8889766e-03   1.6506810e-03   1.7245045e-04  -9.1384390e-04  -1.1586504e-14  -7.1527348e-15  -1.4167597e-15  -5.3763244e-15   3.6664389e-15   4.8304357e-04   2.6603882e-03  -1.0307450e-03   1.0491248e-04   5.8287940e-05
   5.3913227e-07   2.5831231e-07   4.3639598e-07  -4.5630503e-07   1.1489430e-06   1.2145414e-14  -7.0602612e-15   2.6790257e-14   4.3002020e-15  -2.4967544e-14  -7.0012200e-07   1.1826486e-07  -3.9696403e-07   4.3005579e-07   4.7960456e-07   2.1829552e-15  -5.9940482e-15   9.6929432e-15   1.1956707e-14  -8.4272981e-15   2.1076849e-06   1.5287322e-07   1.3854343e-06  -1.4769374e-06   7.6741269e-07   2.2486645e-14   1.3136187e-15   6.1723748e-15  -9.6473650e-15  -6.9535173e-15  -3.6740937e-07   1.4432954e-07  -1.7754063e-07   1.9621882e-07   1.3820258e-02  -1.7405024e-15  -6.9245355e-15   1.8653145e-14  -6.7650757e-16  -1.6132204e-14  -1.0149702e-07  -7.8306446e-08  -9.3258567e-08   9.6533232e-08  -3.4532689e-07  -3.4692656e-16   5.1443852e-15  -1.3547705e-14  -2.3923968e-15   1.0241646e-14   7.2270164e-15  -1.0382372e-14   6.5956290e-15  -1.0299324e-14  -9.5467226e-15   1.0668608e-03   6.1346918e-04  -4.6796174e-03  -2.7983257e-03   4.6136551e-03   3.6445304e-15   6.5496424e-15   5.3903572e-15   9.0183258e-15  -7.7667564e-16   2.7398889e-03   1.9534992e-03   3.8695251e-03  -2.0900711e-03  -3.6621668e-03   5.6244425e-15   1.1584241e-14  -3.1989365e-15   1.3036663e-14   5.2336925e-15  -2.8769681e-03  -2.5684731e-03   3.8704708e-03   2.3776805e-03  -2.9597075e-03  -1.3748858e-15   1.0831943e-15  -3.4355679e-15   4.4678687e-15  -1.2792879e-14   1.2528110e-03  -5.8423859e-04   2.0492934e-03   1.9952127e-04  -1.9455969e-03   4.7269245e-16  -4.3203123e-15   1.1951067e-14  -9.3306086e-15  -3.6266442e-15  -1.3122988e-03   5.7042341e-03  -6.6357932e-04  -2.3419860e-03   6.7835482e-05
  -6.4968520e-15   6.4631299e-15   2.5036149e-16   3.2053337e-15   5.0259996e-15  -4.4851699e-03   9.6415308e-04  -1.1917735e-03   2.1107015e-03   1.0317587e-03  -4.9132726e-15   3.2564917e-15   3.3998749e-15  -2.4822337e-15   3.0637032e-15   1.3382258e-03   2.1828032e-03  -3.1192384e-04   5.0277449e-04  -5.6398526e-04  -1.6555416e-14   7.9860919e-15  -1.2534901e-14   6.9378682e-15   1.4758840e-14  -4.9519889e-03  -1.6313195e-03  -2.0455292e-03   4.8967795e-03   1.7168581e-03   1.8036171e-15  -4.3249811e-15   1.0385570e-15   2.5978196e-15  -1.7405024e-15   3.8521602e-03  -8.6657451e-04   6.3660762e-06  -2.1995377e-03   1.2608872e-04  -1.5250821e-15   2.2541757e-15  -1.2850268e-15  -6.8723736e-16   1.1382902e-15   2.1988027e-03  -1.9512940e-05   1.1279616e-04   1.8667705e-04  -4.5559807e-04  -4.8046182e-18   2.8742794e-18   6.4935135e-19   4.8214908e-19   1.9701660e-19  -1.4917017e-14   1.0893141e-14  -7.1714328e-15   9.3325983e-15   3.3681783e-15  -5.1888508e-20  -2.8042779e-18  -1.5538270e-18  -1.8035156e-18  -2.9285245e-18   1.0906478e-14  -4.6667417e-16   7.3647047e-15  -8.5331540e-15  -5.7670631e-15  -2.8697216e-18   1.3358680e-18  -2.5151063e-18  -1.8207063e-18   2.6825756e-18  -1.8855862e-14  -1.1555654e-15  -8.2770491e-15   1.1796401e-14   7.0059107e-15  -1.4417176e-18   9.8379877e-18   2.4130635e-18  -2.9286753e-18  -1.4796743e-18   2.5688612e-14  -2.6187668e-15   1.1025703e-14  -2.9590344e-15  -9.1531400e-15   5.0699282e-19   3.1995803e-18  -2.0769681e-18   3.4016371e-18   1.8042264e-19  -1.3533104e-14   5.3634920e-15  -6.0641383e-15   8.7281040e-15   3.4388581e-15
   1.3875413e-15  -1.6494697e-14  -1.2532646e-14  -8.8600329e-15  -5.4402787e-15   9.6415308e-04  -4.6884914e-03  -2.4696585e-03  -4.4687488e-04   3.1979028e-03  -2.1498788e-15  -1.3778423e-14  -2.2143419e-14  -5.5949358e-15   1.2439725e-16   2.1828032e-03  -7.0560196e-03  -1.6960486e-03   8.5428944e-04   2.4881487e-03  -2.7899902e-15   1.1123076e-14   1.8252347e-14   2.0737466e-15   1.7740786e-15  -1.6313195e-03   6.4564972e-03   4.5457118e-04  -6.7226225e-05  -1.5801643e-03  -2.4363491e-15  -4.2666280e-15   5.4438204e-15  -1.1237252e-14  -6.9245355e-15  -8.6657451e-04   6.8671750e-03  -1.8755752e-03  -2.0727166e-03   7.5531035e-04  -1.9780331e-15   8.9508735e-15   3.4365095e-15   4.2805059e-15   3.6523521e-15  -1.9512940e-05   1.3825023e-03   9.8605799e-04   7.0522995e-04  -1.3000265e-03   1.5564503e-18  -7.5789230e-18   2.5012036e-18   1.9766060e-19  -2.0809702e-18   5.0936171e-15  -3.4428151e-14  -1.3089029e-14   3.9451111e-15   1.7315067e-14  -1.6532846e-18   4.2765188e-18  -2.9049004e-19   2.3295410e-18  -3.9035911e-18   6.9856979e-15  -1.6002421e-14  -4.9762294e-15  -5.2626561e-16   6.8144191e-15   4.2427568e-18  -1.5921317e-18  -1.7815208e-18  -2.4978183e-18  -2.0224581e-18   2.8829738e-15  -1.2287744e-15  -4.7620143e-15  -3.9014888e-15   4.2788502e-15   5.3746202e-18  -1.6159297e-17  -4.3827966e-18   4.7466310e-18   1.4376007e-18   2.1901608e-15   1.1214756e-14   1.3314259e-14   4.9170301e-15  -1.3492554e-14  -2.6971960e-18  -4.3120578e-18  -2.6784710e-18  -1.7223251e-18  -1.3102395e-18  -5.3686544e-16   3.2985443e-15  -1.3006861e-14  -4.9645409e-15   1.1303844e-14
  -3.5278650e-15   3.8063424e-14  -1.0854507e-14   2.8775801e-14   1.8982733e-14  -1.1917735e-03  -2.4696585e-03   5.3340766e-03   4.1416358e-03  -4.8426576e-03   3.1584279e-15   3.9663962e-15  -5.9258277e-15   8.4254226e-15   2.5898421e-15  -3.1192385e-04  -1.6960486e-03   2.1207701e-03   2.6091430e-04  -1.5730281e-03  -1.7926945e-15   8.9796919e-16   1.3357806e-15   2.2338231e-15   2.1964611e-15  -2.0455292e-03   4.5457118e-04  -2.0435716e-05   6.1958382e-04   3.9766503e-05  -9.5610056e-15   2.9235068e-14  -9.7320449e-15   2.8253864e-14   1.8653145e-14   6.3660762e-06  -1.8755752e-03   8.3215203e-03   3.6107555e-03  -7.7576816e-03   5.9934173e-15  -1.0571478e-14   9.1712935e-15  -1.2177124e-14  -1.2030455e-14   1.1279616e-04   9.8605799e-04  -2.4359051e-03  -2.4085626e-03   2.6602548e-03  -3.3309860e-18   5.1445197e-18   3.3929545e-18   2.9088423e-18  -5.7688884e-18  -2.9116221e-15  -1.6642244e-14   2.7245065e-14   1.3771331e-14  -2.1603266e-14   6.4168009e-19  -2.6177260e-18  -7.4530827e-18   1.8389145e-18  -3.0154286e-18   3.8752649e-15   8.6868061e-16   1.3679976e-15   4.8767523e-16  -2.1067406e-15   4.6868758e-18   4.1163233e-18  -1.4171711e-18  -1.4215193e-18   2.6620860e-18  -6.7383085e-16  -1.3326508e-14   1.3466879e-14   9.7725645e-15  -1.4336511e-14  -5.2018033e-18   1.4884939e-17   8.3465475e-19  -2.2281514e-18   3.3299335e-19   9.1144625e-15   1.3956522e-14  -2.8407745e-14  -2.8826677e-14   4.1286939e-14   7.8686034e-19   2.6635267e-18  -3.3667070e-18  -4.0511689e-18  -3.2038122e-18  -8.7183748e-15  -8.6043848e-15   7.1896344e-15   8.9302323e-15  -7.4198799e-15
   7.2165645e-15   1.4288786e-14   6.9709876e-16   1.1454918e-14   1.7171432e-15   2.1107015e-03  -4.4687488e-04   4.1416358e-03  -5.6103073e-04  -3.6883648e-03  -9.8735703e-15   1.0578587e-14  -3.5878709e-15   4.3177975e-15   1.0634727e-14   5.0277449e-04   8.5428943e-04   2.6091430e-04   2.4977021e-03  -1.1380546e-03   3.1558471e-15  -4.7092443e-15   1.1145990e-15  -5.3652820e-15  -3.9255795e-15   4.8967795e-03  -6.7226221e-05   6.1958382e-04  -1.7009696e-03  -8.9004044e-04   4.8625958e-15   2.4600836e-14   2.0906470e-15   1.1079949e-14  -6.7650757e-16  -2.1995377e-03  -2.0727166e-03   3.6107555e-03   4.4054724e-03  -3.4397527e-03  -7.7945195e-15  -2.3110940e-15  -5.0488387e-16  -7.1599162e-15   2.6479894e-15   1.8667705e-04   7.0522995e-04  -2.4085626e-03   1.0490581e-03   1.7108612e-03   1.7818615e-18   2.1551640e-18  -2.6923178e-19   7.8094633e-19  -7.1689068e-19   1.5137568e-14   3.9710178e-15   1.9670155e-14   4.3090320e-15  -2.0815823e-14   5.0223073e-19  -4.4099811e-19  -9.0570730e-19   9.4306955e-19   2.5048561e-18  -1.5419560e-14   7.0126069e-15  -8.3666924e-15   2.8125973e-15   7.4228093e-15   1.5616124e-18   9.0099777e-19   1.8119848e-18   1.9228494e-18  -3.5511499e-19   1.6086125e-14   3.5920829e-15   7.9781087e-15  -3.4952514e-15  -1.0722159e-14  -2.5615451e-18   3.2219998e-18   7.4514494e-20  -5.3783648e-19   5.9924494e-19  -1.0734872e-14   8.5728532e-15  -3.0131364e-14   5.2109444e-15   2.8619275e-14   1.0220240e-18   2.4803326e-19   1.4748640e-18  -2.7856522e-18  -7.3877817e-19   1.3404020e-14  -1.5645672e-14   2.0513095e-14   3.6381461e-15  -1.7098334e-14
   4.3131062e-15  -2.3543990e-14   1.5401079e-14  -2.4704528e-14  -1.8139910e-14   1.0317587e-03   3.1979028e-03  -4.8426576e-03  -3.6883648e-03   4.4006166e-03  -5.1817445e-16  -1.0607817e-14   7.3289316e-15  -8.3196589e-15  -5.2549286e-15  -5.6398525e-04   2.4881487e-03  -1.5730281e-03  -1.1380546e-03   1.0993216e-03   2.8464065e-15  -7.6093199e-15  -3.0452519e-15  -2.8571916e-15  -2.8305748e-15   1.7168581e-03  -1.5801643e-03   3.9766502e-05  -8.9004044e-04   2.1689817e-04   1.4130303e-16  -2.8019377e-14   8.0704347e-15  -1.9986556e-14  -1.6132204e-14   1.2608872e-04   7.5531035e-04  -7.7576816e-03  -3.4397527e-03   7.4554269e-03   1.0230235e-15   2.3092714e-14  -2.8240644e-15   1.4577850e-14   7.6885208e-15  -4.5559806e-04  -1.3000265e-03   2.6602548e-03   1.7108612e-03  -2.1944585e-03   2.9301748e-18  -3.5034149e-18  -3.5752324e-18  -2.2882095e-18   5.9248624e-18  -2.7861449e-15   2.1536954e-14  -2.0461719e-14  -1.3416141e-14   1.8554094e-14  -8.1186081e-19   1.6326711e-18   6.9535569e-18  -2.1577428e-18   3.5464515e-18  -3.7814909e-15  -1.6401919e-15   3.4814921e-15   2.1891693e-15  -1.9464861e-15  -5.1147526e-18  -3.4854551e-18   1.2857640e-18   2.3171865e-18  -1.9398599e-18  -1.5082473e-15   7.9259060e-15  -1.7341120e-14  -9.3858653e-15   1.2508252e-14   3.8214849e-18  -1.1521970e-17  -9.8811415e-20   1.0339803e-18  -5.6707486e-19  -7.0994077e-15  -1.3092068e-14   4.3660512e-14   2.9016433e-14  -2.5120499e-14   2.1860614e-19  -1.7206252e-18   3.8539196e-18   4.1910399e-18   2.7684073e-18   4.1073074e-15   1.0398671e-14  -1.1147689e-14  -8.7014033e-15   6.3966700e-15
  -1.1758528e-06  -1.9172150e-06  -7.9473240e-07  -1.4182522e-07   7.9941606e-07  -7.0410844e-15  -5.9314530e-16   1.3947344e-14  -1.5820698e-16   1.8882768e-14   8.4546959e-07   1.9062384e-06   3.8838388e-07  -2.3068268e-07  -1.8034089e-07  -1.3963515e-14  -6.9695850e-15   6.3028718e-15  -1.8846829e-14   4.2981526e-15  -1.3238787e-07   7.4767337e-07  -4.2407751e-07  -6.2370616e-07   8.1081157e-07  -1.5366573e-14  -3.0483457e-15   1.0706420e-14  -5.0834142e-15   7.0343149e-15  -9.1866885e-08  -3.6867280e-07   1.4056365e-08   1.2710523e-07  -1.0149702e-07  -1.5250821e-15  -1.9780331e-15   5.9934173e-15  -7.7945195e-15   1.0230235e-15   1.3818551e-02  -1.2554020e-06  -9.2718347e-07  -4.6918016e-07   1.1455919e-06  -5.3721262e-15  -1.5213382e-15   3.2935344e-15   7.5403873e-15   1.0393044e-14  -3.2665093e-15   8.3371414e-15  -6.5836155e-15   5.2048763e-15   6.4643359e-15   2.1406627e-03  -8.9127931e-05  -2.3290738e-03   3.3043212e-03  -4.7959346e-03  -8.3529877e-16   1.6096145e-15  -1.3967576e-17   3.1540452e-17   9.5511120e-15  -7.3091230e-04   8.2710311e-04   6.2369326e-03   5.8794482e-04   3.5027408e-03   1.5618157e-15   3.8807740e-15   6.8178725e-15   8.9482084e-15  -3.2194126e-16  -1.4672917e-03  -1.5792364e-04  -3.4890724e-03  -1.8115276e-03  -5.8598751e-03   6.8613331e-15   9.8701545e-15   2.1884251e-15  -2.2446301e-15  -2.1000016e-15  -2.5288404e-03  -1.7979174e-03   2.7496429e-03  -3.2378884e-03   3.0623243e-04   1.7807225e-15  -2.1902380e-15   6.5907613e-15  -6.3985234e-15  -1.0014400e-15   3.3881287e-03   1.0478188e-03  -8.2619881e-04   1.6448364e-05   1.1349992e-03
  -1.9172150e-06   4.5115652e-06   8.4296512e-07  -1.1814655e-06  -2.2674461e-07   3.4616889e-15   2.9617900e-15  -9.0908085e-15  -4.5255239e-15   1.5012365e-14   1.9062384e-06  -4.6501972e-06  -1.0440677e-06   9.2189938e-07   3.0900432e-07  -4.9942726e-15  -2.5451041e-15  -5.8022230e-18  -1.0164767e-14   6.5350716e-15   7.4767337e-07  -2.0595537e-06  -7.0492985e-07  -1.0725450e-09   2.4106937e-07  -2.2336047e-15  -2.3568451e-16   5.7023131e-15  -3.7478005e-15   5.0534588e-15  -3.6867280e-07   9.3568439e-07   2.4762791e-07  -1.2219407e-07  -7.8306446e-08   2.2541757e-15   8.9508735e-15  -1.0571478e-14  -2.3110940e-15   2.3092714e-14  -1.2554020e-06   1.3822437e-02   3.4349142e-07  -1.0295713e-06  -6.3877853e-08   5.4420283e-16  -4.5002427e-15  -9.6887833e-15  -9.1988616e-15   1.8123427e-15   9.4317010e-16  -1.3871788e-14  -6.3547745e-15   2.7897464e-15   4.3834061e-15   1.2555997e-03   1.7425675e-03  -8.6860872e-05   3.6449779e-03   1.8652599e-03   6.4180480e-16   5.8806710e-15  -1.6253917e-16  -1.5892021e-15   2.6348030e-15  -4.8280738e-04  -9.7773198e-04   2.4235282e-03  -8.4935097e-04  -7.5486219e-05   1.3112454e-15   5.0411043e-16   1.4853782e-15   2.5519909e-15   2.8883039e-15  -6.2379078e-04   7.4015275e-04   8.0493958e-04   5.9034042e-05   5.5428280e-04   6.2688371e-15  -2.4728345e-14  -4.9610771e-15  -2.0479828e-15   4.2809486e-15   2.6349280e-03   4.6805376e-03   2.1284649e-03   5.4225812e-03   9.3115899e-03   2.7462976e-15  -9.4593275e-15  -1.0196040e-15  -3.4284633e-16   2.3187282e-15   2.0004479e-03   1.3975891e-03  -4.5334330e-04   1.9312864e-03   7.7966934e-04
  -7.9473239e-07   8.4296512e-07  -4.6507400e-07   1.9085333e-07   4.1895340e-07  -3.8295580e-15  -6.2610786e-15   4.1313670e-15   6.4869827e-15   2.6006040e-16   3.8838388e-07  -1.0440677e-06   1.1264769e-06   1.1686398e-07   1.9565302e-09  -4.6114405e-15  -9.1064306e-15   7.2667068e-15  -3.1923601e-15   3.1419270e-15  -4.2407751e-07  -7.0492985e-07   1.3947866e-06   4.8571382e-07   6.0115447e-07  -1.1583724e-14   3.4686828e-15   7.4830651e-15  -6.6998046e-15   1.9180171e-15   1.4056360e-08   2.4762791e-07  -3.6541848e-07  -9.0651049e-08  -9.3258567e-08  -1.2850268e-15   3.4365095e-15   9.1712935e-15  -5.0488387e-16  -2.8240644e-15  -9.2718347e-07   3.4349142e-07   1.3820017e-02   4.3540454e-07   6.9804189e-07  -4.7089637e-15  -1.6992298e-14  -5.2975699e-16   1.9093053e-15   2.3935161e-15   6.4182289e-15  -2.6605938e-15   9.1331752e-15  -8.6527141e-16   4.2830335e-15   1.0876831e-03   1.6847595e-03   2.2278777e-03  -1.1833233e-03   1.5573136e-03  -5.0435187e-15  -9.3332656e-16   8.3653740e-15   5.4876127e-15  -1.0487543e-14  -4.4384378e-03  -1.1065733e-03  -3.0772062e-03  -5.9577586e-03  -3.1580278e-03  -6.4188248e-15  -1.1238892e-15  -4.9704357e-15   4.2851837e-15  -4.9980175e-15   5.1012989e-04  -7.6487303e-04  -6.6880906e-03   1.8705251e-03  -4.9722207e-03  -6.8957577e-16  -5.2897450e-15   5.7326210e-15   2.9058488e-16  -1.4130105e-16  -7.5423608e-04   3.2227678e-04   2.4763856e-04   5.8682005e-04   1.1737051e-03  -3.4318843e-15  -7.2732471e-15   2.6655631e-15  -1.9637831e-15  -1.2137103e-14  -1.5440900e-03  -5.8498533e-04  -3.4106628e-03  -3.4214917e-03  -4.3087312e-05
  -1.4182522e-07  -1.1814655e-06   1.9085334e-07  -1.9254574e-06  -4.5820130e-07   1.0016369e-14   2.2340099e-15  -1.1914119e-14  -7.2609088e-15   1.1925106e-14  -2.3068268e-07   9.2189937e-07   1.1686398e-07   1.3455543e-06   1.1010754e-08   7.7525885e-15   3.1509334e-15   3.3806609e-16   4.6231416e-15   1.3591926e-14  -6.2370617e-07  -1.0725460e-09   4.8571382e-07  -2.8804129e-07  -6.3344760e-07   6.0638682e-15   2.7380497e-15   6.6579303e-15  -5.1214892e-15   1.0714594e-14   1.2710524e-07  -1.2219407e-07  -9.0651040e-08  -1.3416147e-07   9.6533232e-08  -6.8723736e-16   4.2805059e-15  -1.2177124e-14  -7.1599162e-15   1.4577850e-14  -4.6918016e-07  -1.0295713e-06   4.3540454e-07   1.3817812e-02  -7.5012114e-07   7.4179330e-15  -2.6065367e-15  -1.2277700e-14  -1.0228281e-14   4.4834632e-16  -3.1608013e-15   4.8740829e-15   3.5379602e-15   3.7699907e-15  -3.8440877e-16  -3.8375326e-03  -9.1718437e-04   7.3594832e-04  -2.9398032e-03  -2.2539220e-03  -1.9654682e-15  -3.9704957e-15  -1.6660700e-15  -8.1207567e-15  -7.3721197e-15  -1.8051167e-03  -8.5170480e-04   5.0618959e-04  -1.6221146e-03   2.8779241e-03  -2.1114464e-15   6.2815713e-15  -8.3878210e-15   8.4035145e-15   6.9201668e-15  -2.4186641e-03  -8.5127257e-04   3.5021226e-03   1.0652608e-03  -4.8223672e-05   6.0523933e-16   1.4392469e-15   2.1250409e-16   2.5212857e-15  -3.1569110e-15   6.7277733e-04  -5.8396269e-04   3.9482348e-04  -8.1837096e-04   1.5349121e-03  -4.0392619e-15   2.6579767e-15  -3.2769013e-15   5.2470899e-15  -4.4609363e-16   1.5275488e-03  -5.0385826e-05  -7.4568451e-03   1.8235503e-03  -7.7928554e-03
   7.9941607e-07  -2.2674461e-07   4.1895339e-07  -4.5820129e-07  -9.4620375e-07   6.7326572e-15   2.0164781e-15  -1.3429376e-14  -8.8614873e-15  -4.3615690e-16  -1.8034089e-07   3.0900432e-07   1.9565310e-09   1.1010755e-08   1.3337181e-06   1.0691471e-14   3.7630542e-15  -2.2066562e-14   1.2445345e-14  -7.1024041e-15   8.1081157e-07   2.4106936e-07   6.0115446e-07  -6.3344761e-07   1.0871090e-06   1.8041769e-14   4.6569505e-15  -2.6964429e-15   5.9308216e-15  -9.1868486e-16  -1.0149702e-07  -7.8306449e-08  -9.3258560e-08   9.6533239e-08  -3.4532689e-07   1.1382902e-15   3.6523521e-15  -1.2030455e-14   2.6479894e-15   7.6885208e-15   1.1455919e-06  -6.3877853e-08   6.9804189e-07  -7.5012114e-07   1.3819427e-02   1.2015114e-14   4.3677832e-15   2.5202451e-15  -5.3151948e-15   6.5955989e-15   5.1461392e-15   5.5998785e-15  -4.1942743e-15  -4.3343977e-15   8.6323362e-15   1.2171145e-03   6.5601359e-04   7.2170448e-03   2.5384625e-03   4.7516742e-03   6.5642702e-15  -2.8951788e-15   1.3821367e-14  -5.5521576e-15  -2.5939797e-15   7.1117208e-04   1.3251000e-03   3.7648754e-03  -2.5334056e-03   4.0733600e-03  -4.3699400e-15  -3.5243217e-15   5.0877670e-15  -1.2916951e-15  -6.1746473e-15  -4.1216011e-03  -1.2913586e-03  -1.2486747e-04  -4.7967175e-03   1.2790657e-03  -1.2374768e-15   2.7135435e-16   3.0511101e-15  -9.8321216e-16   5.3831048e-15   5.8123535e-04  -6.6167641e-05  -2.1756359e-03  -8.1764195e-04  -1.2692008e-03   3.4507439e-19   2.6078302e-15   9.3544976e-15   5.9131369e-15  -1.0393443e-15  -2.3829509e-03   1.5748757e-04   9.8197348e-04  -2.7335323e-03  -1.9237127e-03
  -2.6242269e-15  -6.0693887e-16  -4.0575226e-15   4.7061636e-15   2.1133706e-15  -2.4782963e-03   8.8993449e-06   1.0997498e-03   3.1559849e-04   1.1923433e-03  -5.3198250e-15  -5.7231263e-15  -5.1292959e-15   1.9970518e-15   9.4302500e-15   3.7747561e-03   1.7784335e-03  -2.5483611e-03   4.3738655e-03  -1.1700167e-03  -1.1341861e-14  -6.8894615e-15  -1.4994148e-14   6.6206572e-15   9.0741277e-15  -2.6229442e-04   2.3795463e-04  -2.2725833e-03   4.4288004e-03   1.3449639e-04   1.5266030e-15   2.0321678e-15   9.7147980e-16  -2.1106976e-15  -3.4692656e-16   2.1988027e-03  -1.9512940e-05   1.1279616e-04   1.8667705e-04  -4.5559806e-04  -5.3721262e-15   5.4420283e-16  -4.7089637e-15   7.4179330e-15   1.2015114e-14   3.6889927e-03   1.4617293e-03  -2.7410588e-04   3.6426024e-03   1.2711388e-03  -1.8418869e-18   1.7161767e-18  -1.8612166e-19   1.4764448e-18  -6.5042654e-19   2.1704055e-15   4.5724271e-15  -3.3967903e-16   1.2006092e-14   1.7195083e-15  -2.8133574e-19  -1.1466747e-18  -2.1997321e-18  -7.7868938e-19  -7.1874442e-19   3.8223155e-15  -1.9894676e-15   3.9950592e-15  -1.1143052e-14   9.3965487e-17  -5.8859593e-19   1.1822657e-18  -8.5369670e-19   1.8794950e-19   2.2133463e-18  -4.2288024e-15   2.2634942e-15  -1.6085395e-15   1.5236011e-14   5.2282216e-15  -1.4467137e-18   4.7321298e-18   9.1594828e-19  -1.9344043e-18  -9.6367163e-20  -4.0110014e-15   1.1595051e-15   2.0408388e-15  -4.0446802e-15   5.6705012e-15   1.5114293e-18   1.9739960e-18  -1.0080964e-18   3.5762102e-19  -4.0323667e-19   3.6269110e-15   2.0012303e-15  -1.0524677e-14   1.0558821e-14  -6.5860995e-15
   6.8732323e-16   5.4086914e-15  -6.9995914e-15  -1.7290991e-15   7.3088095e-16   8.8993444e-06  -1.4204730e-03   1.8949843e-03   4.6906832e-04   1.1655576e-03  -5.9168542e-15   1.8890195e-15  -1.1208842e-14  -2.7344781e-15   1.7118109e-15   1.7784335e-03  -1.6140855e-03  -1.7248268e-03   1.9854774e-03  -7.8978477e-04  -5.5881958e-16  -3.1194814e-15   4.2640951e-15   4.3737564e-15   4.3867946e-15   2.3795463e-04   1.8683699e-03  -8.3243491e-04   9.6234041e-04  -1.0297597e-03   1.9717168e-15   3.4831899e-15   3.4111503e-15   7.0510515e-15   5.1443852e-15  -1.9512940e-05   1.3825023e-03   9.8605799e-04   7.0522995e-04  -1.3000265e-03  -1.5213382e-15  -4.5002427e-15  -1.6992298e-14  -2.6065367e-15   4.3677832e-15   1.4617293e-03   1.4581996e-03   9.0938470e-04   1.7689733e-03   2.2464265e-03   4.3532412e-19  -1.0490238e-19   1.4728278e-18   2.3699408e-18  -2.1524591e-18   2.6999164e-15  -6.7199796e-15  -2.0451773e-15   7.9793617e-15  -1.0638265e-15  -1.3228051e-18   3.3891190e-19  -2.8787069e-18   1.5279856e-18  -9.6225404e-19   4.6323064e-15   1.1104787e-15   1.3547989e-15   4.5350218e-15   3.6193315e-15   3.0904246e-18   1.3188547e-18  -1.0338688e-18   1.0080892e-18   7.2558149e-19   2.5425933e-15  -1.1290309e-15   9.3306888e-15   3.9226720e-15   7.3828094e-15  -1.0469750e-18  -5.2355773e-19  -1.1989283e-18  -7.1830784e-20   9.9559244e-19   1.8377595e-15  -6.5462797e-15  -4.0225683e-15  -3.4893098e-15   4.9991014e-15   1.0282393e-18  -1.1102080e-19  -8.0385013e-19  -2.6285604e-18  -2.4928795e-18   2.4718732e-15   2.5174462e-15   3.1698914e-15   7.3787758e-15  -3.0162325e-15
   4.0916967e-15  -1.7778219e-14  -7.3415363e-16  -1.2732885e-14  -2.0257134e-15   1.0997498e-03   1.8949843e-03   2.2389282e-03   1.1534244e-03   7.4339023e-03  -5.9080947e-16   3.6299491e-15   6.0155144e-15   4.7255388e-16  -1.1108512e-14  -2.5483611e-03  -1.7248268e-03  -2.8730109e-03  -4.1284497e-03  -3.0819914e-03  -2.6447359e-15   2.1984467e-15   2.1968752e-15   3.3534763e-15  -3.6068857e-15  -2.2725833e-03  -8.3243490e-04  -1.3942961e-03  -1.7636587e-03  -1.9728473e-03   2.1078211e-15  -1.7411384e-14   9.3276149e-15  -1.2270074e-14  -1.3547705e-14   1.1279616e-04   9.8605799e-04  -2.4359051e-03  -2.4085626e-03   2.6602548e-03   3.2935344e-15  -9.6887833e-15  -5.2975699e-16  -1.2277700e-14   2.5202451e-15  -2.7410588e-04   9.0938470e-04   9.3088579e-03   3.8884636e-04   7.3944022e-03   4.1682691e-18   1.1536420e-18   2.9179325e-18   5.8038787e-18  -3.0945653e-18  -5.2790869e-15  -1.3731962e-15  -2.7116645e-15  -1.2980120e-14   9.8475887e-15  -4.5322865e-18   3.4892896e-19  -4.5325239e-18   4.5372986e-18   9.6055224e-19   3.6866188e-15  -2.0411746e-17  -8.8987614e-15   2.9006444e-15  -1.0912205e-14   7.2253221e-18   3.2686395e-18  -1.9866955e-18   6.7946163e-18   5.2003780e-19  -1.2003062e-15   1.3717066e-16  -6.4825220e-16  -5.1034703e-15   1.6148142e-14  -3.9962540e-18  -2.0097458e-18  -2.5269133e-18  -6.8576467e-19   2.7601539e-18   1.0350094e-15  -5.8795518e-15   4.0571748e-15   7.5210651e-15  -1.9412679e-14   3.8061869e-18  -6.2640865e-19   1.9292332e-18  -7.0675908e-18  -7.2749561e-18  -8.2230146e-15  -4.2073450e-15  -9.1662292e-16  -9.2636414e-15   2.0735201e-15
   6.7230112e-15  -4.9629772e-15   8.9768920e-15  -9.2229256e-15  -8.3309041e-15   3.1559849e-04   4.6906832e-04   1.1534244e-03  -2.5361259e-03   2.3608909e-03  -9.7810359e-15  -1.0555495e-14  -9.6985201e-15   1.1880969e-15   1.0900172e-14   4.3738655e-03   1.9854774e-03  -4.1284497e-03   5.8496063e-03  -1.0505224e-03  -1.2621491e-15  -2.5004888e-15  -1.5122515e-15  -2.3497239e-15   3.7323759e-15   4.4288004e-03   9.6234041e-04  -1.7636587e-03   2.3402355e-03  -1.1226266e-03  -4.4253411e-15  -1.2753066e-14  -3.4221768e-15  -3.7850148e-15  -2.3923968e-15   1.8667705e-04   7.0522995e-04  -2.4085626e-03   1.0490581e-03   1.7108612e-03   7.5403873e-15  -9.1988616e-15   1.9093053e-15  -1.0228281e-14  -5.3151948e-15   3.6426024e-03   1.7689733e-03   3.8884636e-04   5.9878653e-03   1.6697901e-03   2.1356867e-18  -5.5926565e-19  -1.7661962e-18   1.1913437e-18   1.3005549e-18   1.6867762e-14   7.0121604e-15  -1.8853797e-14   9.2543152e-15  -5.6920404e-15  -9.7366176e-19   7.3250002e-19   6.2046208e-19  -3.2171945e-19   2.5473672e-18  -1.2259411e-14  -4.2731226e-15  -3.5964844e-15   7.4745156e-17  -8.8447386e-15  -5.3787801e-19  -3.3690295e-19   9.4765035e-19   2.9114486e-18   3.2248837e-19   2.3167310e-14   7.7287398e-15  -1.9352227e-14   1.2224326e-14  -9.0502773e-15  -1.0941653e-19  -4.0076105e-18  -4.6622423e-19  -4.7076950e-19   7.3250654e-19  -1.1825983e-14  -6.3451441e-15   1.4298891e-14  -7.7403610e-15  -5.9702741e-15   2.0206660e-18  -5.3226356e-20   1.8315267e-18  -6.0654042e-19  -1.4053555e-19   1.2874772e-14   3.7178341e-15  -6.0706860e-15   5.5318972e-15   1.0057430e-14
   8.9778595e-15   7.4787281e-15  -2.2940758e-15   8.4417870e-16   1.1971863e-14   1.1923433e-03   1.1655576e-03   7.4339023e-03   2.3608909e-03   4.1959665e-03  -3.8170094e-15   7.0980231e-15   1.1067958e-15   8.2760037e-15  -8.4310299e-16  -1.1700167e-03  -7.8978478e-04  -3.0819914e-03  -1.0505224e-03  -5.1372655e-03  -1.3385951e-15   3.4918178e-15   1.0367444e-15  -5.7137470e-16  -3.2401146e-15   1.3449639e-04  -1.0297597e-03  -1.9728472e-03  -1.1226266e-03  -2.5520141e-03  -8.4680528e-16   1.6373840e-14  -8.1678384e-15   1.0565164e-14   1.0241646e-14  -4.5559807e-04  -1.3000265e-03   2.6602548e-03   1.7108612e-03  -2.1944585e-03   1.0393044e-14   1.8123427e-15   2.3935161e-15   4.4834632e-16   6.5955989e-15   1.2711388e-03   2.2464265e-03   7.3944022e-03   1.6697901e-03   1.0457839e-02   3.4291335e-18   5.2054630e-18   3.4489134e-18   8.3048493e-18  -5.7069053e-18  -2.2859685e-15   1.7284600e-15   1.1393166e-14   4.2826958e-15  -1.9610949e-15  -4.2663948e-18  -1.3709802e-18  -8.7903085e-18   5.1463118e-18   1.6049439e-18  -5.6519379e-15  -1.9823707e-15  -3.7072216e-15  -5.0171125e-15   1.1341241e-15   9.4177109e-18   5.7843970e-18  -1.6729890e-18   8.1517229e-18   2.5771739e-18  -2.8001772e-15  -1.4907989e-15   1.4871492e-14   3.1135149e-15  -1.2148279e-15  -8.1919763e-18   7.1268709e-18  -1.7063864e-18  -2.9691901e-18   3.2041571e-18   4.3569370e-15   9.6208656e-15  -7.9231869e-15  -9.3464214e-16   1.9151751e-14   6.0201201e-18   1.4800592e-18   1.5248149e-18  -9.9854450e-18  -9.1298548e-18   1.9267700e-15  -1.8651863e-15  -9.4107597e-15   2.2732054e-15  -1.6388838e-14
  -7.6203839e-15  -3.3605265e-15  -1.5011402e-14   5.1223842e-15   1.2133683e-14   7.0431213e-18   1.7907008e-19   2.1369066e-18  -4.2902898e-18   3.2424585e-18  -6.4363729e-15  -8.0239449e-15  -9.6870378e-15   5.3032434e-15   3.3517761e-16  -1.6107590e-18  -2.1717380e-18  -2.2267113e-18  -9.4304797e-19  -5.0588254e-19  -8.6718169e-15   3.4035987e-15  -1.4309954e-14   1.3610290e-14   1.5234000e-14   7.7769714e-18   1.1911738e-18   1.5537058e-18  -7.0855935e-18  -3.2910734e-18  -5.3364143e-15  -9.0243798e-15  -8.7295321e-16   3.1318762e-15   7.2270164e-15  -4.8046182e-18   1.5564503e-18  -3.3309860e-18   1.7818615e-18   2.9301748e-18  -3.2665093e-15   9.4317010e-16   6.4182289e-15  -3.1608013e-15   5.1461392e-15  -1.8418869e-18   4.3532412e-19   4.1682691e-18   2.1356867e-18   3.4291335e-18   5.9965365e-03   6.9424138e-04  -4.6891903e-04  -6.4865131e-04   8.6779643e-04   3.4773394e-15   4.6360344e-15  -9.4396594e-15  -3.4360039e-15   6.1628778e-15  -2.2521962e-04   9.3110902e-04   2.3999244e-03   2.6503149e-03   4.9498457e-03   1.0714752e-14  -9.8092632e-15  -1.2112117e-14  -1.9574254e-14   1.7203048e-14   2.3040714e-03   1.0997039e-04   3.2013506e-03   4.1468297e-03  -3.3830297e-03   4.3307146e-15  -2.2060109e-14  -1.0626635e-14   1.3686846e-14   1.2136841e-14  -1.7642316e-03  -3.0724535e-03  -1.0792163e-03   1.6208526e-03   1.7377359e-03  -2.9922379e-15   7.5256804e-15   7.0689837e-15  -1.6962110e-14  -1.3580267e-15  -3.1551742e-05  -2.0439001e-03   4.3690072e-03  -4.6940426e-03  -6.2501191e-04  -1.7066462e-14  -1.1207324e-14   1.0136408e-14   2.9829929e-14  -1.4993825e-14
  -1.7788062e-14   2.1604680e-14   1.2542755e-15  -1.0829895e-14  -7.4343439e-15  -3.3949181e-18   3.9548825e-18   5.5475254e-18   3.5430639e-18  -2.2331855e-18  -1.1100638e-14   9.8499466e-15  -2.2676237e-15  -2.7609851e-15  -4.0860976e-15  -1.6263722e-18   6.5690770e-18   9.8928539e-19  -7.9094117e-19  -4.9890977e-18  -6.2031972e-15   2.6650030e-15  -1.1341336e-15  -1.0158388e-15   4.8177592e-15  -2.1133718e-18  -6.6811658e-18  -2.4937247e-18   2.7005496e-18   1.5003116e-18  -2.0015784e-14   1.9559700e-14   4.8870013e-15  -7.2076201e-15  -1.0382372e-14   2.8742794e-18  -7.5789230e-18   5.1445197e-18   2.1551640e-18  -3.5034149e-18   8.3371414e-15  -1.3871788e-14  -2.6605938e-15   4.8740829e-15   5.5998785e-15   1.7161767e-18  -1.0490238e-19   1.1536420e-18  -5.5926565e-19   5.2054630e-18   6.9424138e-04   4.2368673e-03  -6.9306716e-04  -4.8277186e-05   2.3946924e-04   5.6689655e-15  -2.7062895e-15   5.1776487e-15   2.0330387e-15  -5.9654708e-15   5.6032098e-04  -2.1016952e-03  -1.5320904e-04   2.0943125e-04   2.6212366e-03  -3.5089555e-15   5.0831446e-15  -5.6143510e-16  -8.6834615e-15   3.8460604e-16  -3.1529293e-04   1.4443888e-03   1.5348382e-03   2.0014049e-03  -1.0637390e-05   7.0535334e-15  -1.1023228e-14  -5.6465121e-15  -3.0942121e-15   9.5891632e-15  -3.6338253e-03   8.0392671e-03   1.5324003e-03  -1.5695756e-03   2.6491503e-05   1.9897082e-14  -1.2757498e-14  -3.8291874e-15  -1.7132477e-16   8.5883649e-15   9.3728347e-04   1.4584744e-03   2.0364421e-03  -1.3878400e-03  -1.0270708e-04  -1.0133768e-16  -7.7208255e-15  -4.1049580e-15   1.2145476e-14   7.9788034e-17
  -1.2225164e-15   4.1615667e-15  -5.4759103e-15   4.7468258e-15   9.1167908e-15  -6.4160345e-19  -3.1387069e-18   2.7420584e-18   3.5973438e-18   1.4067143e-18   5.5591208e-16  -1.8076258e-15  -5.9935366e-15  -3.0524319e-15   1.2307156e-14  -4.6954556e-20  -5.3736769e-18  -3.4973784e-19  -2.1551747e-18  -1.2711972e-18  -7.1966349e-15   3.8361096e-15   1.3169351e-14   2.0501007e-14   2.5423549e-15  -4.4843593e-18   2.6201059e-18  -4.5862145e-19   3.3310073e-19  -8.5814139e-19   1.2510923e-15   3.3548900e-15   8.6861139e-15   9.4984876e-15   6.5956290e-15   6.4935135e-19   2.5012036e-18   3.3929545e-18  -2.6923178e-19  -3.5752324e-18  -6.5836155e-15  -6.3547745e-15   9.1331752e-15   3.5379602e-15  -4.1942743e-15  -1.8612166e-19   1.4728278e-18   2.9179325e-18  -1.7661962e-18   3.4489134e-18  -4.6891903e-04  -6.9306716e-04   7.5993041e-03   5.0835029e-04   6.3646709e-04  -3.1613986e-15  -1.5606225e-14  -9.9268051e-16   4.7463244e-15   4.8578371e-15  -3.4762640e-03  -1.3710451e-03   1.5811515e-03   5.0032637e-03  -5.6471366e-03   3.0268824e-15  -1.5354750e-14   1.1441608e-14   2.6788301e-15   2.0131510e-15   2.5906305e-03   1.5675523e-03  -4.8815177e-03  -1.0520608e-03  -4.1881489e-03  -5.2081104e-17   1.6752848e-14  -3.0607035e-15   8.6517561e-15  -6.9707153e-15  -9.7585412e-04   1.7877268e-03  -1.4120274e-03   1.0361376e-03  -2.4953934e-04   8.1163328e-15   2.3594065e-15  -1.6144949e-15  -8.9853638e-15   3.8047547e-15  -4.0636370e-03  -1.1582730e-03  -7.6557872e-04  -4.1614713e-04  -4.9793129e-03  -6.0790850e-15   1.9335919e-15   2.0397164e-14   8.6120311e-15  -1.4148568e-14
  -1.6874131e-14  -1.1836320e-14   2.2963065e-15  -1.7920597e-14  -6.9067539e-15  -4.6987046e-19  -5.3999503e-19   5.4071898e-18   3.0546845e-18   3.7235852e-18  -7.7899350e-15  -3.5697788e-15   2.6579019e-16  -7.9298711e-15   2.9579046e-15  -4.3045574e-19  -1.9697262e-18  -2.4176960e-18  -7.4620615e-19  -3.9360022e-18  -1.8410231e-14  -1.0064197e-14   6.1817705e-15  -1.3001986e-14   1.3514270e-15  -1.8838270e-18   5.3600454e-19  -2.2967117e-18   9.5682678e-19  -1.9422528e-18  -1.6572791e-14  -2.0855462e-15  -4.3404474e-16  -1.0344575e-14  -1.0299324e-14   4.8214908e-19   1.9766060e-19   2.9088423e-18   7.8094633e-19  -2.2882095e-18   5.2048763e-15   2.7897464e-15  -8.6527141e-16   3.7699907e-15  -4.3343977e-15   1.4764448e-18   2.3699408e-18   5.8038787e-18   1.1913437e-18   8.3048493e-18  -6.4865131e-04  -4.8277186e-05   5.0835029e-04   5.8061420e-03  -6.7132563e-04   1.0266150e-15  -9.6274182e-15   1.5410825e-15  -3.2602895e-15   1.9985166e-15  -4.1076041e-03  -3.5653677e-04  -3.8585505e-03  -4.5077683e-04  -8.2930161e-04  -1.0578145e-15   1.7656515e-14   1.4964139e-14  -1.5227652e-14  -9.8187881e-15   1.2747655e-03   1.5697923e-03  -3.4124879e-03   4.0574043e-03   3.7361510e-03   1.5954473e-14   1.0418264e-14  -1.5817856e-14  -3.4213189e-14   1.8252412e-14  -1.4464061e-03  -2.1070495e-03  -9.2169844e-04  -2.8540666e-03   3.5950950e-04  -9.7134960e-15   1.0364162e-14   1.2452413e-14   3.2502476e-15  -1.4263483e-14   5.3190258e-03   1.1866449e-03  -5.6792512e-05  -1.4715593e-05  -4.5034743e-03  -1.6190619e-15  -5.9029089e-15  -1.2022702e-14   2.6376812e-14   1.7624378e-15
  -2.2797988e-16  -5.7570497e-15   9.1403532e-15  -1.4808983e-14  -4.3749319e-15   5.4345756e-19   3.9080316e-18  -5.1755661e-18  -4.5910397e-18  -9.3523964e-19   7.0693043e-15   4.5052565e-15  -8.2021293e-15  -1.1927227e-14  -3.1105843e-15  -2.1488705e-19   5.5951451e-18   9.7513646e-19   2.2532673e-19   2.2741306e-18   7.1040166e-15  -6.4231444e-15   1.6842618e-14  -2.1016501e-14   7.3937259e-15   4.0740464e-18  -2.4495737e-18   6.8596834e-19  -4.7544379e-19   1.5809562e-18  -3.1009655e-15   3.1489816e-15  -9.8013632e-16  -8.1930841e-15  -9.5467226e-15   1.9701660e-19  -2.0809702e-18  -5.7688884e-18  -7.1689068e-19   5.9248624e-18   6.4643359e-15   4.3834061e-15   4.2830335e-15  -3.8440877e-16   8.6323362e-15  -6.5042654e-19  -2.1524591e-18  -3.0945653e-18   1.3005549e-18  -5.7069053e-18   8.6779643e-04   2.3946924e-04   6.3646709e-04  -6.7132563e-04   7.2629045e-03  -2.2844854e-15   3.0784304e-15  -6.6362127e-15  -8.6978752e-16   4.4301569e-15  -2.9800938e-03  -2.0924455e-03   7.0862863e-03  -6.8920662e-04   1.1965406e-03  -7.9461476e-15  -2.5322813e-14   9.4273677e-15   1.3543676e-14  -1.6779053e-15  -5.5196035e-03  -1.2358441e-03  -1.8885343e-03   2.7174479e-03  -2.9243475e-03   2.6767161e-15   4.6287153e-15   1.7597610e-14  -1.4646324e-14  -5.0097713e-15  -4.9993698e-05  -9.7036641e-04   9.6001202e-04  -1.1602635e-03  -2.0089426e-03  -7.1282536e-15  -3.3841144e-15   5.6226379e-15   1.4222465e-14  -6.7622948e-15  -8.2140769e-05  -1.8706984e-04   4.4252606e-03   5.0844225e-03  -6.4662857e-04   7.9382400e-15  -2.5082081e-14  -7.7677166e-15  -1.4871577e-15   1.6651866e-14
  -1.4389715e-03   2.7960017e-03  -2.8554623e-03   3.4879313e-03   1.1366300e-04   8.6044432e-16  -2.4115071e-15  -7.2734757e-17  -2.1923445e-14   5.1877592e-15   3.7786261e-03   2.5757882e-03   1.4682394e-03  -2.7096552e-03  -4.3063474e-04  -1.2298453e-14  -8.2021154e-15  -1.1581811e-14   2.1342731e-14   2.6791255e-15   9.7498960e-04   5.2189487e-03  -7.4476747e-03   4.2811128e-04  -7.5427922e-04   2.6512910e-14   2.0878604e-14  -1.9273120e-15  -1.8009866e-14  -3.7256482e-15   1.4786923e-03  -2.3146887e-03   2.1387128e-03  -2.9901627e-03   1.0668608e-03  -1.4917017e-14   5.0936171e-15  -2.9116221e-15   1.5137568e-14  -2.7861449e-15   2.1406627e-03   1.2555997e-03   1.0876831e-03  -3.8375326e-03   1.2171145e-03   2.1704055e-15   2.6999164e-15  -5.2790869e-15   1.6867762e-14  -2.2859685e-15   3.4773394e-15   5.6689655e-15  -3.1613986e-15   1.0266150e-15  -2.2844854e-15   1.3819272e-02   7.2615787e-08  -4.3061604e-07   8.7259073e-07   1.1376423e-07  -8.4004420e-15  -8.9611026e-15   5.7021359e-15  -3.8343061e-15   6.6422454e-16  -4.4271255e-07   7.2309133e-08  -4.7912657e-07   9.8075959e-07   1.3563142e-07  -1.2645270e-15   1.0081501e-14  -1.3968946e-14   7.5825562e-15   4.4594424e-15   3.1851305e-06   4.6258280e-07   1.4580714e-06  -3.7656141e-06  -1.1372292e-06  -5.8739808e-15   6.0327213e-16   6.6899811e-15  -9.9555724e-15  -1.9997026e-15  -1.8260516e-06  -9.0242692e-07   4.5370992e-07   2.5369077e-08   7.5663757e-07   1.0556050e-14   1.0082699e-14  -2.7627855e-15   6.2772882e-15  -8.3814360e-15   5.5438655e-08  -9.4950939e-08   2.3383660e-07  -4.1040148e-07  -2.8768285e-09
  -1.1983668e-05  -1.6880708e-03  -4.2098066e-03  -2.0095995e-03   2.8335102e-03  -6.5556632e-15   1.5821925e-14   1.2535577e-15  -1.3367827e-14  -6.6221850e-15   1.5756429e-03  -1.6574253e-03  -6.2185896e-03  -4.9290551e-03   9.7864207e-04  -1.0878001e-14   3.2021538e-14   4.1308239e-15  -2.7870794e-15  -1.6449006e-14   1.2714413e-03   2.9622352e-03   4.3701647e-03   2.8600133e-03  -1.4227251e-03   1.4267307e-14  -4.1846593e-14  -1.1084128e-14   8.4438189e-15   1.4913856e-14   2.1486076e-03   1.8872373e-03   4.6995829e-03   3.4210059e-03   6.1346918e-04   1.0893141e-14  -3.4428151e-14  -1.6642244e-14   3.9710178e-15   2.1536954e-14  -8.9127931e-05   1.7425675e-03   1.6847595e-03  -9.1718437e-04   6.5601359e-04   4.5724271e-15  -6.7199796e-15  -1.3731962e-15   7.0121604e-15   1.7284600e-15   4.6360344e-15  -2.7062895e-15  -1.5606225e-14  -9.6274182e-15   3.0784304e-15   7.2615787e-08   1.3819737e-02  -2.3488024e-07   1.3311163e-07   1.2466480e-08   7.7099016e-15   1.6493076e-16  -8.8537277e-15  -1.6270228e-14   1.3421028e-14   7.2309116e-08   1.2264239e-07  -2.5086385e-07   1.4703101e-07   9.3394858e-09  -5.6262037e-15  -1.9097179e-15   9.7069947e-15   2.3657457e-16   1.3063698e-14   4.6258280e-07  -2.3393153e-06  -6.7826578e-08  -3.5338944e-07   3.3195324e-07  -2.0943667e-15  -4.9579482e-16   4.5959217e-15  -5.3573892e-15  -3.9090408e-15  -9.0242693e-07   2.2857830e-06   1.2530735e-06  -2.5413364e-07  -4.4910413e-07   1.2384486e-14   4.1205658e-15  -1.4473232e-16   2.7767265e-15   1.3600632e-14  -9.4950932e-08   1.1197681e-07   1.9508313e-07  -7.9978200e-08  -3.6054093e-08
  -4.8012799e-03   2.2894814e-03  -4.5949823e-05  -2.7020051e-03   1.7803000e-04   4.0883854e-15   1.2318104e-16  -5.9159540e-16   4.1721968e-15  -1.5882481e-14  -1.7613096e-03  -2.5517198e-03  -8.7694561e-04   1.5529100e-03  -3.6219695e-03  -8.5561659e-15   2.2783503e-15  -6.5318993e-15  -1.2237822e-15  -8.1375666e-15  -6.9948007e-04   5.2217724e-05  -1.2659535e-03   2.6849608e-03  -1.9162096e-03   5.5064210e-15  -3.5065442e-15  -6.0553431e-16  -9.0451426e-15   1.3130683e-15  -4.8615490e-03  -1.4309165e-04   2.1067833e-03  -1.8583505e-03  -4.6796174e-03  -7.1714328e-15  -1.3089029e-14   2.7245065e-14   1.9670155e-14  -2.0461719e-14  -2.3290738e-03  -8.6860872e-05   2.2278777e-03   7.3594832e-04   7.2170448e-03  -3.3967903e-16  -2.0451773e-15  -2.7116645e-15  -1.8853797e-14   1.1393166e-14  -9.4396594e-15   5.1776487e-15  -9.9268051e-16   1.5410825e-15  -6.6362127e-15  -4.3061604e-07  -2.3488024e-07   1.3819754e-02  -2.7337255e-08  -4.7070349e-07   8.2995262e-15   3.5515910e-15  -1.2191611e-15  -4.9388422e-15  -1.2551613e-14  -4.7912657e-07  -2.5086385e-07   1.2058044e-07  -2.4474923e-08  -4.9746142e-07  -9.5019954e-15  -4.1937936e-15  -3.3549604e-15  -1.5800003e-14   4.3420496e-16   1.4580714e-06  -6.7826586e-08  -6.7578635e-07  -4.1406831e-07  -5.5809357e-07   2.2780891e-14  -1.1307856e-14  -3.4018882e-16   8.3373594e-15   1.0874962e-14   4.5370992e-07   1.2530735e-06   2.6311439e-07   6.2002459e-07   3.0023297e-06  -1.1999359e-14  -1.7205383e-15  -1.4183463e-14   7.9804161e-15   1.0409716e-15   2.3383660e-07   1.9508313e-07  -3.1857258e-08   5.4643146e-08   4.2386981e-07
  -2.8402356e-03  -2.1384616e-03   3.9049355e-03  -1.2785084e-03  -6.1352502e-04  -1.5134361e-14  -1.2229035e-14   1.1628746e-14  -6.8202904e-15  -7.2498600e-15   3.9183329e-03   3.9646315e-03  -7.0559899e-04  -3.8076065e-03  -1.3797354e-03   1.1361343e-14   1.7164646e-15  -9.6282228e-15   3.5726743e-15  -3.3651136e-15   3.2794710e-03  -1.1562047e-03   3.1149447e-03  -4.9268649e-03   3.0228844e-04  -1.5215874e-14   4.2467976e-16  -6.5304974e-15   2.6908556e-14  -3.1909181e-15  -2.1349571e-03   2.4508973e-03  -2.5372822e-03  -1.1983002e-03  -2.7983257e-03   9.3325983e-15   3.9451111e-15   1.3771331e-14   4.3090320e-15  -1.3416141e-14   3.3043212e-03   3.6449779e-03  -1.1833233e-03  -2.9398032e-03   2.5384625e-03   1.2006092e-14   7.9793617e-15  -1.2980120e-14   9.2543152e-15   4.2826958e-15  -3.4360039e-15   2.0330387e-15   4.7463244e-15  -3.2602895e-15  -8.6978752e-16   8.7259073e-07   1.3311163e-07  -2.7337255e-08   1.3819932e-02  -3.5574528e-07   7.1044095e-15   8.7120788e-15  -9.9989779e-15   2.2578764e-14  -6.8095766e-15   9.8075960e-07   1.4703101e-07  -2.4474918e-08   2.9708683e-07  -3.8839163e-07   2.6641304e-14   4.5437725e-15   1.1007294e-14  -1.9316914e-14  -1.3565808e-14  -3.7656141e-06  -3.5338944e-07  -4.1406831e-07   5.6873690e-07   6.0040979e-07   3.6727191e-15   1.5784794e-15  -1.0515273e-14   2.0684069e-14   1.3843373e-14   2.5369077e-08  -2.5413364e-07   6.2002459e-07  -2.0806393e-06   1.0782374e-06  -1.6942755e-14  -9.1516576e-15  -3.7130444e-15  -2.9485648e-14  -3.0980444e-15  -4.1040148e-07  -7.9978196e-08   5.4643149e-08  -2.7371445e-07   2.4037880e-07
   1.4260349e-03   5.9227189e-04   2.9135321e-03   5.3774777e-04   7.1712664e-03   2.5396132e-15  -5.3596967e-15  -1.9082028e-14  -1.0955560e-14   7.8612437e-16   2.2996192e-03  -3.1475472e-04   3.3842884e-04   2.5823414e-03  -2.2784125e-03   3.2426761e-15  -1.0620511e-14  -8.0978563e-15   3.8070564e-16  -8.8998829e-15   8.7064357e-04  -2.1084945e-03  -4.6092648e-04  -1.0104470e-03  -1.1385492e-03  -1.0348957e-14   8.7706598e-15   1.7888858e-15   6.1592010e-15  -7.0632844e-15   4.0093664e-03  -5.0271894e-04  -2.5644500e-03   1.5943343e-03   4.6136551e-03   3.3681783e-15   1.7315067e-14  -2.1603266e-14  -2.0815823e-14   1.8554094e-14  -4.7959346e-03   1.8652599e-03   1.5573136e-03  -2.2539220e-03   4.7516742e-03   1.7195083e-15  -1.0638265e-15   9.8475887e-15  -5.6920404e-15  -1.9610949e-15   6.1628778e-15  -5.9654708e-15   4.8578371e-15   1.9985166e-15   4.4301569e-15   1.1376423e-07   1.2466480e-08  -4.7070349e-07  -3.5574528e-07   1.3819551e-02  -9.1568179e-15  -5.9300200e-15  -4.3331719e-15   3.1435396e-15  -6.5180491e-16   1.3563141e-07   9.3394697e-09  -4.9746142e-07  -3.8839161e-07  -9.6518407e-08   1.9425400e-15   4.8607691e-15  -5.0185501e-15   1.4322270e-14   1.1317266e-14  -1.1372292e-06   3.3195324e-07  -5.5809356e-07   6.0040980e-07  -7.4051961e-07  -2.1425665e-14   1.5159108e-14   2.3737047e-15  -1.4623968e-14  -1.0310359e-14   7.5663757e-07  -4.4910413e-07   3.0023297e-06   1.0782374e-06   1.3549043e-06   1.6245810e-14   3.1728091e-15   5.9914134e-15   1.9129631e-15  -9.6882277e-15  -2.8768284e-09  -3.6054109e-08   4.2386980e-07   2.4037881e-07   1.3749620e-07
   5.3371496e-15   5.6059092e-15   4.0146436e-15   2.7500146e-14  -1.4611092e-16  -5.9185237e-19   3.5574071e-19  -1.6338872e-18  -6.8524909e-19  -3.9366173e-18   5.2316174e-15   4.9531557e-15   1.2846470e-14   2.1670624e-14   2.0563018e-15   4.0814557e-19   2.2482664e-18   1.8768398e-18   1.5171407e-18   1.5731464e-18   4.6446643e-15   5.7683048e-15   1.0851020e-15   1.5301812e-14  -9.7607455e-15   7.6334578e-19  -1.3879781e-18   1.1289811e-18   2.6703995e-19   1.4923133e-18   3.5211208e-15   7.4565975e-15   1.1707907e-15   4.6556543e-15   3.6445304e-15  -5.1888508e-20  -1.6532846e-18   6.4168009e-19   5.0223073e-19  -8.1186081e-19  -8.3529877e-16   6.4180480e-16  -5.0435187e-15  -1.9654682e-15   6.5642702e-15  -2.8133574e-19  -1.3228051e-18  -4.5322865e-18  -9.7366176e-19  -4.2663948e-18  -2.2521962e-04   5.6032098e-04  -3.4762640e-03  -4.1076041e-03  -2.9800938e-03  -8.4004420e-15   7.7099016e-15   8.2995262e-15   7.1044095e-15  -9.1568179e-15   5.6859275e-03   1.3771278e-03  -1.0913104e-03  -1.4357626e-03   1.9678447e-03   1.5878130e-15   4.4256408e-16  -3.6558924e-15  -7.4182486e-15  -9.4370552e-16   2.7738693e-04  -1.0501478e-03   4.9906473e-03  -3.9723549e-03   3.9253156e-04  -3.7290661e-15  -1.7722906e-14   6.5387557e-15   1.8673516e-14  -5.0253703e-15   1.2339469e-03   2.4435331e-03   1.0380840e-03   1.9103953e-03   5.4618447e-04   6.9459879e-15   2.6273882e-16  -1.0577779e-14  -3.2380256e-16   8.1552181e-15  -2.2813746e-03  -2.0038589e-05  -1.8170275e-03  -1.7646998e-03   5.4764008e-03   9.8755207e-15   7.0959360e-15   4.8731141e-15  -2.6855925e-14  -3.6130350e-15
  -7.2582486e-15  -1.1145401e-14   3.2049449e-15   1.3807968e-14   9.3314477e-15   3.3910002e-18  -2.3867212e-18  -1.6802062e-18  -2.4144167e-18   1.6661440e-18  -4.3468137e-15   5.3281887e-15   4.8200409e-15   9.0196717e-15   5.3837611e-15   5.6462263e-19  -4.2096645e-18  -1.1193982e-18   6.2220787e-19   2.2415340e-18   3.3772401e-15  -1.0076568e-14  -2.1701822e-15   5.4702207e-15   2.4478677e-15   2.8027977e-18   3.7871615e-18   1.6624704e-18  -3.0190808e-18  -1.7017529e-18  -3.5990490e-15  -1.9572573e-14   6.5567104e-15   1.2408009e-14   6.5496424e-15  -2.8042779e-18   4.2765188e-18  -2.6177260e-18  -4.4099811e-19   1.6326711e-18   1.6096145e-15   5.8806710e-15  -9.3332656e-16  -3.9704957e-15  -2.8951788e-15  -1.1466747e-18   3.3891190e-19   3.4892896e-19   7.3250002e-19  -1.3709802e-18   9.3110902e-04  -2.1016952e-03  -1.3710451e-03  -3.5653677e-04  -2.0924455e-03  -8.9611026e-15   1.6493076e-16   3.5515910e-15   8.7120788e-15  -5.9300200e-15   1.3771278e-03   2.2592133e-03  -1.4573866e-03  -1.9715137e-04   5.0853277e-04  -2.5178667e-15   3.9256853e-15   8.2139521e-15   9.3213149e-16  -1.1680622e-14   1.7535324e-03  -7.9626875e-04   1.5741712e-03  -9.1716067e-04   6.1309525e-04  -3.5459394e-15  -8.0852850e-15  -2.2027140e-15   7.7783766e-15  -1.6991534e-15   1.8560884e-03  -5.1019882e-03  -1.0611794e-03   1.5509982e-03   1.0061552e-03  -9.7361761e-15  -6.0580007e-15   1.9726299e-15   1.5635578e-16  -6.2231053e-15  -3.3486597e-05  -1.0879548e-03  -1.1975045e-03  -1.7434557e-03   1.2805917e-03  -2.2177354e-15   7.8736509e-16   3.5592214e-15  -3.6475846e-15  -6.1512727e-15
   3.6845095e-15   4.2568948e-15  -1.1065646e-14   1.4042610e-14  -2.2806962e-14   2.8096064e-18   2.7869180e-18  -7.1839077e-18  -6.5413810e-18  -1.6602378e-18   8.4698450e-16   8.2834835e-15  -1.1455866e-14   1.2673914e-14  -1.8001566e-14  -3.1317415e-19   3.7457609e-18   1.5838783e-18  -6.9821820e-20   4.4209521e-18   1.6562124e-14  -1.1182523e-15   4.4152170e-15  -1.5805885e-15   6.2225925e-15   5.9827994e-18  -9.6517196e-19   2.5316688e-18  -3.0795722e-18   1.3401671e-18   1.1229372e-14   4.2627998e-16   1.9226242e-15  -7.4457644e-15   5.3903572e-15  -1.5538270e-18  -2.9049004e-19  -7.4530827e-18  -9.0570730e-19   6.9535569e-18  -1.3967576e-17  -1.6253917e-16   8.3653740e-15  -1.6660700e-15   1.3821367e-14  -2.1997321e-18  -2.8787069e-18  -4.5325239e-18   6.2046208e-19  -8.7903085e-18   2.3999244e-03  -1.5320904e-04   1.5811515e-03  -3.8585505e-03   7.0862863e-03   5.7021359e-15  -8.8537277e-15  -1.2191611e-15  -9.9989779e-15  -4.3331719e-15  -1.0913104e-03  -1.4573866e-03   9.2613731e-03   1.1313583e-03   1.4303688e-03   4.6420188e-15  -9.1612969e-15   1.2947486e-15   1.8079693e-15   3.4469999e-15  -4.5458151e-03  -1.8048872e-03  -4.1375290e-05   7.5987577e-04  -6.1910444e-03  -7.7637002e-15   2.3285970e-15   1.4268489e-14   1.0413869e-14  -3.2367192e-15   5.3482895e-04  -9.3660079e-04   6.9429590e-04   1.2795076e-03  -1.6073604e-03  -3.9039390e-15  -3.6942463e-15  -1.1148120e-15   8.2561539e-15   5.8539648e-16  -3.8288465e-03  -1.6612003e-03   4.6407303e-03   3.4542471e-03   8.9814312e-04   6.7837012e-15  -8.8693793e-15   3.8813736e-15  -4.5417725e-15   6.7046351e-15
  -2.4252552e-14  -1.5843643e-15  -1.2428838e-14   1.1430869e-14   2.1310920e-14   2.8038949e-18  -2.4407889e-18   4.0900310e-18   1.1912251e-18   2.5158541e-18  -1.1213803e-14   2.4169797e-16  -1.6935484e-14   1.2547628e-14   1.1437320e-14  -7.5693457e-19  -5.1734557e-18  -1.4966101e-18  -1.8612128e-18  -1.7756944e-18  -6.5483012e-15   9.5467056e-16  -1.6881138e-15   4.2750600e-16   1.9648198e-14   1.2295918e-19   2.2859268e-18   2.4152182e-19  -3.0621930e-18  -2.3427874e-18  -1.1738993e-14  -5.3999268e-15   6.4951191e-15   1.2136837e-14   9.0183258e-15  -1.8035156e-18   2.3295410e-18   1.8389145e-18   9.4306955e-19  -2.1577428e-18   3.1540452e-17  -1.5892021e-15   5.4876127e-15  -8.1207567e-15  -5.5521576e-15  -7.7868938e-19   1.5279856e-18   4.5372986e-18  -3.2171945e-19   5.1463118e-18   2.6503149e-03   2.0943125e-04   5.0032637e-03  -4.5077683e-04  -6.8920662e-04  -3.8343061e-15  -1.6270228e-14  -4.9388422e-15   2.2578764e-14   3.1435396e-15  -1.4357626e-03  -1.9715137e-04   1.1313583e-03   5.2099034e-03  -1.5099655e-03  -6.0155908e-15   1.4958084e-15   4.0896176e-15   9.3457201e-15  -4.6965233e-15   4.1661674e-03   1.4470436e-03  -9.4685476e-04   4.6166374e-04  -4.4941856e-03  -1.0099428e-14  -4.8298242e-16  -8.8891377e-15   2.2510227e-14   2.3897397e-16  -1.7860305e-03   9.6686265e-04  -1.5477347e-03   2.0105966e-03   1.1343046e-03   7.2669859e-15   8.5199741e-15  -1.3759157e-15  -1.6077257e-14   4.7989588e-15  -3.4416226e-03  -1.8278171e-03   8.4268745e-04  -4.0079804e-03  -3.2931462e-03  -9.1956139e-15  -4.6497778e-15   1.7728511e-14   1.2444582e-14  -1.0360616e-14
  -2.3266625e-14  -7.4274150e-15   7.6094198e-15  -2.8817622e-15   5.9483515e-15   4.3927518e-18   4.1798890e-18   1.5125744e-18  -4.6202014e-18   8.9656540e-20  -2.2374642e-14  -9.3169374e-15  -2.2942989e-16  -1.6911246e-16  -9.0112751e-15  -1.8988329e-18   5.2306736e-18  -7.2362937e-19   4.6979818e-19  -1.2343982e-18  -6.3892268e-15   3.0267687e-15  -1.6768340e-14  -1.2488379e-14   6.7613011e-15   8.4786151e-18  -3.7935726e-18   6.3370062e-19  -4.5309806e-18  -1.0676780e-18  -8.9894560e-15  -6.8209618e-15   1.9477190e-16   2.9199613e-15  -7.7667564e-16  -2.9285245e-18  -3.9035911e-18  -3.0154286e-18   2.5048561e-18   3.5464515e-18   9.5511120e-15   2.6348030e-15  -1.0487543e-14  -7.3721197e-15  -2.5939797e-15  -7.1874442e-19  -9.6225404e-19   9.6055224e-19   2.5473672e-18   1.6049439e-18   4.9498457e-03   2.6212366e-03  -5.6471366e-03  -8.2930161e-04   1.1965406e-03   6.6422454e-16   1.3421028e-14  -1.2551613e-14  -6.8095766e-15  -6.5180491e-16   1.9678447e-03   5.0853277e-04   1.4303688e-03  -1.5099655e-03   8.4853375e-03   6.3481985e-15  -4.5781797e-15  -3.5351681e-15  -1.5618213e-16  -2.7656601e-15  -9.2021450e-04  -5.6177994e-04   5.8777024e-03   4.8318656e-03   9.8593462e-05   6.5411269e-15  -1.2401189e-14  -5.9881500e-15   5.3882347e-15   1.1516509e-14  -2.0187592e-03  -4.5410517e-04   8.8589348e-04  -3.3839709e-04   1.1631495e-03   4.8968932e-15  -6.9932269e-16   4.4925750e-15  -6.2058487e-15   2.3992566e-16   3.1466122e-03  -1.1742174e-04   4.9711577e-03  -2.9419363e-03   2.7365801e-03  -5.3738673e-16  -1.7787036e-14  -3.5060969e-15   1.5297828e-14  -1.7120210e-15
   1.9834488e-03  -1.0152682e-03   1.9539510e-03   2.0949559e-03  -3.4944875e-03  -1.0415739e-14  -6.5912288e-15  -6.3616068e-15   1.8250043e-14   3.6517836e-15  -1.0757834e-03  -1.6031292e-03  -3.2904056e-03  -3.4410562e-03  -5.2212361e-04  -6.3962488e-15  -1.9369395e-15   8.9065113e-15  -6.9789628e-15  -4.2227547e-15  -9.3305812e-04  -2.2561546e-03  -1.8325548e-03   3.0444034e-03  -8.7072439e-03  -1.5053121e-14   2.2229613e-15  -3.2133090e-17   1.8839412e-14   3.0604937e-15  -9.4953993e-04   1.3300265e-03  -2.6220448e-03  -1.7941796e-03   2.7398889e-03   1.0906478e-14   6.9856979e-15   3.8752649e-15  -1.5419560e-14  -3.7814909e-15  -7.3091230e-04  -4.8280738e-04  -4.4384378e-03  -1.8051167e-03   7.1117208e-04   3.8223155e-15   4.6323064e-15   3.6866188e-15  -1.2259411e-14  -5.6519379e-15   1.0714752e-14  -3.5089555e-15   3.0268824e-15  -1.0578145e-15  -7.9461476e-15  -4.4271255e-07   7.2309116e-08  -4.7912657e-07   9.8075960e-07   1.3563141e-07   1.5878130e-15  -2.5178667e-15   4.6420188e-15  -6.0155908e-15   6.3481985e-15   1.3818723e-02   1.1713672e-07  -9.3329173e-07   1.9374124e-06   2.8932536e-07   6.4648967e-15  -1.9100209e-15  -1.9975280e-15   7.8615751e-15  -1.7161332e-14   3.1844871e-07   1.1384806e-07   8.9692907e-09  -1.5015873e-07  -1.2480246e-07  -3.9178981e-15  -3.4566165e-15  -2.2542235e-15   1.9893597e-15   1.0343068e-14   1.3120882e-06   5.9995497e-07  -2.2790658e-07  -1.8052105e-07  -5.3571184e-07  -2.4924816e-15  -6.1598866e-15   3.9105121e-15  -7.4399535e-15  -1.2371327e-14  -3.1308240e-06  -4.7854012e-07  -1.3849546e-06   3.6215778e-06   1.1217556e-06
  -4.1509234e-04   2.2556731e-03  -3.7930550e-03   2.6878151e-03  -2.4026176e-03  -1.2182626e-15   1.8859169e-14  -2.7468839e-15  -3.2141855e-15  -1.0683094e-15  -3.8421362e-03   1.6147782e-03  -5.6015784e-03   2.9238429e-03  -4.4404518e-03  -3.1699435e-15   1.9710490e-14   5.3447263e-15  -1.0745883e-14  -1.1883889e-15   2.0761464e-03  -2.2180122e-03   2.7820186e-03  -3.8485841e-03   1.6085306e-03  -2.9547631e-15  -6.9278574e-15   5.4218462e-16   7.4736154e-15  -6.7057258e-16   3.5475455e-03  -7.3164965e-04   1.7505135e-03  -4.6495003e-03   1.9534992e-03  -4.6667417e-16  -1.6002421e-14   8.6868061e-16   7.0126069e-15  -1.6401919e-15   8.2710311e-04  -9.7773198e-04  -1.1065733e-03  -8.5170480e-04   1.3251000e-03  -1.9894676e-15   1.1104787e-15  -2.0411746e-17  -4.2731226e-15  -1.9823707e-15  -9.8092632e-15   5.0831446e-15  -1.5354750e-14   1.7656515e-14  -2.5322813e-14   7.2309133e-08   1.2264239e-07  -2.5086385e-07   1.4703101e-07   9.3394697e-09   4.4256408e-16   3.9256853e-15  -9.1612969e-15   1.4958084e-15  -4.5781797e-15   1.1713672e-07   1.3819956e-02  -4.5990824e-07   2.8305089e-07   5.7188498e-09   1.1906631e-14   4.9989416e-15  -4.4426933e-15  -1.8340370e-15   1.3444131e-14   1.1384807e-07  -3.3409512e-07  -1.3558658e-07   1.3120084e-08   6.0642350e-08  -5.5636563e-15  -1.7647169e-15   7.6117750e-16  -1.0913893e-15   6.7070965e-15   5.9995497e-07  -1.5705644e-06  -8.0801879e-07   1.4786131e-07   3.0301227e-07   1.1260755e-14   4.0827286e-15  -1.1617112e-14  -9.1972597e-15  -5.6131229e-15  -4.7854012e-07   2.3347775e-06   1.1210386e-07   3.3027363e-07  -3.3597724e-07
  -2.5749815e-04  -1.9471436e-03  -7.5281567e-04   3.7298105e-03   2.0570458e-03  -2.4401758e-15   1.5973643e-15  -1.5377788e-15  -6.3585900e-15   1.4509084e-16  -2.4391848e-03   6.8737045e-05   4.5473768e-03   1.7013775e-03  -9.3904298e-05   5.4831399e-15  -1.4066323e-15  -1.1259341e-15   4.0527879e-15   5.0511736e-15  -2.1821538e-04  -4.4918639e-04   3.2671669e-03   8.8781146e-04  -1.6970483e-03  -3.4194956e-15  -5.3363094e-15   1.0820598e-14   1.1389043e-14   3.6198037e-15  -3.3470403e-03  -2.6217664e-03   4.0009216e-03   2.5621100e-03   3.8695251e-03   7.3647047e-15  -4.9762294e-15   1.3679976e-15  -8.3666924e-15   3.4814921e-15   6.2369326e-03   2.4235282e-03  -3.0772062e-03   5.0618959e-04   3.7648754e-03   3.9950592e-15   1.3547989e-15  -8.8987614e-15  -3.5964844e-15  -3.7072216e-15  -1.2112117e-14  -5.6143510e-16   1.1441608e-14   1.4964139e-14   9.4273677e-15  -4.7912657e-07  -2.5086385e-07   1.2058044e-07  -2.4474918e-08  -4.9746142e-07  -3.6558924e-15   8.2139521e-15   1.2947486e-15   4.0896176e-15  -3.5351681e-15  -9.3329173e-07  -4.5990824e-07   1.3819895e-02  -3.0583989e-08  -8.9748386e-07  -8.4686538e-15   4.0635479e-16  -7.7874316e-15   9.8785597e-15   6.8232529e-15   8.9692944e-09  -1.3558658e-07  -5.4376975e-08  -8.1989948e-08  -3.4035338e-07   6.3204140e-15   1.2927847e-14  -8.3825232e-15  -1.6203681e-14  -7.5965530e-15  -2.2790658e-07  -8.0801879e-07  -1.9851454e-07  -4.1640448e-07  -1.9532426e-06   2.4763450e-15   1.8173184e-15   7.3555062e-15   1.5885190e-14  -8.4822789e-15  -1.3849546e-06   1.1210385e-07   6.5961233e-07   4.2132635e-07   6.4894975e-07
  -4.0155147e-04   1.2190149e-04   1.6223980e-03   1.8606376e-04   5.5307069e-03   1.4385578e-14  -7.4045688e-16  -2.6142434e-15  -8.9115614e-15  -9.7808136e-16  -2.5078257e-03  -2.6010876e-03  -4.1413270e-03  -2.3133948e-03  -2.7699167e-03  -1.1099277e-14   1.4575122e-15   9.7016075e-15  -7.9148476e-15  -4.0251733e-15  -2.1393321e-03   2.9825158e-04  -4.2186402e-03  -3.5193101e-03   2.8341879e-03   9.7392986e-15   6.8565107e-15   8.5949400e-15  -9.2639082e-15  -5.4199148e-15  -2.4150184e-03  -2.5025859e-03   8.9898738e-04   2.9278281e-03  -2.0900711e-03  -8.5331540e-15  -5.2626561e-16   4.8767523e-16   2.8125973e-15   2.1891693e-15   5.8794482e-04  -8.4935097e-04  -5.9577586e-03  -1.6221146e-03  -2.5334056e-03  -1.1143052e-14   4.5350218e-15   2.9006444e-15   7.4745156e-17  -5.0171125e-15  -1.9574254e-14  -8.6834615e-15   2.6788301e-15  -1.5227652e-14   1.3543676e-14   9.8075959e-07   1.4703101e-07  -2.4474923e-08   2.9708683e-07  -3.8839161e-07  -7.4182486e-15   9.3213149e-16   1.8079693e-15   9.3457201e-15  -1.5618213e-16   1.9374124e-06   2.8305089e-07  -3.0583989e-08   1.3820176e-02  -7.3652583e-07  -1.8368037e-14  -8.0571262e-15  -1.2719724e-14  -2.3695189e-14   9.6502023e-17  -1.5015873e-07   1.3120079e-08  -8.1989942e-08   2.4299409e-07  -9.0870156e-08   1.7707965e-14   8.6027286e-15   2.1995907e-15   1.7881540e-15  -1.4493603e-14  -1.8052105e-07   1.4786131e-07  -4.1640448e-07   1.3615493e-06  -6.6654958e-07  -1.8613124e-14  -2.0492964e-16  -1.2861157e-14   1.8484945e-14   1.2421147e-14   3.6215778e-06   3.3027363e-07   4.2132635e-07  -6.2469457e-07  -5.3694593e-07
   6.0747384e-03   2.3328749e-03  -4.5783464e-03  -2.6513546e-03   2.5707346e-03   1.5111700e-15   1.5139798e-15  -7.7612620e-15  -3.9597964e-15  -1.7303257e-15  -5.1731453e-04  -2.4927057e-04   2.6859725e-03  -2.1771177e-03  -1.5096918e-03  -1.3170083e-15  -5.8262788e-15   2.9395870e-15   8.8233144e-15  -1.1930127e-15  -2.0219967e-03   7.6313431e-04   3.1211795e-05  -1.7216424e-04  -9.3402158e-05   5.1776051e-15   4.9337610e-15   4.6278031e-15  -4.5984555e-15   1.1780907e-14   2.9823115e-03   2.8848181e-03  -3.7936325e-03  -1.6182315e-03  -3.6621668e-03  -5.7670631e-15   6.8144191e-15  -2.1067406e-15   7.4228093e-15  -1.9464861e-15   3.5027408e-03  -7.5486219e-05  -3.1580278e-03   2.8779241e-03   4.0733600e-03   9.3965487e-17   3.6193315e-15  -1.0912205e-14  -8.8447386e-15   1.1341241e-15   1.7203048e-14   3.8460604e-16   2.0131510e-15  -9.8187881e-15  -1.6779053e-15   1.3563142e-07   9.3394858e-09  -4.9746142e-07  -3.8839163e-07  -9.6518407e-08  -9.4370552e-16  -1.1680622e-14   3.4469999e-15  -4.6965233e-15  -2.7656601e-15   2.8932536e-07   5.7188498e-09  -8.9748386e-07  -7.3652583e-07   1.3819497e-02   1.4862410e-14   3.4303717e-15   3.8895338e-16  -4.0435817e-16  -8.3000693e-15  -1.2480246e-07   6.0642340e-08  -3.4035338e-07  -9.0870146e-08  -1.7273290e-07  -8.1596212e-15  -1.6023452e-14   1.7681805e-15   1.5043740e-14   8.8680812e-15  -5.3571184e-07   3.0301227e-07  -1.9532426e-06  -6.6654957e-07  -9.0277876e-07  -5.0698882e-15  -3.8384205e-15   2.0365823e-15  -1.6486836e-14  -2.9366528e-15   1.1217556e-06  -3.3597724e-07   6.4894975e-07  -5.3694593e-07   7.6270690e-07
  -1.3677450e-14  -1.4946304e-15  -1.2635538e-14   1.4675257e-14   2.6712102e-14   3.5779380e-18  -4.9321808e-18   7.4275685e-18   3.2877405e-18   3.9686807e-18  -6.8371316e-15  -1.4444383e-15  -8.2763674e-15   5.1971203e-15   2.6529066e-14  -8.7858369e-19  -9.1721469e-18  -2.6442669e-18  -1.8924768e-18  -3.1181117e-18  -5.6928075e-17   3.3974738e-15  -8.2448011e-15   2.7330305e-14   1.5728516e-14  -1.0695336e-18   4.4185863e-18  -2.4741923e-20  -3.7461631e-18  -4.0643924e-18  -9.9054039e-16  -2.3871907e-15  -8.2325024e-15   5.1838427e-15   5.6244425e-15  -2.8697216e-18   4.2427568e-18   4.6868758e-18   1.5616124e-18  -5.1147526e-18   1.5618157e-15   1.3112454e-15  -6.4188248e-15  -2.1114464e-15  -4.3699400e-15  -5.8859593e-19   3.0904246e-18   7.2253221e-18  -5.3787801e-19   9.4177109e-18   2.3040714e-03  -3.1529293e-04   2.5906305e-03   1.2747655e-03  -5.5196035e-03  -1.2645270e-15  -5.6262037e-15  -9.5019954e-15   2.6641304e-14   1.9425400e-15   2.7738693e-04   1.7535324e-03  -4.5458151e-03   4.1661674e-03  -9.2021450e-04   6.4648967e-15   1.1906631e-14  -8.4686538e-15  -1.8368037e-14   1.4862410e-14   7.3092081e-03   1.9532908e-03   7.2413456e-04   6.5351279e-05  -6.8361765e-04  -7.3328815e-16  -2.1848771e-15  -8.5034773e-15   1.3400473e-15   3.9950412e-15  -1.4153799e-03  -8.0584560e-04  -2.2389237e-03   2.0021906e-03   2.6279173e-03   9.1039676e-16   4.8799160e-15   1.6714385e-15  -2.3151966e-14   5.2674567e-15  -9.7448501e-04  -1.3855327e-03  -1.7389621e-03  -7.0795960e-03  -2.6088060e-03  -2.0188465e-14   3.7148113e-15   1.3515436e-14   2.6290875e-14  -1.9744430e-14
  -1.3070309e-14   9.5397533e-15  -1.6671024e-15  -1.5927267e-14   1.1536347e-14  -1.5803721e-18  -1.2583507e-19   4.8109057e-18   3.5668455e-18   9.1061499e-19  -7.3258828e-15   3.3553234e-15  -3.5493412e-15  -6.6572170e-15   1.0825115e-14  -5.1977992e-19  -3.7105222e-19  -7.0176653e-19  -9.0722461e-19  -3.4839706e-18  -6.9582625e-15   1.1033565e-14  -4.3391178e-15   1.3139174e-15   4.4209035e-15  -2.9662540e-18  -1.1867366e-18  -1.7837828e-18   1.4513030e-18  -4.6195834e-19  -7.5049791e-15   1.1497020e-14   2.4271017e-15  -1.2952038e-14   1.1584241e-14   1.3358680e-18  -1.5921317e-18   4.1163233e-18   9.0099777e-19  -3.4854551e-18   3.8807740e-15   5.0411043e-16  -1.1238892e-15   6.2815713e-15  -3.5243217e-15   1.1822657e-18   1.3188547e-18   3.2686395e-18  -3.3690295e-19   5.7843970e-18   1.0997039e-04   1.4443888e-03   1.5675523e-03   1.5697923e-03  -1.2358441e-03   1.0081501e-14  -1.9097179e-15  -4.1937936e-15   4.5437725e-15   4.8607691e-15  -1.0501478e-03  -7.9626875e-04  -1.8048872e-03   1.4470436e-03  -5.6177994e-04  -1.9100209e-15   4.9989416e-15   4.0635479e-16  -8.0571262e-15   3.4303717e-15   1.9532908e-03   1.5486661e-03  -9.0267402e-04   1.1498696e-03   2.4880262e-04  -2.5618757e-15   2.7724480e-17   7.6042781e-15   9.2640911e-16  -8.8875960e-15  -2.0551137e-03   3.0928533e-03  -1.9881971e-04  -7.3448049e-04   4.9037473e-04   1.4591608e-14   2.8111719e-15   4.2621146e-15  -1.4932716e-15   1.0367412e-15   6.3637809e-04   5.0302641e-04  -4.6517652e-05  -1.8104947e-03  -2.2238171e-03  -3.5018596e-15   1.1791694e-15   8.4078730e-16   1.5256508e-14  -4.7320451e-15
  -1.3592164e-14  -2.2275097e-15   1.8166180e-14   2.2549869e-14   7.8059914e-15   3.1313484e-18   1.3887657e-18  -4.8738892e-20  -3.3492673e-18  -1.9648496e-18  -1.8341605e-14  -6.4076538e-15   1.2934028e-14   1.7142128e-14   2.5564486e-15  -5.1507566e-19   2.4970778e-18   3.6180435e-19   1.3851314e-18   6.9877265e-19   1.2271219e-14   1.0868788e-14  -7.8727465e-16   1.3784235e-14   9.6277306e-15   5.7993129e-18  -1.5826512e-18   1.4998431e-18  -3.2894368e-18  -3.1578154e-19   7.4834548e-15   5.4773919e-15  -5.4043323e-15   7.1555390e-15  -3.1989365e-15  -2.5151063e-18  -1.7815208e-18  -1.4171711e-18   1.8119848e-18   1.2857640e-18   6.8178725e-15   1.4853782e-15  -4.9704357e-15  -8.3878210e-15   5.0877670e-15  -8.5369670e-19  -1.0338688e-18  -1.9866955e-18   9.4765035e-19  -1.6729890e-18   3.2013506e-03   1.5348382e-03  -4.8815177e-03  -3.4124879e-03  -1.8885343e-03  -1.3968946e-14   9.7069947e-15  -3.3549604e-15   1.1007294e-14  -5.0185501e-15   4.9906473e-03   1.5741712e-03  -4.1375290e-05  -9.4685476e-04   5.8777024e-03  -1.9975280e-15  -4.4426933e-15  -7.7874316e-15  -1.2719724e-14   3.8895338e-16   7.2413456e-04  -9.0267402e-04   6.7953624e-03  -1.2915712e-04  -3.3772605e-04   5.5498058e-15  -5.7288426e-16  -5.5240855e-16   5.1615866e-15  -6.1136802e-15  -2.8331427e-04   7.7185470e-04   7.5742213e-04   1.7322204e-03   1.3948807e-03   8.6017244e-15  -1.6032666e-15  -2.2984154e-15  -9.2510382e-15   5.1261156e-15  -4.2082717e-04  -5.7186396e-04   1.4373288e-03  -3.8590485e-03   4.9200762e-03  -3.1604353e-15  -4.3732916e-15   9.9755885e-15  -5.2596765e-15  -1.0097587e-14
  -3.0000083e-14  -1.5229239e-14  -8.8549311e-16  -3.0750709e-14   3.2952046e-15   3.5357596e-18   3.3003606e-18   4.9814544e-18  -1.6071697e-18   4.3937487e-18  -2.3351151e-14  -9.6605235e-15  -1.5113515e-15  -1.4733010e-14  -2.6004002e-15  -2.3322631e-18   2.2261199e-18  -2.7755589e-18  -1.5214801e-18  -4.1722562e-18  -1.9018613e-14  -6.5352762e-15  -1.1718816e-14  -9.6412028e-15   9.4269300e-15   5.0419920e-18  -2.5878089e-18  -1.3550576e-18  -3.4274028e-18  -2.5317744e-18  -1.0446844e-14  -3.0405455e-15  -1.3030477e-16  -1.2860057e-14   1.3036663e-14  -1.8207063e-18  -2.4978183e-18  -1.4215193e-18   1.9228494e-18   2.3171865e-18   8.9482084e-15   2.5519909e-15   4.2851837e-15   8.4035145e-15  -1.2916951e-15   1.8794950e-19   1.0080892e-18   6.7946163e-18   2.9114486e-18   8.1517229e-18   4.1468297e-03   2.0014049e-03  -1.0520608e-03   4.0574043e-03   2.7174479e-03   7.5825562e-15   2.3657457e-16  -1.5800003e-14  -1.9316914e-14   1.4322270e-14  -3.9723549e-03  -9.1716067e-04   7.5987577e-04   4.6166374e-04   4.8318656e-03   7.8615751e-15  -1.8340370e-15   9.8785597e-15  -2.3695189e-14  -4.0435817e-16   6.5351279e-05   1.1498696e-03  -1.2915712e-04   8.0207032e-03   3.7216456e-04   8.8197792e-15   2.8446704e-15  -5.4688574e-15  -1.3584530e-14   9.3065711e-15  -3.4500145e-03  -1.8693267e-03  -4.2764845e-04  -2.3824674e-03   7.7592463e-04  -5.1919028e-15   1.5362858e-15   1.2790197e-14  -1.8150013e-15  -8.9267724e-15   5.3134757e-03   1.8533395e-04   5.3448409e-03  -1.6852614e-03  -3.6868261e-03  -5.0669248e-15  -1.4069292e-14  -9.4628912e-15   3.8815348e-14  -5.9997157e-15
   5.9497086e-15  -5.2501177e-15   9.8419942e-15  -3.2405356e-14   9.8913159e-15  -4.0207712e-18   9.2462135e-19   1.6289475e-18   3.1238079e-18   1.1127363e-19   2.7896525e-15  -4.6505766e-15   2.2775458e-14  -1.5428656e-14   2.6478330e-15   5.4031046e-19   2.3159325e-18  -3.1147394e-19   1.0923200e-18  -2.0415396e-18  -4.1406561e-15  -5.1383855e-15  -4.9387503e-15  -2.5463149e-14  -7.8021629e-15  -3.8043203e-18  -1.7522183e-18  -2.2584722e-18   4.4560793e-18   8.5954916e-19  -4.3130804e-15  -1.6188327e-15   6.7168609e-15  -1.1285083e-14   5.2336925e-15   2.6825756e-18  -2.0224581e-18   2.6620860e-18  -3.5511499e-19  -1.9398599e-18  -3.2194126e-16   2.8883039e-15  -4.9980175e-15   6.9201668e-15  -6.1746473e-15   2.2133463e-18   7.2558149e-19   5.2003780e-19   3.2248837e-19   2.5771739e-18  -3.3830297e-03  -1.0637390e-05  -4.1881489e-03   3.7361510e-03  -2.9243475e-03   4.4594424e-15   1.3063698e-14   4.3420496e-16  -1.3565808e-14   1.1317266e-14   3.9253156e-04   6.1309525e-04  -6.1910444e-03  -4.4941856e-03   9.8593462e-05  -1.7161332e-14   1.3444131e-14   6.8232529e-15   9.6502023e-17  -8.3000693e-15  -6.8361765e-04   2.4880262e-04  -3.3772605e-04   3.7216456e-04   7.2278148e-03   4.1402350e-16  -1.5931694e-15   7.4545228e-15  -1.1226602e-14  -2.6757196e-15   6.0870653e-04  -5.5083714e-04   6.2218550e-04  -2.9382151e-03  -5.2428518e-05  -7.4927423e-15  -1.1429710e-15   3.9519690e-15   1.1199387e-14  -8.8382231e-15   5.7493600e-03   2.5197850e-03  -2.8302036e-03   1.4616970e-03   7.1939129e-04  -2.0352043e-15   4.2594776e-15  -1.6163610e-14  -5.3178186e-15   9.1685908e-15
   3.1828990e-04   1.6729637e-03   9.7491230e-04   4.9278500e-03   2.8964387e-03   7.7164952e-15  -7.0859931e-16   2.2151447e-17  -2.2076503e-14   5.7708848e-15   1.2959176e-03   2.5387493e-04   2.1605557e-03  -2.1374758e-03  -5.0822878e-03  -3.0675330e-15   9.8490636e-16  -5.9382041e-15   2.7441001e-14  -3.5349491e-15  -1.9468461e-03   5.2805264e-04   6.0525877e-03   5.1812882e-03   9.3517124e-04   2.3052505e-14  -2.4314413e-15  -4.8405817e-16  -9.9331936e-15   6.8948209e-16  -8.6884883e-04  -1.4762798e-03  -1.2481652e-03  -3.2939354e-03  -2.8769681e-03  -1.8855862e-14   2.8829738e-15  -6.7383085e-16   1.6086125e-14  -1.5082473e-15  -1.4672917e-03  -6.2379078e-04   5.1012989e-04  -2.4186641e-03  -4.1216011e-03  -4.2288024e-15   2.5425933e-15  -1.2003062e-15   2.3167310e-14  -2.8001772e-15   4.3307146e-15   7.0535334e-15  -5.2081104e-17   1.5954473e-14   2.6767161e-15   3.1851305e-06   4.6258280e-07   1.4580714e-06  -3.7656141e-06  -1.1372292e-06  -3.7290661e-15  -3.5459394e-15  -7.7637002e-15  -1.0099428e-14   6.5411269e-15   3.1844871e-07   1.1384807e-07   8.9692944e-09  -1.5015873e-07  -1.2480246e-07  -7.3328815e-16  -2.5618757e-15   5.5498058e-15   8.8197792e-15   4.1402350e-16   1.3820851e-02   5.4663612e-07  -2.0275068e-07  -1.7549978e-07  -4.9031439e-07  -5.1510645e-15  -2.5558786e-15  -3.0097819e-15  -1.3162523e-14  -1.0221007e-15  -1.6899075e-06  -5.2275812e-07  -2.1233177e-07   1.0693711e-06   6.4891870e-07   1.3320347e-14   4.1264445e-15   1.1943703e-14   5.6924266e-15  -4.8949591e-15  -1.2724787e-06  -2.6242058e-07  -4.2542757e-07   1.2445216e-06   4.6707754e-07
  -4.8229561e-03  -2.1913601e-03   4.2209860e-04   1.8729336e-03   2.8285653e-04   3.2451344e-15  -9.3426416e-15   2.9327832e-15  -1.0654289e-14   3.4932874e-15  -5.8785792e-03  -3.6316370e-03   3.7564294e-03  -4.0284099e-04  -1.0809930e-03   3.0830992e-15  -7.3400277e-15   3.8070621e-15   6.0701652e-15  -3.7833927e-15   5.5167398e-03   2.9399493e-03  -6.3411362e-04   9.9569226e-05  -1.6550494e-03   3.5789581e-15  -1.1347036e-14  -8.0763417e-15   7.7223266e-15   1.8061881e-15   5.4500208e-03   2.7412487e-03  -2.0087734e-03   1.5158253e-03  -2.5684731e-03  -1.1555654e-15  -1.2287744e-15  -1.3326508e-14   3.5920829e-15   7.9259060e-15  -1.5792364e-04   7.4015275e-04  -7.6487303e-04  -8.5127257e-04  -1.2913586e-03   2.2634942e-15  -1.1290309e-15   1.3717066e-16   7.7287398e-15  -1.4907989e-15  -2.2060109e-14  -1.1023228e-14   1.6752848e-14   1.0418264e-14   4.6287153e-15   4.6258280e-07  -2.3393153e-06  -6.7826586e-08  -3.5338944e-07   3.3195324e-07  -1.7722906e-14  -8.0852850e-15   2.3285970e-15  -4.8298242e-16  -1.2401189e-14   1.1384806e-07  -3.3409512e-07  -1.3558658e-07   1.3120079e-08   6.0642340e-08  -2.1848771e-15   2.7724480e-17  -5.7288426e-16   2.8446704e-15  -1.5931694e-15   5.4663612e-07   1.3818214e-02  -7.3467076e-07   1.3323467e-07   2.7642385e-07  -6.5182154e-16  -7.1235354e-16  -8.4505386e-16  -9.4167633e-15  -1.0576756e-15  -5.2275812e-07   1.6522716e-06   5.6441769e-07  -1.1281988e-08  -2.8875217e-07   2.0893465e-15   1.8882871e-15  -2.0915081e-15   1.3446151e-14  -1.3462128e-14  -2.6242057e-07   1.0496306e-06   1.7498881e-07   8.5549695e-08  -1.6413914e-07
  -4.5399944e-03   2.2040370e-04  -1.1856823e-03  -2.2807655e-03   2.6168434e-03   5.7530896e-15   4.7718973e-16   6.9206544e-15  -1.2806659e-15  -8.3173248e-15   1.3999106e-03  -5.9788455e-04   1.0295883e-03  -1.3198590e-03   3.6803865e-03  -7.5414950e-15  -5.0722159e-15  -2.0672563e-15  -7.9975489e-15  -6.5422681e-15   1.8314980e-03   6.4954228e-04   1.1279257e-03   1.6412862e-03   2.4406350e-03   3.3771489e-15  -2.6402016e-15  -1.2488439e-14  -1.1253308e-14  -1.4085620e-17  -6.4041389e-04   6.1926441e-07  -1.4835748e-04  -6.2652423e-03   3.8704708e-03  -8.2770491e-15  -4.7620143e-15   1.3466879e-14   7.9781087e-15  -1.7341120e-14  -3.4890724e-03   8.0493958e-04  -6.6880906e-03   3.5021226e-03  -1.2486747e-04  -1.6085395e-15   9.3306888e-15  -6.4825220e-16  -1.9352227e-14   1.4871492e-14  -1.0626635e-14  -5.6465121e-15  -3.0607035e-15  -1.5817856e-14   1.7597610e-14   1.4580714e-06  -6.7826578e-08  -6.7578635e-07  -4.1406831e-07  -5.5809356e-07   6.5387557e-15  -2.2027140e-15   1.4268489e-14  -8.8891377e-15  -5.9881500e-15   8.9692907e-09  -1.3558658e-07  -5.4376975e-08  -8.1989942e-08  -3.4035338e-07  -8.5034773e-15   7.6042781e-15  -5.5240855e-16  -5.4688574e-15   7.4545228e-15  -2.0275068e-07  -7.3467076e-07   1.3819467e-02  -3.7955831e-07  -1.7772680e-06   1.2142701e-14  -2.8241169e-15   4.7708070e-16   1.4540476e-14  -1.6894767e-14  -2.1233178e-07   5.6441769e-07   3.0444154e-07   3.8621766e-07   1.4635083e-06  -8.2924342e-15   2.8198496e-17  -2.1589568e-16   1.2580208e-14   1.7885319e-14  -4.2542756e-07   1.7498881e-07   2.5483846e-07   2.1202909e-07   5.4968247e-07
  -4.5981821e-04  -2.8312370e-04  -3.2636941e-03  -4.4122097e-03   1.2181227e-03  -1.7530087e-14   3.8425017e-16   9.0651158e-15  -5.4791004e-15  -5.7729824e-15   1.8393851e-04  -3.6085915e-05   4.4602685e-03  -2.1441000e-03  -4.9479070e-03   1.2277665e-14  -4.6305004e-16  -3.6785599e-15   2.4215846e-14  -6.7791776e-15  -2.7918511e-04  -1.5341423e-03   5.4624231e-05  -5.3548936e-03  -5.4864755e-03  -1.4736437e-14   1.8131968e-15  -3.3511136e-15   2.2514072e-14  -5.6678973e-15  -1.6304157e-03   1.1079167e-04   2.9005510e-03  -1.1131696e-03   2.3776805e-03   1.1796401e-14  -3.9014888e-15   9.7725645e-15  -3.4952514e-15  -9.3858653e-15  -1.8115276e-03   5.9034042e-05   1.8705251e-03   1.0652608e-03  -4.7967175e-03   1.5236011e-14   3.9226720e-15  -5.1034703e-15   1.2224326e-14   3.1135149e-15   1.3686846e-14  -3.0942121e-15   8.6517561e-15  -3.4213189e-14  -1.4646324e-14  -3.7656141e-06  -3.5338944e-07  -4.1406831e-07   5.6873690e-07   6.0040980e-07   1.8673516e-14   7.7783766e-15   1.0413869e-14   2.2510227e-14   5.3882347e-15  -1.5015873e-07   1.3120084e-08  -8.1989948e-08   2.4299409e-07  -9.0870146e-08   1.3400473e-15   9.2640911e-16   5.1615866e-15  -1.3584530e-14  -1.1226602e-14  -1.7549978e-07   1.3323467e-07  -3.7955831e-07   1.3820888e-02  -6.0414857e-07   4.4640305e-15   4.6548639e-15  -3.5416209e-15   3.2004784e-14   4.2574145e-15   1.0693711e-06  -1.1281983e-08   3.8621766e-07  -1.0653672e-06   3.0051801e-07  -3.0053807e-14  -1.3231474e-14  -9.8299850e-16  -2.8827767e-14   6.9905417e-15   1.2445216e-06   8.5549693e-08   2.1202909e-07  -4.4092674e-07  -6.6608049e-08
  -1.1443584e-03   9.7602059e-04  -5.2037031e-03   3.6558230e-03  -3.7298947e-03  -6.0614143e-16   9.9181260e-15  -7.6077949e-15  -5.6938596e-15   6.2117302e-15   4.3509464e-03   6.7621185e-04   1.7166712e-03   8.4138858e-04  -5.1333732e-04  -8.9628419e-16  -2.9008737e-15  -1.0429298e-14   1.3976705e-15  -5.2866039e-15   8.0508834e-05  -1.2843784e-03   9.5042418e-04  -1.6671985e-03  -3.0733338e-04  -8.0234668e-15  -2.7138071e-15  -9.4934016e-16   6.7277062e-15  -1.5034876e-14  -2.2268069e-04  -3.9425635e-04  -5.4092187e-05   5.9689135e-03  -2.9597075e-03   7.0059107e-15   4.2788502e-15  -1.4336511e-14  -1.0722159e-14   1.2508252e-14  -5.8598751e-03   5.5428280e-04  -4.9722207e-03  -4.8223672e-05   1.2790657e-03   5.2282216e-15   7.3828094e-15   1.6148142e-14  -9.0502773e-15  -1.2148279e-15   1.2136841e-14   9.5891632e-15  -6.9707153e-15   1.8252412e-14  -5.0097713e-15  -1.1372292e-06   3.3195324e-07  -5.5809357e-07   6.0040979e-07  -7.4051961e-07  -5.0253703e-15  -1.6991534e-15  -3.2367192e-15   2.3897397e-16   1.1516509e-14  -1.2480246e-07   6.0642350e-08  -3.4035338e-07  -9.0870156e-08  -1.7273290e-07   3.9950412e-15  -8.8875960e-15  -6.1136802e-15   9.3065711e-15  -2.6757196e-15  -4.9031439e-07   2.7642385e-07  -1.7772680e-06  -6.0414857e-07   1.3818826e-02  -1.5131008e-14   2.5131981e-15   1.3497978e-15  -1.8212920e-14   1.2319546e-14   6.4891870e-07  -2.8875217e-07   1.4635083e-06   3.0051801e-07   7.9779701e-07   1.8886709e-14   2.6236038e-15   9.9593003e-15  -4.7280904e-15  -1.3725236e-14   4.6707754e-07  -1.6413912e-07   5.4968247e-07  -6.6608064e-08   4.0916266e-07
   2.7573587e-15   7.3929546e-15   8.0291551e-15   8.7443939e-15  -7.4652080e-15   1.3626604e-18  -2.3962340e-18  -7.3786414e-18  -3.5140845e-18  -5.7358623e-20   1.0511416e-14  -3.3238002e-15   4.6099592e-15   8.2853507e-15  -2.4824910e-15   1.7108318e-18  -3.2581091e-18   4.8867969e-19   1.2747252e-18   5.6616761e-18   4.9933495e-15   6.7919895e-15   8.8074628e-15  -2.2239370e-15  -1.1786906e-14   1.1771178e-18   4.5144766e-18   2.4278260e-18  -9.1409700e-19   2.8898493e-19  -4.7602946e-15  -1.6936027e-14  -2.6543979e-15   5.3084698e-15  -1.3748858e-15  -1.4417176e-18   5.3746202e-18  -5.2018033e-18  -2.5615451e-18   3.8214849e-18   6.8613331e-15   6.2688371e-15  -6.8957577e-16   6.0523933e-16  -1.2374768e-15  -1.4467137e-18  -1.0469750e-18  -3.9962540e-18  -1.0941653e-19  -8.1919763e-18  -1.7642316e-03  -3.6338253e-03  -9.7585412e-04  -1.4464061e-03  -4.9993698e-05  -5.8739808e-15  -2.0943667e-15   2.2780891e-14   3.6727191e-15  -2.1425665e-14   1.2339469e-03   1.8560884e-03   5.3482895e-04  -1.7860305e-03  -2.0187592e-03  -3.9178981e-15  -5.5636563e-15   6.3204140e-15   1.7707965e-14  -8.1596212e-15  -1.4153799e-03  -2.0551137e-03  -2.8331427e-04  -3.4500145e-03   6.0870653e-04  -5.1510645e-15  -6.5182154e-16   1.2142701e-14   4.4640305e-15  -1.5131008e-14   4.1251173e-03  -6.0005226e-03  -4.7084178e-04   1.4215583e-03  -5.8198413e-04  -9.7666188e-16   4.8580853e-16   1.8247885e-14  -3.2370130e-17  -1.3907360e-14  -1.3380566e-03  -8.2339843e-04  -2.4466217e-03   2.6625572e-03   2.4210928e-03   1.2762952e-14   9.2802208e-15  -5.0308028e-15  -2.7932698e-14   9.9152865e-15
  -4.0151054e-15   9.6365333e-15   2.8229238e-15   6.3636743e-15   3.3956877e-15  -1.2829508e-17   6.4669445e-18   1.0068284e-17   1.1697639e-17  -8.4968805e-18   7.0436848e-15  -1.1755696e-14  -1.7757002e-15   7.7180234e-15   2.6764575e-15  -1.6187515e-18   1.3546850e-17   4.4694073e-18  -9.6301857e-19  -9.4481782e-18   4.1789148e-15  -5.2712934e-15   7.2643540e-16   2.3719652e-15  -1.4968968e-15  -1.1830776e-17  -1.3854105e-17  -5.8405516e-18   1.1205489e-17   5.9696027e-18  -1.7695761e-14   4.8753077e-14   1.0866847e-14  -2.4642769e-15   1.0831943e-15   9.8379877e-18  -1.6159297e-17   1.4884939e-17   3.2219998e-18  -1.1521970e-17   9.8701545e-15  -2.4728345e-14  -5.2897450e-15   1.4392469e-15   2.7135435e-16   4.7321298e-18  -5.2355773e-19  -2.0097458e-18  -4.0076105e-18   7.1268709e-18  -3.0724535e-03   8.0392671e-03   1.7877268e-03  -2.1070495e-03  -9.7036641e-04   6.0327213e-16  -4.9579482e-16  -1.1307856e-14   1.5784794e-15   1.5159108e-14   2.4435331e-03  -5.1019882e-03  -9.3660079e-04   9.6686265e-04  -4.5410517e-04  -3.4566165e-15  -1.7647169e-15   1.2927847e-14   8.6027286e-15  -1.6023452e-14  -8.0584560e-04   3.0928533e-03   7.7185470e-04  -1.8693267e-03  -5.5083714e-04  -2.5558786e-15  -7.1235354e-16  -2.8241169e-15   4.6548639e-15   2.5131981e-15  -6.0005226e-03   2.1126738e-02   3.6718253e-03  -2.4290183e-03  -1.1290232e-03   7.1929245e-15   1.9485058e-16  -3.3726444e-14  -1.0497293e-14   4.3338042e-14  -2.3432918e-03   3.5395150e-03  -1.6169516e-04  -5.7729019e-04   4.4207597e-04   4.4323594e-15   3.1221025e-15  -4.6580420e-15  -9.6462110e-15   8.5291204e-15
   8.6123265e-15  -1.3473425e-15  -9.1699747e-15  -8.9985428e-17  -8.6099964e-15  -3.1076912e-18   2.9923377e-18  -6.2386886e-19   7.2941796e-19  -2.6750508e-18   1.0593977e-14  -1.2460229e-14  -3.8774235e-15   6.7785883e-15  -6.5710559e-15  -2.1036957e-19   5.6004912e-18   1.5877143e-18   4.1407405e-19  -6.8251927e-19   4.0927093e-15   9.9383595e-15  -3.6033808e-15  -1.2106243e-14  -5.5543817e-15  -1.3001715e-18  -4.1412998e-18  -9.1665034e-19   2.8182305e-18   2.2837983e-18  -1.5453614e-15   6.5304178e-15  -1.5226821e-14  -8.1681125e-15  -3.4355679e-15   2.4130635e-18  -4.3827966e-18   8.3465475e-19   7.4514494e-20  -9.8811415e-20   2.1884251e-15  -4.9610771e-15   5.7326210e-15   2.1250409e-16   3.0511101e-15   9.1594828e-19  -1.1989283e-18  -2.5269133e-18  -4.6622423e-19  -1.7063864e-18  -1.0792163e-03   1.5324003e-03  -1.4120274e-03  -9.2169844e-04   9.6001202e-04   6.6899811e-15   4.5959217e-15  -3.4018882e-16  -1.0515273e-14   2.3737047e-15   1.0380840e-03  -1.0611794e-03   6.9429590e-04  -1.5477347e-03   8.8589348e-04  -2.2542235e-15   7.6117750e-16  -8.3825232e-15   2.1995907e-15   1.7681805e-15  -2.2389237e-03  -1.9881971e-04   7.5742213e-04  -4.2764845e-04   6.2218550e-04  -3.0097819e-15  -8.4505386e-16   4.7708070e-16  -3.5416209e-15   1.3497978e-15  -4.7084178e-04   3.6718253e-03   1.3926299e-03  -9.4153368e-04  -7.8915331e-04  -1.3944465e-15   1.4148275e-14  -8.0667053e-15  -7.8007439e-15   6.2830113e-15   2.2237969e-04   1.0868356e-03   3.6937548e-04   1.6348573e-03   1.5816461e-03   5.0977643e-15   4.0923233e-15  -2.0265198e-14  -1.3801192e-14   1.9958216e-14
  -1.5307140e-15   2.8186751e-15  -8.2676977e-15   1.2170138e-14   1.3157453e-14   3.6157329e-18  -3.2012934e-18  -2.3296539e-18  -2.3071810e-18   5.7210000e-19  -1.5512123e-15   6.3555892e-15  -4.7011618e-15   1.1115875e-14   5.7358110e-15   4.3178742e-19  -5.2832018e-18  -1.8989189e-19  -1.0524590e-19   3.0590668e-18   5.4425556e-15   2.3389892e-15  -4.2644629e-15   8.3362763e-15   5.4698877e-15   2.1766342e-18   4.2922835e-18   2.4240130e-18  -3.6803334e-18  -1.3463191e-18  -1.1183575e-15   1.3318963e-14   9.7929005e-16  -6.8092581e-15   4.4678687e-15  -2.9286753e-18   4.7466310e-18  -2.2281514e-18  -5.3783648e-19   1.0339803e-18  -2.2446301e-15  -2.0479828e-15   2.9058488e-16   2.5212857e-15  -9.8321216e-16  -1.9344043e-18  -7.1830784e-20  -6.8576467e-19  -4.7076950e-19  -2.9691901e-18   1.6208526e-03  -1.5695756e-03   1.0361376e-03  -2.8540666e-03  -1.1602635e-03  -9.9555724e-15  -5.3573892e-15   8.3373594e-15   2.0684069e-14  -1.4623968e-14   1.9103953e-03   1.5509982e-03   1.2795076e-03   2.0105966e-03  -3.3839709e-04   1.9893597e-15  -1.0913893e-15  -1.6203681e-14   1.7881540e-15   1.5043740e-14   2.0021906e-03  -7.3448049e-04   1.7322204e-03  -2.3824674e-03  -2.9382151e-03  -1.3162523e-14  -9.4167633e-15   1.4540476e-14   3.2004784e-14  -1.8212920e-14   1.4215583e-03  -2.4290183e-03  -9.4153368e-04   3.0097318e-03   7.9708255e-04  -5.8503987e-15   4.5600819e-15   4.0724464e-15   2.4857897e-15  -9.4413979e-15  -3.7400890e-03  -1.9476915e-03  -6.2397417e-04  -2.2353008e-03   1.4045307e-03  -2.4646210e-15   8.4144137e-16   1.3087528e-14  -7.6566168e-15  -1.1375895e-14
  -1.0965942e-14  -1.9672980e-15  -6.8588862e-15   8.6129890e-15  -2.7579762e-15   2.0414239e-18  -1.1521778e-18   2.2841228e-18  -4.6213370e-20   1.9715015e-18  -1.3839001e-14   6.3505944e-15  -3.7881512e-16   2.1471113e-15   1.7170424e-15  -1.7421888e-19  -2.5060063e-18  -1.4748396e-18  -1.4536968e-19  -9.8716432e-19  -7.2687069e-15  -4.5731490e-15  -1.0797449e-14   8.6476356e-15  -8.2441388e-16   1.2406839e-18   1.3093213e-18   4.8214074e-20  -1.8727078e-18  -1.6910115e-18  -7.5304525e-15   1.2182991e-14   1.0280875e-15   3.1962606e-15  -1.2792879e-14  -1.4796743e-18   1.4376007e-18   3.3299335e-19   5.9924494e-19  -5.6707486e-19  -2.1000016e-15   4.2809486e-15  -1.4130105e-16  -3.1569110e-15   5.3831048e-15  -9.6367163e-20   9.9559244e-19   2.7601539e-18   7.3250654e-19   3.2041571e-18   1.7377359e-03   2.6491503e-05  -2.4953934e-04   3.5950950e-04  -2.0089426e-03  -1.9997026e-15  -3.9090408e-15   1.0874962e-14   1.3843373e-14  -1.0310359e-14   5.4618447e-04   1.0061552e-03  -1.6073604e-03   1.1343046e-03   1.1631495e-03   1.0343068e-14   6.7070965e-15  -7.5965530e-15  -1.4493603e-14   8.8680812e-15   2.6279173e-03   4.9037473e-04   1.3948807e-03   7.7592463e-04  -5.2428518e-05  -1.0221007e-15  -1.0576756e-15  -1.6894767e-14   4.2574145e-15   1.2319546e-14  -5.8198413e-04  -1.1290232e-03  -7.8915331e-04   7.9708255e-04   1.2475343e-03  -2.6645129e-15   2.6928772e-15   1.8959693e-15   8.6629914e-15  -3.0189302e-15   2.9344350e-04  -6.2702296e-04   5.9833557e-05  -3.1699504e-03  -3.3553345e-04  -5.1832124e-15  -2.9776923e-15   7.1455734e-15   1.0785962e-14  -1.2184219e-14
   1.7241503e-04   4.6962485e-03   2.6010759e-03  -2.3048481e-03  -1.9461651e-03   4.8652078e-15  -5.1281132e-15  -5.2753513e-15   1.7298737e-14   4.9580068e-15  -4.2418591e-03   3.7550897e-03  -4.0883438e-04  -1.1309266e-03   6.9022514e-04   8.2739097e-15  -2.5847449e-16   2.3272018e-15  -9.4975780e-15   1.6561067e-15  -2.2135090e-03   7.2172146e-03   3.3872694e-03  -1.9264087e-03  -1.9965709e-03  -1.0117640e-14  -5.2854577e-15  -8.5114267e-15   1.4327953e-14   9.7494526e-15   2.1833086e-04  -4.2133976e-03  -2.1836133e-03   1.9934277e-03   1.2528110e-03   2.5688612e-14   2.1901608e-15   9.1144625e-15  -1.0734872e-14  -7.0994077e-15  -2.5288404e-03   2.6349280e-03  -7.5423608e-04   6.7277733e-04   5.8123535e-04  -4.0110014e-15   1.8377595e-15   1.0350094e-15  -1.1825983e-14   4.3569370e-15  -2.9922379e-15   1.9897082e-14   8.1163328e-15  -9.7134960e-15  -7.1282536e-15  -1.8260516e-06  -9.0242693e-07   4.5370992e-07   2.5369077e-08   7.5663757e-07   6.9459879e-15  -9.7361761e-15  -3.9039390e-15   7.2669859e-15   4.8968932e-15   1.3120882e-06   5.9995497e-07  -2.2790658e-07  -1.8052105e-07  -5.3571184e-07   9.1039676e-16   1.4591608e-14   8.6017244e-15  -5.1919028e-15  -7.4927423e-15  -1.6899075e-06  -5.2275812e-07  -2.1233178e-07   1.0693711e-06   6.4891870e-07  -9.7666188e-16   7.1929245e-15  -1.3944465e-15  -5.8503987e-15  -2.6645129e-15   1.3817895e-02  -1.3859231e-06   1.4863714e-06  -1.7137516e-06   8.1200460e-07  -9.8183313e-15   7.8228072e-15   3.6716031e-15  -1.0720528e-14  -1.0542479e-15  -1.5563343e-06  -5.3110420e-07  -9.5034200e-08   8.1856173e-07   6.0578420e-07
   2.7774433e-03  -4.3918676e-03  -3.2899041e-04   2.6682136e-03  -7.0514922e-04  -1.2928289e-15   1.3774837e-14   1.0326578e-14   8.5170548e-15  -9.8006284e-15   1.3709408e-03  -5.2481190e-03  -8.2510445e-04   3.9016124e-03   3.4752759e-04  -1.7488440e-15   6.4473689e-15   5.8525082e-15  -2.4254602e-15  -5.3479250e-15  -3.3303283e-03   5.6711579e-03   7.4582765e-04  -3.9826940e-03  -1.1279302e-04  -1.5932122e-15   6.8320249e-15  -1.9186109e-15  -3.6494159e-16   2.1698612e-15  -1.9567365e-03   2.5096619e-03   1.5835295e-04  -3.8889766e-03  -5.8423859e-04  -2.6187668e-15   1.1214756e-14   1.3956522e-14   8.5728532e-15  -1.3092068e-14  -1.7979174e-03   4.6805376e-03   3.2227678e-04  -5.8396269e-04  -6.6167641e-05   1.1595051e-15  -6.5462797e-15  -5.8795518e-15  -6.3451441e-15   9.6208656e-15   7.5256804e-15  -1.2757498e-14   2.3594065e-15   1.0364162e-14  -3.3841144e-15  -9.0242692e-07   2.2857830e-06   1.2530735e-06  -2.5413364e-07  -4.4910413e-07   2.6273882e-16  -6.0580007e-15  -3.6942463e-15   8.5199741e-15  -6.9932269e-16   5.9995497e-07  -1.5705644e-06  -8.0801879e-07   1.4786131e-07   3.0301227e-07   4.8799160e-15   2.8111719e-15  -1.6032666e-15   1.5362858e-15  -1.1429710e-15  -5.2275812e-07   1.6522716e-06   5.6441769e-07  -1.1281983e-08  -2.8875217e-07   4.8580853e-16   1.9485058e-16   1.4148275e-14   4.5600819e-15   2.6928772e-15  -1.3859231e-06   1.3822614e-02   2.1926152e-06  -6.1625680e-07  -6.4215959e-07  -6.0172886e-16  -2.3289538e-15  -1.3428204e-15  -5.8048892e-15  -5.5565154e-15  -5.3110420e-07   1.5952992e-06   6.1443971e-07  -4.5988327e-08  -2.8609924e-07
  -1.2890585e-03   9.9282017e-03   1.5196679e-03   1.5098969e-03  -6.3442166e-05   4.0388834e-15   8.8661478e-15  -2.0313292e-14  -1.7125291e-14   4.0825046e-14   1.8051970e-03  -4.6458741e-03  -3.3485660e-04   8.2833911e-04   1.0343041e-03   1.3579155e-15   3.4213912e-15  -1.9795408e-15  -3.3888231e-15   3.2078663e-15   6.4932296e-04  -7.3038046e-04   8.4005672e-04  -1.1239047e-03  -2.9939733e-04  -5.6747750e-15  -2.2424158e-15   5.8653314e-15   7.1640141e-15  -1.0369354e-15  -1.4709444e-03   5.5006229e-03   2.2829446e-04   1.6506810e-03   2.0492934e-03   1.1025703e-14   1.3314259e-14  -2.8407745e-14  -3.0131364e-14   4.3660512e-14   2.7496429e-03   2.1284649e-03   2.4763856e-04   3.9482348e-04  -2.1756359e-03   2.0408388e-15  -4.0225683e-15   4.0571748e-15   1.4298891e-14  -7.9231869e-15   7.0689837e-15  -3.8291874e-15  -1.6144949e-15   1.2452413e-14   5.6226379e-15   4.5370992e-07   1.2530735e-06   2.6311439e-07   6.2002459e-07   3.0023297e-06  -1.0577779e-14   1.9726299e-15  -1.1148120e-15  -1.3759157e-15   4.4925750e-15  -2.2790658e-07  -8.0801879e-07  -1.9851454e-07  -4.1640448e-07  -1.9532426e-06   1.6714385e-15   4.2621146e-15  -2.2984154e-15   1.2790197e-14   3.9519690e-15  -2.1233177e-07   5.6441769e-07   3.0444154e-07   3.8621766e-07   1.4635083e-06   1.8247885e-14  -3.3726444e-14  -8.0667053e-15   4.0724464e-15   1.8959693e-15   1.4863714e-06   2.1926152e-06   1.3819800e-02   9.0738710e-07   5.0685461e-06   1.0747894e-14  -1.1142575e-15   5.3935682e-15   1.0146150e-15  -4.9140504e-15  -9.5034208e-08   6.1443971e-07   2.7068860e-07   3.8551333e-07   1.5568958e-06
   6.1205472e-04  -9.9038477e-05  -1.2262867e-03   1.7908057e-03   1.3984928e-03   1.2230867e-14   7.1320394e-15  -1.4759864e-14  -6.9850510e-16   1.4899910e-14  -5.3827408e-03   6.1966599e-03   3.3310259e-04  -1.0198597e-03   6.5535401e-04  -1.4692489e-15   9.0682953e-16  -6.2226832e-15  -6.2945046e-15   1.0857750e-14  -2.2209897e-03  -2.2013720e-03  -2.5725786e-03   1.7353978e-03   1.9709051e-03   1.2074136e-14   3.0574659e-15   6.8883587e-15  -1.1951052e-14  -2.9274690e-15  -1.9445013e-03   6.5780959e-03   1.7023882e-03   1.7245045e-04   1.9952127e-04  -2.9590344e-15   4.9170301e-15  -2.8826677e-14   5.2109444e-15   2.9016433e-14  -3.2378884e-03   5.4225812e-03   5.8682005e-04  -8.1837096e-04  -8.1764195e-04  -4.0446802e-15  -3.4893098e-15   7.5210651e-15  -7.7403610e-15  -9.3464214e-16  -1.6962110e-14  -1.7132477e-16  -8.9853638e-15   3.2502476e-15   1.4222465e-14   2.5369077e-08  -2.5413364e-07   6.2002459e-07  -2.0806393e-06   1.0782374e-06  -3.2380256e-16   1.5635578e-16   8.2561539e-15  -1.6077257e-14  -6.2058487e-15  -1.8052105e-07   1.4786131e-07  -4.1640448e-07   1.3615493e-06  -6.6654957e-07  -2.3151966e-14  -1.4932716e-15  -9.2510382e-15  -1.8150013e-15   1.1199387e-14   1.0693711e-06  -1.1281988e-08   3.8621766e-07  -1.0653672e-06   3.0051801e-07  -3.2370130e-17  -1.0497293e-14  -7.8007439e-15   2.4857897e-15   8.6629914e-15  -1.7137516e-06  -6.1625680e-07   9.0738710e-07   1.3816221e-02   2.1942837e-06   1.7542133e-15   6.0582951e-15  -4.1191049e-15   2.3991421e-14   8.2999669e-15   8.1856173e-07  -4.5988325e-08   3.8551333e-07  -1.1179118e-06   3.8763158e-07
   1.0539215e-03   6.6379970e-04  -3.9484128e-04  -9.2316022e-04  -1.9718833e-03  -8.7555300e-17  -8.6966436e-15   2.8780428e-14   1.6744278e-14  -6.4798074e-15  -4.1264587e-04  -3.4280063e-03  -2.3793752e-04  -1.9428113e-03   2.9224399e-04  -3.6729793e-15  -3.4879999e-15   1.0774155e-14   6.9080291e-15  -8.4744249e-15   7.7858990e-04  -4.9104668e-03  -1.1927094e-03   1.3122163e-03   9.8582669e-04   2.9589503e-15   1.2729535e-15   5.2138973e-15  -4.2133075e-15   1.9941291e-15   2.1834790e-03  -6.1886179e-03  -2.9633535e-04  -9.1384390e-04  -1.9455969e-03  -9.1531400e-15  -1.3492554e-14   4.1286939e-14   2.8619275e-14  -2.5120499e-14   3.0623243e-04   9.3115899e-03   1.1737051e-03   1.5349121e-03  -1.2692008e-03   5.6705012e-15   4.9991014e-15  -1.9412679e-14  -5.9702741e-15   1.9151751e-14  -1.3580267e-15   8.5883649e-15   3.8047547e-15  -1.4263483e-14  -6.7622948e-15   7.5663757e-07  -4.4910413e-07   3.0023297e-06   1.0782374e-06   1.3549043e-06   8.1552181e-15  -6.2231053e-15   5.8539648e-16   4.7989588e-15   2.3992566e-16  -5.3571184e-07   3.0301227e-07  -1.9532426e-06  -6.6654958e-07  -9.0277876e-07   5.2674567e-15   1.0367412e-15   5.1261156e-15  -8.9267724e-15  -8.8382231e-15   6.4891870e-07  -2.8875217e-07   1.4635083e-06   3.0051801e-07   7.9779701e-07  -1.3907360e-14   4.3338042e-14   6.2830113e-15  -9.4413979e-15  -3.0189302e-15   8.1200460e-07  -6.4215959e-07   5.0685461e-06   2.1942837e-06   1.3821708e-02  -1.0999942e-14  -5.9701633e-15  -3.6135892e-15  -8.4604607e-15   3.3128570e-15   6.0578420e-07  -2.8609924e-07   1.5568958e-06   3.8763158e-07   8.0725065e-07
  -8.7340874e-15  -1.2010420e-14   8.7949371e-15  -3.7791839e-14  -8.1237946e-15  -4.6463302e-19   2.4811327e-18   3.6728158e-18   8.2536816e-19   2.3695100e-18  -1.8968408e-15  -1.0772736e-14   1.4356722e-14  -2.5330715e-14  -3.2136748e-15  -9.3416742e-19   2.8942886e-18  -1.7169717e-18   9.8110957e-20  -3.4684067e-18  -1.6266797e-14  -9.9090818e-15  -4.4070576e-15  -2.4734420e-14   1.2682238e-15   8.6589340e-19  -2.4340655e-18  -2.1547183e-18   8.8603294e-19  -9.2213341e-19   2.4012367e-15  -5.9242859e-15  -1.7431419e-17  -1.1586504e-14   4.7269245e-16   5.0699282e-19  -2.6971960e-18   7.8686034e-19   1.0220240e-18   2.1860614e-19   1.7807225e-15   2.7462976e-15  -3.4318843e-15  -4.0392619e-15   3.4507439e-19   1.5114293e-18   1.0282393e-18   3.8061869e-18   2.0206660e-18   6.0201201e-18  -3.1551742e-05   9.3728347e-04  -4.0636370e-03   5.3190258e-03  -8.2140769e-05   1.0556050e-14   1.2384486e-14  -1.1999359e-14  -1.6942755e-14   1.6245810e-14  -2.2813746e-03  -3.3486597e-05  -3.8288465e-03  -3.4416226e-03   3.1466122e-03  -2.4924816e-15   1.1260755e-14   2.4763450e-15  -1.8613124e-14  -5.0698882e-15  -9.7448501e-04   6.3637809e-04  -4.2082717e-04   5.3134757e-03   5.7493600e-03   1.3320347e-14   2.0893465e-15  -8.2924342e-15  -3.0053807e-14   1.8886709e-14  -1.3380566e-03  -2.3432918e-03   2.2237969e-04  -3.7400890e-03   2.9344350e-04  -9.8183313e-15  -6.0172886e-16   1.0747894e-14   1.7542133e-15  -1.0999942e-14   7.7849648e-03   1.9758637e-03   1.3069365e-03   5.9750389e-04  -1.5700391e-03  -4.4813085e-15  -4.1412038e-15  -6.4873532e-15   1.4454909e-14   4.1898443e-15
   1.0849698e-14   9.6187464e-15   1.6523314e-14  -1.1790841e-14  -9.8719542e-15  -4.1887106e-18   2.4733002e-18   1.6172234e-18   2.6257934e-18  -1.5022221e-18   4.5526519e-15   3.1593882e-15   1.0584664e-14  -1.0092288e-14  -4.1529442e-15   1.3090808e-19   4.8175814e-18   6.3941550e-19   6.0212540e-19  -2.3365763e-18  -3.8462694e-16   8.9541254e-15   3.4810492e-16  -9.7342214e-15  -2.4998380e-15  -3.0531060e-18  -3.8867819e-18  -2.1118516e-18   4.2318042e-18   1.7995761e-18   3.1843073e-15   1.3953582e-14   1.6423855e-14  -7.1527348e-15  -4.3203123e-15   3.1995803e-18  -4.3120578e-18   2.6635267e-18   2.4803326e-19  -1.7206252e-18  -2.1902380e-15  -9.4593275e-15  -7.2732471e-15   2.6579767e-15   2.6078302e-15   1.9739960e-18  -1.1102080e-19  -6.2640865e-19  -5.3226356e-20   1.4800592e-18  -2.0439001e-03   1.4584744e-03  -1.1582730e-03   1.1866449e-03  -1.8706984e-04   1.0082699e-14   4.1205658e-15  -1.7205383e-15  -9.1516576e-15   3.1728091e-15  -2.0038589e-05  -1.0879548e-03  -1.6612003e-03  -1.8278171e-03  -1.1742174e-04  -6.1598866e-15   4.0827286e-15   1.8173184e-15  -2.0492964e-16  -3.8384205e-15  -1.3855327e-03   5.0302641e-04  -5.7186396e-04   1.8533395e-04   2.5197850e-03   4.1264445e-15   1.8882871e-15   2.8198496e-17  -1.3231474e-14   2.6236038e-15  -8.2339843e-04   3.5395150e-03   1.0868356e-03  -1.9476915e-03  -6.2702296e-04   7.8228072e-15  -2.3289538e-15  -1.1142575e-15   6.0582951e-15  -5.9701633e-15   1.9758637e-03   1.7302663e-03  -6.1869820e-04   1.5245777e-03   1.3221880e-04  -3.3598327e-15  -2.6579659e-16   5.5969791e-15   5.8064106e-15  -8.6101515e-15
  -2.3020824e-14  -8.7692570e-15   2.7259769e-15  -1.0322154e-14  -1.1306054e-14   3.7093596e-18   3.5902194e-18   7.5238534e-19  -3.8203995e-18   1.1548177e-18  -1.3723286e-14  -7.0833384e-15   1.5631011e-15  -1.1571142e-14  -1.6049376e-14  -1.9828287e-18   3.6778521e-18  -6.4899153e-19  -1.0270298e-18  -1.0329475e-18  -1.3428267e-14  -1.9614990e-15   7.0062238e-15  -6.6382539e-15   2.1646350e-14   6.3185463e-18  -2.8007857e-18   4.1137474e-19  -3.9898396e-18  -9.2903610e-19  -4.2645444e-15   2.3224251e-15  -3.4557058e-15  -1.4167597e-15   1.1951067e-14  -2.0769681e-18  -2.6784710e-18  -3.3667070e-18   1.4748640e-18   3.8539196e-18   6.5907613e-15  -1.0196040e-15   2.6655631e-15  -3.2769013e-15   9.3544976e-15  -1.0080964e-18  -8.0385013e-19   1.9292332e-18   1.8315267e-18   1.5248149e-18   4.3690072e-03   2.0364421e-03  -7.6557872e-04  -5.6792512e-05   4.4252606e-03  -2.7627855e-15  -1.4473232e-16  -1.4183463e-14  -3.7130444e-15   5.9914134e-15  -1.8170275e-03  -1.1975045e-03   4.6407303e-03   8.4268745e-04   4.9711577e-03   3.9105121e-15  -1.1617112e-14   7.3555062e-15  -1.2861157e-14   2.0365823e-15  -1.7389621e-03  -4.6517652e-05   1.4373288e-03   5.3448409e-03  -2.8302036e-03   1.1943703e-14  -2.0915081e-15  -2.1589568e-16  -9.8299850e-16   9.9593003e-15  -2.4466217e-03  -1.6169516e-04   3.6937548e-04  -6.2397417e-04   5.9833557e-05   3.6716031e-15  -1.3428204e-15   5.3935682e-15  -4.1191049e-15  -3.6135892e-15   1.3069365e-03  -6.1869820e-04   5.8530856e-03  -5.6901750e-04  -9.3995620e-04  -4.2384071e-15  -9.2144290e-16   7.3063063e-15   7.3870095e-15  -7.3880549e-15
   3.9751139e-14   3.8013095e-15   2.3444017e-14  -6.5817877e-15  -3.1233482e-14  -4.5925944e-18   2.8513254e-18  -8.4001860e-18  -1.7516127e-18  -3.3748228e-18   2.2867519e-14   3.9181845e-15   8.2611374e-15  -3.6979953e-15  -2.2296650e-14   1.3006251e-18   5.9721796e-18   2.8100336e-18   1.2220823e-18   3.9864389e-18   2.1244941e-14  -1.3325453e-16   1.4842846e-14  -9.5998233e-15  -1.2624389e-14  -2.0211061e-18  -2.0477116e-18   1.0935685e-19   4.7483759e-18   4.0460250e-18   1.1188995e-14   3.0172380e-16   1.8441991e-14  -5.3763244e-15  -9.3306086e-15   3.4016371e-18  -1.7223251e-18  -4.0511689e-18  -2.7856522e-18   4.1910399e-18  -6.3985234e-15  -3.4284633e-16  -1.9637831e-15   5.2470899e-15   5.9131369e-15   3.5762102e-19  -2.6285604e-18  -7.0675908e-18  -6.0654042e-19  -9.9854450e-18  -4.6940426e-03  -1.3878400e-03  -4.1614713e-04  -1.4715593e-05   5.0844225e-03   6.2772882e-15   2.7767265e-15   7.9804161e-15  -2.9485648e-14   1.9129631e-15  -1.7646998e-03  -1.7434557e-03   3.4542471e-03  -4.0079804e-03  -2.9419363e-03  -7.4399535e-15  -9.1972597e-15   1.5885190e-14   1.8484945e-14  -1.6486836e-14  -7.0795960e-03  -1.8104947e-03  -3.8590485e-03  -1.6852614e-03   1.4616970e-03   5.6924266e-15   1.3446151e-14   1.2580208e-14  -2.8827767e-14  -4.7280904e-15   2.6625572e-03  -5.7729019e-04   1.6348573e-03  -2.2353008e-03  -3.1699504e-03  -1.0720528e-14  -5.8048892e-15   1.0146150e-15   2.3991421e-14  -8.4604607e-15   5.9750389e-04   1.5245777e-03  -5.6901750e-04   8.8552740e-03   1.0120437e-03   7.7864897e-15   3.0617085e-15  -6.7578382e-15  -4.5305914e-15   1.1472663e-14
   2.6184496e-14   6.9920614e-15   1.7393903e-14   1.6982304e-14   1.4017753e-15  -7.8318614e-19   1.5359652e-18  -6.0925416e-18  -3.4032231e-18  -4.3724744e-18   8.1448169e-15   5.1362533e-15   1.0982448e-14   2.1554816e-14  -5.3537890e-15   1.1961342e-18   4.3966305e-18   2.3110303e-18   2.5903025e-18   4.0499372e-18   3.0881948e-14   9.9408867e-15  -2.5392345e-15   6.7776881e-15   2.3369086e-15   2.3341177e-18  -1.4646299e-18   1.7006069e-18   8.1367649e-19   2.5158973e-18   7.1644193e-15   3.4609024e-15   8.0100823e-15   3.6664389e-15  -3.6266442e-15   1.8042264e-19  -1.3102395e-18  -3.2038122e-18  -7.3877817e-19   2.7684073e-18  -1.0014400e-15   2.3187282e-15  -1.2137103e-14  -4.4609363e-16  -1.0393443e-15  -4.0323667e-19  -2.4928795e-18  -7.2749561e-18  -1.4053555e-19  -9.1298548e-18  -6.2501191e-04  -1.0270708e-04  -4.9793129e-03  -4.5034743e-03  -6.4662857e-04  -8.3814360e-15   1.3600632e-14   1.0409716e-15  -3.0980444e-15  -9.6882277e-15   5.4764008e-03   1.2805917e-03   8.9814312e-04  -3.2931462e-03   2.7365801e-03  -1.2371327e-14  -5.6131229e-15  -8.4822789e-15   1.2421147e-14  -2.9366528e-15  -2.6088060e-03  -2.2238171e-03   4.9200762e-03  -3.6868261e-03   7.1939129e-04  -4.8949591e-15  -1.3462128e-14   1.7885319e-14   6.9905417e-15  -1.3725236e-14   2.4210928e-03   4.4207597e-04   1.5816461e-03   1.4045307e-03  -3.3553345e-04  -1.0542479e-15  -5.5565154e-15  -4.9140504e-15   8.2999669e-15   3.3128570e-15  -1.5700391e-03   1.3221880e-04  -9.3995620e-04   1.0120437e-03   6.6781638e-03   2.4395199e-16   3.1786659e-15   1.0538672e-15  -9.3648761e-15   3.7819803e-15
  -5.9898669e-03  -9.9751904e-04  -1.1211626e-04  -1.3365885e-03   1.2709183e-03   6.4807829e-15   1.4147745e-15   9.0462293e-15  -1.7162979e-14  -5.1804229e-15   2.5026457e-03   2.6953314e-03  -1.9724928e-03   4.6904789e-03  -8.5454050e-04   5.1629429e-16   4.5607891e-15  -1.1374502e-14   7.6853492e-15   7.5204946e-15  -6.8037599e-03  -4.3174266e-04  -3.7761598e-04   1.5024549e-03  -3.3173052e-03   1.5178089e-14   4.5646765e-15   8.0147589e-15  -1.1346238e-14  -4.4723223e-15   4.6704379e-03   7.0215616e-04  -7.5884589e-04   4.8304357e-04  -1.3122988e-03  -1.3533104e-14  -5.3686544e-16  -8.7183748e-15   1.3404020e-14   4.1073074e-15   3.3881287e-03   2.0004479e-03  -1.5440900e-03   1.5275488e-03  -2.3829509e-03   3.6269110e-15   2.4718732e-15  -8.2230146e-15   1.2874772e-14   1.9267700e-15  -1.7066462e-14  -1.0133768e-16  -6.0790850e-15  -1.6190619e-15   7.9382400e-15   5.5438655e-08  -9.4950932e-08   2.3383660e-07  -4.1040148e-07  -2.8768284e-09   9.8755207e-15  -2.2177354e-15   6.7837012e-15  -9.1956139e-15  -5.3738673e-16  -3.1308240e-06  -4.7854012e-07  -1.3849546e-06   3.6215778e-06   1.1217556e-06  -2.0188465e-14  -3.5018596e-15  -3.1604353e-15  -5.0669248e-15  -2.0352043e-15  -1.2724787e-06  -2.6242057e-07  -4.2542756e-07   1.2445216e-06   4.6707754e-07   1.2762952e-14   4.4323594e-15   5.0977643e-15  -2.4646210e-15  -5.1832124e-15  -1.5563343e-06  -5.3110420e-07  -9.5034208e-08   8.1856173e-07   6.0578420e-07  -4.4813085e-15  -3.3598327e-15  -4.2384071e-15   7.7864897e-15   2.4395199e-16   1.3821501e-02   6.4914508e-07   7.8292594e-08  -9.1659082e-07  -7.2367954e-07
  -7.7511549e-04  -1.8016408e-03  -7.1199090e-04  -3.0377798e-03  -4.2468924e-03  -4.2648056e-15  -4.4414583e-15   1.4771060e-15   4.1444810e-15  -4.9016039e-15   9.9178327e-04  -1.3253830e-03   2.5229248e-04  -3.6269855e-04  -7.4322794e-03  -9.3149342e-16  -5.9879165e-15   5.8857375e-16   1.5941763e-14  -1.9579405e-15  -6.4043351e-04   2.1397761e-03  -1.3038470e-03   3.4787359e-03   5.1426657e-03   8.9458312e-15  -8.5647118e-15  -5.2194924e-15  -1.1532690e-14   6.9691715e-15  -9.3604396e-04   1.6080771e-03  -3.0661672e-03   2.6603882e-03   5.7042341e-03   5.3634920e-15   3.2985443e-15  -8.6043848e-15  -1.5645672e-14   1.0398671e-14   1.0478188e-03   1.3975891e-03  -5.8498533e-04  -5.0385826e-05   1.5748757e-04   2.0012303e-15   2.5174462e-15  -4.2073450e-15   3.7178341e-15  -1.8651863e-15  -1.1207324e-14  -7.7208255e-15   1.9335919e-15  -5.9029089e-15  -2.5082081e-14  -9.4950939e-08   1.1197681e-07   1.9508313e-07  -7.9978196e-08  -3.6054109e-08   7.0959360e-15   7.8736509e-16  -8.8693793e-15  -4.6497778e-15  -1.7787036e-14  -4.7854012e-07   2.3347775e-06   1.1210385e-07   3.3027363e-07  -3.3597724e-07   3.7148113e-15   1.1791694e-15  -4.3732916e-15  -1.4069292e-14   4.2594776e-15  -2.6242058e-07   1.0496306e-06   1.7498881e-07   8.5549693e-08  -1.6413912e-07   9.2802208e-15   3.1221025e-15   4.0923233e-15   8.4144137e-16  -2.9776923e-15  -5.3110420e-07   1.5952992e-06   6.1443971e-07  -4.5988325e-08  -2.8609924e-07  -4.1412038e-15  -2.6579659e-16  -9.2144290e-16   3.0617085e-15   3.1786659e-15   6.4914508e-07   1.3817725e-02  -7.6399609e-07   6.6957688e-08   3.4745351e-07
   1.3497755e-03   9.5521145e-04   2.9600212e-03  -4.4863220e-03  -2.8069167e-03  -1.2961238e-15  -7.2323136e-15   1.9676509e-15   1.5387448e-14  -1.7616078e-14  -2.1386553e-04  -1.5483386e-03   3.4594015e-03   4.2877213e-04   7.7399703e-04  -4.1042938e-15  -6.4442915e-15   1.7570295e-15  -2.4752189e-16  -6.2594427e-16  -2.7955554e-03  -1.0141885e-03   1.1605555e-03   6.2542591e-04   1.6090176e-03   4.5733687e-15  -2.2656598e-15  -4.4536444e-15  -9.9574175e-15  -2.5992779e-16   3.8940353e-03   9.8444117e-04   6.0318323e-03  -1.0307450e-03  -6.6357932e-04  -6.0641383e-15  -1.3006861e-14   7.1896344e-15   2.0513095e-14  -1.1147689e-14  -8.2619881e-04  -4.5334330e-04  -3.4106628e-03  -7.4568451e-03   9.8197348e-04  -1.0524677e-14   3.1698914e-15  -9.1662292e-16  -6.0706860e-15  -9.4107597e-15   1.0136408e-14  -4.1049580e-15   2.0397164e-14  -1.2022702e-14  -7.7677166e-15   2.3383660e-07   1.9508313e-07  -3.1857258e-08   5.4643149e-08   4.2386980e-07   4.8731141e-15   3.5592214e-15   3.8813736e-15   1.7728511e-14  -3.5060969e-15  -1.3849546e-06   1.1210386e-07   6.5961233e-07   4.2132635e-07   6.4894975e-07   1.3515436e-14   8.4078730e-16   9.9755885e-15  -9.4628912e-15  -1.6163610e-14  -4.2542757e-07   1.7498881e-07   2.5483846e-07   2.1202909e-07   5.4968247e-07  -5.0308028e-15  -4.6580420e-15  -2.0265198e-14   1.3087528e-14   7.1455734e-15  -9.5034200e-08   6.1443971e-07   2.7068860e-07   3.8551333e-07   1.5568958e-06  -6.4873532e-15   5.5969791e-15   7.3063063e-15  -6.7578382e-15   1.0538672e-15   7.8292594e-08  -7.6399609e-07   1.3819330e-02  -4.6892160e-07  -1.9253493e-06
   4.4369164e-03   5.3866174e-04   2.3392308e-03  -2.2255623e-03   6.6746048e-04  -1.4337274e-14  -5.8595519e-15   1.3603558e-16   7.4621946e-15  -4.5998029e-15   1.8056354e-03   2.8904491e-03  -1.2733774e-03   5.4989425e-03  -2.8102232e-03   1.3926606e-14   4.7359532e-15  -8.8893889e-15   2.3928434e-15   5.0714555e-15   6.7523872e-03   2.2758500e-03  -1.2333955e-03   3.1578477e-03  -2.0672371e-03  -7.5784002e-15   4.7516746e-16  -1.4598198e-14   1.0689403e-14   8.6725116e-15  -8.9711856e-04   3.9872117e-04   3.0930151e-03   1.0491248e-04  -2.3419860e-03   8.7281040e-15  -4.9645409e-15   8.9302323e-15   3.6381461e-15  -8.7014033e-15   1.6448364e-05   1.9312864e-03  -3.4214917e-03   1.8235503e-03  -2.7335323e-03   1.0558821e-14   7.3787758e-15  -9.2636414e-15   5.5318972e-15   2.2732054e-15   2.9829929e-14   1.2145476e-14   8.6120311e-15   2.6376812e-14  -1.4871577e-15  -4.1040148e-07  -7.9978200e-08   5.4643146e-08  -2.7371445e-07   2.4037881e-07  -2.6855925e-14  -3.6475846e-15  -4.5417725e-15   1.2444582e-14   1.5297828e-14   3.6215778e-06   3.3027363e-07   4.2132635e-07  -6.2469457e-07  -5.3694593e-07   2.6290875e-14   1.5256508e-14  -5.2596765e-15   3.8815348e-14  -5.3178186e-15   1.2445216e-06   8.5549695e-08   2.1202909e-07  -4.4092674e-07  -6.6608064e-08  -2.7932698e-14  -9.6462110e-15  -1.3801192e-14  -7.6566168e-15   1.0785962e-14   8.1856173e-07  -4.5988327e-08   3.8551333e-07  -1.1179118e-06   3.8763158e-07   1.4454909e-14   5.8064106e-15   7.3870095e-15  -4.5305914e-15  -9.3648761e-15  -9.1659082e-07   6.6957688e-08  -4.6892160e-07   1.3821026e-02  -4.9978919e-07
  -3.9337394e-04   5.5725503e-04  -5.7552787e-03  -3.5046640e-03   1.6908421e-03  -4.6261993e-15   8.4911348e-15  -1.2234431e-14  -1.0054713e-14  -4.5557488e-15  -1.4282377e-03  -1.8240419e-04  -4.7021409e-04   4.0020465e-03   2.7867261e-03   5.1587366e-15   1.1207939e-15  -1.0028127e-15  -1.1615626e-14   3.7452505e-15   1.6805848e-03  -4.7739493e-04   7.6128189e-04   1.2609429e-03  -9.7760457e-04  -4.5866950e-15  -8.9365626e-16  -8.9240145e-16   4.8612088e-15  -6.8701429e-15  -3.7002323e-03  -1.4143673e-03  -5.2862212e-03   5.8287940e-05   6.7835482e-05   3.4388581e-15   1.1303844e-14  -7.4198799e-15  -1.7098334e-14   6.3966700e-15   1.1349992e-03   7.7966934e-04  -4.3087312e-05  -7.7928554e-03  -1.9237127e-03  -6.5860995e-15  -3.0162325e-15   2.0735201e-15   1.0057430e-14  -1.6388838e-14  -1.4993825e-14   7.9788034e-17  -1.4148568e-14   1.7624378e-15   1.6651866e-14  -2.8768285e-09  -3.6054093e-08   4.2386981e-07   2.4037880e-07   1.3749620e-07  -3.6130350e-15  -6.1512727e-15   6.7046351e-15  -1.0360616e-14  -1.7120210e-15   1.1217556e-06  -3.3597724e-07   6.4894975e-07  -5.3694593e-07   7.6270690e-07  -1.9744430e-14  -4.7320451e-15  -1.0097587e-14  -5.9997157e-15   9.1685908e-15   4.6707754e-07  -1.6413914e-07   5.4968247e-07  -6.6608049e-08   4.0916266e-07   9.9152865e-15   8.5291204e-15   1.9958216e-14  -1.1375895e-14  -1.2184219e-14   6.0578420e-07  -2.8609924e-07   1.5568958e-06   3.8763158e-07   8.0725065e-07   4.1898443e-15  -8.6101515e-15  -7.3880549e-15   1.1472663e-14   3.7819803e-15  -7.2367954e-07   3.4745351e-07  -1.9253493e-06  -4.9978919e-07   1.3818663e-02


==> rho2x4_i.txt <==
   0.0000000e+00   8.0731293e-02   2.0043676e-02   5.1335209e-03   1.7250796e-03   1.9576960e-02  -3.0039859e-03  -9.1805637e-02
  -8.0731293e-02   0.0000000e+00   2.4462380e-02   3.0461688e-02  -1.9610659e-02  -1.7250749e-03   4.6913822e-02   9.1274124e-02
  -2.0043676e-02  -2.4462380e-02   0.0000000e+00   4.5457330e-02   1.8981728e-04  -1.8719580e-03  -1.6569406e-03   3.5543949e-02
  -5.1335209e-03  -3.0461688e-02  -4.5457330e-02   0.0000000e+00   4.4195024e-03  -3.9457059e-03  -3.7144280e-02   1.6569428e-03
  -1.7250796e-03   1.9610659e-02  -1.8981728e-04  -4.4195024e-03   0.0000000e+00   8.2286968e-02   2.2591877e-02   4.2056309e-03
  -1.9576960e-02   1.7250749e-03   1.8719580e-03   3.9457059e-03  -8.2286968e-02   0.0000000e+00   2.3879115e-02   2.5917758e-02
   3.0039859e-03  -4.6913822e-02   1.6569406e-03   3.7144280e-02  -2.2591877e-02  -2.3879115e-02   0.0000000e+00   4.4598000e-02
   9.1805637e-02  -9.1274124e-02  -3.5543949e-02  -1.6569428e-03  -4.2056309e-03  -2.5917758e-02  -4.4598000e-02   0.0000000e+00


==> rho2x4_r.txt <==
   1.8472712e-01  -3.2783353e-02  -1.6899212e-02   3.5918447e-02  -3.7017737e-02  -1.7081829e-02  -8.5803655e-02  -1.6081272e-01
  -3.2783353e-02   6.6763478e-02   2.6595365e-02  -3.6124198e-03  -1.9616176e-02   3.7017709e-02   3.2387482e-02  -1.8899183e-02
  -1.6899212e-02   2.6595365e-02   5.8809243e-02   7.1780678e-02  -3.7542232e-03   6.2192876e-04   2.7660057e-02   3.3247924e-03
   3.5918447e-02  -3.6124198e-03   7.1780678e-02   1.8970042e-01  -6.2033363e-03  -9.2320363e-04   1.0808055e-03  -2.7660026e-02
  -3.7017737e-02  -1.9616176e-02  -3.7542232e-03  -6.2033363e-03   1.8437323e-01  -3.3415084e-02  -2.0703495e-02   3.5891318e-02
  -1.7081829e-02   3.7017709e-02   6.2192876e-04  -9.2320363e-04  -3.3415084e-02   6.4136472e-02   2.7317999e-02  -4.1631055e-03
  -8.5803655e-02   3.2387482e-02   2.7660057e-02   1.0808055e-03  -2.0703495e-02   2.7317999e-02   6.1536631e-02   7.0423717e-02
  -1.6081272e-01  -1.8899183e-02   3.3247924e-03  -2.7660026e-02   3.5891318e-02  -4.1631055e-03   7.0423717e-02   1.8995340e-01


==> rho3x3.txt <==
   1.7330721e-02   4.3679589e-02  -1.1132286e-03  -6.2443004e-03  -1.1850015e-02   4.7074360e-03   8.2768265e-03   3.6699202e-02   4.7776532e-02
   4.3679589e-02   2.1661030e-01  -1.0740962e-02  -1.8486210e-02  -5.9021694e-02   2.1608827e-03  -5.5448136e-04  -8.2768267e-03   2.2767512e-01
  -1.1132286e-03  -1.0740962e-02   2.2392077e-01  -8.2203424e-03  -3.6055083e-02  -6.3071761e-02  -3.5817407e-03   1.9436425e-03  -1.5276894e-10
  -6.2443004e-03  -1.8486210e-02  -8.2203424e-03   2.7879748e-03   7.0857538e-03   1.1132286e-03  -1.4291871e-03  -1.0862555e-02  -2.0566862e-02
  -1.1850015e-02  -5.9021694e-02  -3.6055083e-02   7.0857538e-03   2.5199544e-02   1.0740962e-02   4.6213262e-03   1.4291871e-03  -6.4611400e-02
   4.7074360e-03   2.1608827e-03  -6.3071761e-02   1.1132286e-03   1.0740962e-02   2.4891396e-02   1.9436426e-03   3.5817407e-03   4.7530878e-11
   8.2768265e-03  -5.5448136e-04  -3.5817407e-03  -1.4291871e-03   4.6213262e-03   1.9436426e-03   1.7287122e-02   4.9058619e-02  -2.1801737e-11
   3.6699202e-02  -8.2768267e-03   1.9436425e-03  -1.0862555e-02   1.4291871e-03   3.5817407e-03   4.9058619e-02   2.3152504e-01  -1.5776298e-10
   4.7776532e-02   2.2767512e-01  -1.5276894e-10  -2.0566862e-02  -6.4611400e-02   4.7530878e-11  -2.1801737e-11  -1.5776298e-10   2.4044714e-01


==> rho4x4.txt <==
   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  -7.3223305e-02
   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0355339e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00  -7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0355339e-01   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   1.0355339e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00  -7.3223305e-02   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0355339e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02   0.0000000e+00
  -7.3223305e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.3223305e-02


==> rho5x5.txt <==
   3.1876607e-02  -1.4004229e-02  -1.0414524e-02  -3.4355269e-04   1.1453421e-04  -8.0539589e-03   3.2335243e-03   2.3888471e-03   4.4924034e-04  -1.5876291e-04   2.6500158e-02  -1.1721852e-02  -8.7175624e-03  -1.1695673e-04   3.3829389e-05  -9.0061081e-04   1.7450724e-04   6.6171787e-04  -3.1527681e-03   3.3805119e-02   3.9486850e-04  -7.3874385e-04   7.4998210e-04  -3.4069169e-02  -1.4887900e-03
  -1.4004229e-02   2.1434760e-02  -1.4988399e-02   3.4465397e-05  -1.0496508e-05   3.2342807e-03  -5.6409412e-03   3.4378703e-03  -1.2659080e-04   4.5115395e-05  -1.1722554e-02   1.7771004e-02  -1.2555321e-02   8.4224645e-05  -2.6548526e-05  -1.3029133e-03   2.4471389e-04   9.4825140e-04  -1.6304832e-02  -1.5479094e-05   4.9948695e-04  -1.1660656e-03   1.0059598e-03   3.1128294e-02   1.7575461e-02
  -1.0414524e-02  -1.4988399e-02   3.0455082e-02   1.5935179e-04  -5.2911747e-05   2.4135647e-03   3.4726465e-03  -7.7345763e-03  -2.8822692e-04   1.0120106e-04  -8.7392203e-03  -1.2585756e-02   2.5286409e-02   1.2418632e-04  -3.9436350e-05  -1.0166246e-03   1.1551932e-04   6.5836714e-04   2.4922254e-02  -3.1549591e-02   3.9063427e-04  -8.3834462e-04   7.7042195e-04  -1.0033590e-02  -2.2218820e-02
  -3.4355269e-04   3.4465397e-05   1.5935179e-04   3.0310492e-02  -6.9793528e-04  -5.9339787e-05   8.7676258e-05   1.0702567e-04  -3.6991622e-02   2.3115219e-02   3.3278991e-04  -1.0502412e-04  -2.2363182e-04   1.6540589e-02   6.2198922e-03  -8.8433642e-03   1.6206990e-03   6.3696106e-03   1.5547610e-06  -2.4967388e-07   3.6261385e-03  -7.5685884e-03   7.0542212e-03  -4.7336947e-07  -5.1015650e-08
   1.1453421e-04  -1.0496508e-05  -5.2911747e-05  -6.9793528e-04   2.8517822e-02   1.9906981e-05  -2.9831071e-05  -3.6287807e-05   2.3115207e-02   2.2406506e-02  -1.0803707e-04   3.4104710e-05   7.3916905e-05   6.2199035e-03   3.2524261e-02  -2.6567903e-02   4.4646590e-03   1.8691888e-02  -4.0062553e-08   2.0122790e-06   1.0562688e-02  -2.2852401e-02   2.0750541e-02  -7.6522800e-08  -4.3964523e-07
  -8.0539589e-03   3.2342807e-03   2.4135647e-03  -5.9339787e-05   1.9906981e-05   5.3496314e-02  -2.3356709e-02  -1.7395160e-02   1.6496554e-04  -5.7562077e-05   8.5132147e-03  -3.9915098e-03  -2.9674607e-03  -9.7172443e-05   3.0626018e-05   1.3522990e-03  -2.1976977e-04  -9.4717803e-04   3.0237761e-02   2.4730319e-02  -5.2318248e-04   1.1714333e-03  -1.0423069e-03   3.9812692e-02  -2.7814510e-02
   3.2335243e-03  -5.6409412e-03   3.4726465e-03   8.7676258e-05  -2.9831071e-05  -2.3356709e-02   3.6092209e-02  -2.5038463e-02  -1.5494582e-05   5.8476543e-06  -3.9908356e-03   5.5402010e-03  -4.2774965e-03  -5.7511202e-05   2.0873339e-05   1.9442867e-03  -3.1876372e-04  -1.3651519e-03   1.9650146e-02  -1.2768367e-02  -7.7673660e-04   1.6517316e-03  -1.5255778e-03  -2.3715300e-02   3.8465698e-02
   2.3888471e-03   3.4378703e-03  -7.7345763e-03   1.0702567e-04  -3.6287807e-05  -1.7395160e-02  -2.5038463e-02   5.1072854e-02  -7.5640798e-05   2.6492463e-05  -2.9472596e-03  -4.2491415e-03   8.1270481e-03  -2.0124147e-05   8.4311986e-06   1.4315632e-03  -2.5995867e-04  -1.0324504e-03  -5.4587666e-02  -5.9320468e-03  -5.7199705e-04   1.2394767e-03  -1.1284151e-03  -5.2934352e-03  -2.5719006e-02
   4.4924034e-04  -1.2659080e-04  -2.8822692e-04  -3.6991622e-02   2.3115207e-02   1.6496554e-04  -1.5494582e-05  -7.5640798e-05   6.2556916e-02  -1.0299438e-02  -5.0985461e-04   1.1672775e-04   3.0074433e-04  -1.5048796e-02   1.7932793e-02  -9.7575592e-03   1.4777391e-03   6.6863699e-03   7.6705513e-07   5.7798520e-07   3.7469877e-03  -8.4391753e-03   7.4437036e-03  -4.2986985e-08  -2.5258902e-08
  -1.5876291e-04   4.5115395e-05   1.0120106e-04   2.3115219e-02   2.2406506e-02  -5.7562077e-05   5.8476543e-06   2.6492463e-05  -1.0299438e-02   3.6092074e-02   1.8081176e-04  -4.1721252e-05  -1.0585045e-04   1.7932782e-02   3.1032683e-02  -2.8414345e-02   4.8802764e-03   2.0106652e-02   1.3613967e-07   4.5246967e-07   1.1383137e-02  -2.4411041e-02   2.2308038e-02   1.9771644e-07  -1.2420908e-07
   2.6500158e-02  -1.1722554e-02  -8.7392203e-03   3.3278991e-04  -1.0803707e-04   8.5132147e-03  -3.9908356e-03  -2.9472596e-03  -5.0985461e-04   1.8081176e-04   2.6641257e-02  -1.1843878e-02  -8.8256225e-03   1.7955455e-04  -5.6629636e-05  -4.4882047e-04   5.0361038e-05   2.8975185e-04   6.0560933e-03   3.8028048e-02   1.3576341e-04  -4.2298042e-04   3.0059739e-04  -1.9126589e-02  -9.5938629e-03
  -1.1721852e-02   1.7771004e-02  -1.2585756e-02  -1.0502412e-04   3.4104710e-05  -3.9915098e-03   5.5402010e-03  -4.2491415e-03   1.1672775e-04  -4.1721252e-05  -1.1843878e-02   1.7814306e-02  -1.2699878e-02  -1.7921099e-05   4.7195976e-06  -6.3950181e-04   7.9400915e-05   4.2171922e-04  -9.0377548e-03  -3.7768838e-03   2.7270185e-04  -4.9447268e-04   5.1522254e-04   2.1235575e-02   2.7349259e-02
  -8.7175624e-03  -1.2555321e-02   2.5286409e-02  -2.2363182e-04   7.3916905e-05  -2.9674607e-03  -4.2774965e-03   8.1270481e-03   3.0074433e-04  -1.0585045e-04  -8.8256225e-03  -1.2699878e-02   2.5402990e-02  -8.2989864e-05   2.6238828e-05  -4.2438557e-04   1.3297811e-04   3.6684570e-04   6.4055273e-03  -3.0381664e-02   1.8175734e-04  -4.0152479e-04   3.5929225e-04  -1.0672392e-02  -2.7790787e-02
  -1.1695673e-04   8.4224645e-05   1.2418632e-04   1.6540589e-02   6.2199035e-03  -9.7172443e-05  -5.7511202e-05  -2.0124147e-05  -1.5048796e-02   1.7932782e-02   1.7955455e-04  -1.7921099e-05  -8.2989864e-05   1.0570979e-02   1.0954257e-02  -1.1342301e-02   1.9804586e-03   8.0619990e-03  -2.1950912e-06  -7.4907200e-08   4.5701446e-03  -9.7349779e-03   8.9402575e-03   4.7486926e-07  -4.6939997e-08
   3.3829389e-05  -2.6548526e-05  -3.9436350e-05   6.2198922e-03   3.2524261e-02   3.0626018e-05   2.0873339e-05   8.4311986e-06   1.7932793e-02   3.1032683e-02  -5.6629636e-05   4.7195976e-06   2.6238828e-05   1.0954257e-02   3.8720353e-02  -3.2390547e-02   5.4741419e-03   2.2822627e-02   1.6515691e-09  -1.9126269e-06   1.2902970e-02  -2.7851788e-02   2.5332215e-02  -1.4729456e-08   5.0233823e-07
  -9.0061081e-04  -1.3029133e-03  -1.0166246e-03  -8.8433642e-03  -2.6567903e-02   1.3522990e-03   1.9442867e-03   1.4315632e-03  -9.7575592e-03  -2.8414345e-02  -4.4882047e-04  -6.3950181e-04  -4.2438557e-04  -1.1342301e-02  -3.2390547e-02   4.0330987e-02   1.3444041e-03  -3.9205611e-02   5.1990574e-07   1.2021126e-07   8.7772825e-04   1.8392276e-02  -2.5524926e-02   1.5708892e-07  -4.3012547e-08
   1.7450724e-04   2.4471389e-04   1.1551932e-04   1.6206990e-03   4.4646590e-03  -2.1976977e-04  -3.1876372e-04  -2.5995867e-04   1.4777391e-03   4.8802764e-03   5.0361038e-05   7.9400915e-05   1.3297811e-04   1.9804586e-03   5.4741419e-03   1.3444041e-03   8.9310456e-03  -1.2915677e-02   8.1523533e-07   6.5023592e-08   1.8392320e-02  -1.7021930e-02   5.7074145e-03   3.6856980e-08   5.6824295e-08
   6.6171787e-04   9.4825140e-04   6.5836714e-04   6.3696106e-03   1.8691888e-02  -9.4717803e-04  -1.3651519e-03  -1.0324504e-03   6.6863699e-03   2.0106652e-02   2.8975185e-04   4.2171922e-04   3.6684570e-04   8.0619990e-03   2.2822627e-02  -3.9205611e-02  -1.2915677e-02   5.4184446e-02   6.7025758e-07  -1.2653977e-09  -2.5524949e-02   5.7074365e-03   1.6152394e-02  -5.9856652e-08  -2.3772882e-08
  -3.1527681e-03  -1.6304832e-02   2.4922254e-02   1.5547610e-06  -4.0062553e-08   3.0237761e-02   1.9650146e-02  -5.4587666e-02   7.6705513e-07   1.3613967e-07   6.0560933e-03  -9.0377548e-03   6.4055273e-03  -2.1950912e-06   1.6515691e-09   5.1990574e-07   8.1523533e-07   6.7025758e-07   7.3012565e-02  -8.0576750e-07   1.3346076e-07   6.8102163e-09   5.2119839e-08   2.2188340e-06  -6.9930482e-07
   3.3805119e-02  -1.5479094e-05  -3.1549591e-02  -2.4967388e-07   2.0122790e-06   2.4730319e-02  -1.2768367e-02  -5.9320468e-03   5.7798520e-07   4.5246967e-07   3.8028048e-02  -3.7768838e-03  -3.0381664e-02  -7.4907200e-08  -1.9126269e-06   1.2021126e-07   6.5023592e-08  -1.2653977e-09  -8.0576750e-07   7.3011902e-02   3.6177604e-08  -4.8102717e-08   2.9506395e-08  -6.7308163e-07   9.1690020e-07
   3.9486850e-04   4.9948695e-04   3.9063427e-04   3.6261385e-03   1.0562688e-02  -5.2318248e-04  -7.7673660e-04  -5.7199705e-04   3.7469877e-03   1.1383137e-02   1.3576341e-04   2.7270185e-04   1.8175734e-04   4.5701446e-03   1.2902970e-02   8.7772825e-04   1.8392320e-02  -2.5524949e-02   1.3346076e-07   3.6177604e-08   3.8537670e-02  -3.6370367e-02   1.3129383e-02   6.7462759e-07   1.4756185e-08
  -7.3874385e-04  -1.1660656e-03  -8.3834462e-04  -7.5685884e-03  -2.2852401e-02   1.1714333e-03   1.6517316e-03   1.2394767e-03  -8.4391753e-03  -2.4411041e-02  -4.2298042e-04  -4.9447268e-04  -4.0152479e-04  -9.7349779e-03  -2.7851788e-02   1.8392276e-02  -1.7021930e-02   5.7074365e-03   6.8102163e-09  -4.8102717e-08  -3.6370367e-02   4.3837752e-02  -2.4621325e-02   8.6577581e-07   8.5146754e-09
   7.4998210e-04   1.0059598e-03   7.7042195e-04   7.0542212e-03   2.0750541e-02  -1.0423069e-03  -1.5255778e-03  -1.1284151e-03   7.4437036e-03   2.2308038e-02   3.0059739e-04   5.1522254e-04   3.5929225e-04   8.9402575e-03   2.5332215e-02  -2.5524926e-02   5.7074145e-03   1.6152394e-02   5.2119839e-08   2.9506395e-08   1.3129383e-02  -2.4621325e-02   2.1071310e-02   6.1222594e-07  -3.1576605e-08
  -3.4069169e-02   3.1128294e-02  -1.0033590e-02  -4.7336947e-07  -7.6522800e-08   3.9812692e-02  -2.3715300e-02  -5.2934352e-03  -4.2986985e-08   1.9771644e-07  -1.9126589e-02   2.1235575e-02  -1.0672392e-02   4.7486926e-07  -1.4729456e-08   1.5708892e-07   3.6856980e-08  -5.9856652e-08   2.2188340e-06  -6.7308163e-07   6.7462759e-07   8.6577581e-07   6.1222594e-07   7.3012288e-02   8.7497186e-07
  -1.4887900e-03   1.7575461e-02  -2.2218820e-02  -5.1015650e-08  -4.3964523e-07  -2.7814510e-02   3.8465698e-02  -2.5719006e-02  -2.5258902e-08  -1.2420908e-07  -9.5938629e-03   2.7349259e-02  -2.7790787e-02  -4.6939997e-08   5.0233823e-07  -4.3012547e-08   5.6824295e-08  -2.3772882e-08  -6.9930482e-07   9.1690020e-07   1.4756185e-08   8.5146754e-09  -3.1576605e-08   8.7497186e-07   7.3015004e-02


==> rho6x6.txt <==
   3.5220670e-02   7.5338971e-10   1.0976413e-09  -2.1936600e-14  -3.4166276e-15  -9.8978222e-15   8.5424210e-10   3.2525576e-10  -1.5558984e-09   2.2642283e-15  -2.6874182e-15   1.4806014e-14  -5.3389200e-10  -5.3320310e-10   3.1260141e-10  -8.4711611e-15  -4.1613095e-15   1.3792481e-15  -9.7307674e-15  -1.0918235e-14  -6.3193858e-16  -1.8733881e-02  -7.4884466e-03   5.1346509e-03   1.8638705e-14  -7.1226791e-15   6.5707574e-15  -8.1834927e-03  -2.0554278e-03   1.0062405e-02  -8.3427584e-15  -1.1237216e-14  -3.7103553e-16   3.9480919e-03  -1.9354910e-02   1.5634982e-02
   7.5338971e-10   3.5220669e-02  -9.1513416e-10   4.9481910e-15   6.5725797e-15  -1.5427185e-14  -8.6465876e-10   6.0425383e-10  -1.0379783e-09   1.3211540e-14   8.0217398e-16   1.1726109e-14  -1.3688105e-10  -1.1049341e-09   4.2060918e-10   5.4708302e-15  -4.5202955e-16  -6.4873430e-15  -6.2794690e-16  -2.2861479e-14   8.9071631e-15  -4.9182200e-03  -1.2106008e-02   1.1156863e-03   6.3369456e-15   1.5775622e-14   3.5373482e-15  -1.5474404e-02   1.3324762e-02  -9.5053721e-03  -9.6052206e-15   3.4303317e-15  -4.2278805e-15   2.0808663e-02   6.9566842e-03  -8.9305729e-03
   1.0976413e-09  -9.1513416e-10   3.5220670e-02   9.7706496e-15  -1.5738397e-15  -1.0619309e-14  -2.4803743e-10   9.6003114e-10   9.0370543e-10  -4.7390941e-15   2.3430851e-14  -1.8053445e-14  -1.1996313e-10  -2.4795440e-10  -9.7590996e-10  -1.4748736e-14  -2.0624857e-14   9.9837393e-15   1.2151620e-14   4.2561178e-15  -1.2742496e-14  -2.1950296e-02   1.1482222e-02  -4.6317426e-03  -1.1769744e-14   1.2645482e-14   6.9867817e-15   1.5565710e-02   1.5027119e-02  -9.6222745e-03   3.5943825e-15   6.0234308e-15  -4.2535042e-15  -2.2558545e-03  -2.6690665e-03  -5.6993173e-03
  -2.1936600e-14   4.9481910e-15   9.7706496e-15   3.0479410e-02   1.0932112e-03  -3.2176852e-03   2.2909863e-15   1.8467650e-14  -1.0174291e-14   8.8051401e-03   1.9841383e-02  -1.4578548e-02   5.9468829e-15  -6.5537211e-15   4.5122006e-15  -1.0281893e-02  -8.3167308e-03   7.7582622e-03  -2.6790401e-17  -2.7523129e-17   6.6080615e-18  -3.3999856e-15   1.3093103e-14  -1.1676709e-14  -3.1220194e-17   2.4470204e-17  -1.2651852e-17   6.0523953e-15  -1.7279081e-15   2.7121877e-15  -1.1342449e-17   1.6473672e-17   3.7500691e-17   8.5379456e-15   1.9485369e-14  -1.5168793e-14
  -3.4166276e-15   6.5725797e-15  -1.5738397e-15   1.0932112e-03   1.9215209e-02  -1.2238554e-02   9.0150361e-16  -1.1782975e-15   3.5625848e-15   1.9841383e-02  -8.9373256e-03   7.9810757e-03   6.1234214e-15   1.3628510e-15  -3.3130034e-15  -8.3167308e-03   4.1741808e-03   5.3057337e-03  -7.2447099e-18   3.5184177e-18   2.3199044e-17   4.9245967e-15  -5.2887438e-15  -1.8029993e-16  -4.8720996e-17   1.6202440e-17   2.1070679e-17   1.7614554e-15   7.3390791e-15   7.7813738e-16  -3.9915018e-17   4.0079759e-17   2.5455621e-17   2.5717440e-15   5.0668999e-15  -8.2199171e-16
  -9.8978222e-15  -1.5427185e-14  -1.0619309e-14  -3.2176852e-03  -1.2238554e-02   1.1310028e-02   1.6102851e-14   1.1679779e-14  -3.3093693e-15  -1.4578548e-02   7.9810757e-03   1.3218820e-04   3.5393798e-15   6.8272004e-15   3.0970028e-15   7.7582622e-03   5.3057337e-03   6.1077094e-03  -2.4863338e-17  -1.5457152e-17  -3.5436969e-17   5.9394395e-15  -3.5383328e-15  -1.0393316e-14   2.3090948e-17   2.3368917e-17  -2.0081942e-17   2.0596438e-15  -1.2262103e-14   1.5039755e-14   1.0197091e-17  -3.1499531e-17   1.3828392e-17  -1.4559619e-14   1.0320190e-14  -5.6380972e-15
   8.5424210e-10  -8.6465876e-10  -2.4803743e-10   2.2909863e-15   9.0150361e-16   1.6102851e-14   3.5220672e-02  -6.7937396e-10   1.0110495e-10  -2.3764263e-14  -1.6059495e-15  -1.9789298e-14  -1.4426766e-09   2.6058330e-10   5.0749394e-10  -2.9585532e-15  -9.1360746e-15   2.2423518e-15   1.7674731e-14  -9.3550395e-15  -9.1620641e-15  -1.1898001e-02  -1.0151539e-02   4.5537039e-03  -3.0958742e-15   1.2462393e-15  -1.7489306e-14  -7.3490009e-03   5.2819859e-03   1.2840744e-02   2.4252190e-14   1.0022611e-14  -2.0893520e-14  -2.0182127e-02   1.6861328e-02  -6.0606879e-03
   3.2525576e-10   6.0425383e-10   9.6003114e-10   1.8467650e-14  -1.1782975e-15   1.1679779e-14  -6.7937396e-10   3.5220669e-02  -1.2335526e-10   3.2946267e-15  -3.1903370e-15  -1.5831880e-14   2.8171586e-10  -1.6964264e-09  -4.7779837e-10   7.7611659e-15   4.6809169e-15  -1.1254022e-14   3.1484666e-15   1.2170122e-14   2.0092546e-15  -1.0826772e-02  -5.5517748e-03  -1.1278177e-02  -1.2561633e-14  -4.5090929e-15   1.7180000e-14   1.0595616e-02  -1.9900730e-02   1.0718229e-02   4.5423617e-17   1.8326675e-14   7.9812100e-15   1.3443129e-02   7.0446602e-03  -1.0570180e-02
  -1.5558984e-09  -1.0379783e-09   9.0370543e-10  -1.0174291e-14   3.5625848e-15  -3.3093693e-15   1.0110495e-10  -1.2335526e-10   3.5220670e-02   2.3753302e-14  -2.1849412e-14  -1.4068036e-14   4.8183591e-10  -5.1531220e-10  -1.1544246e-09  -1.8962928e-14  -1.4019148e-14   1.7281136e-16  -1.0960142e-14  -2.8093364e-16   1.4031449e-14   5.8332508e-03  -1.9491493e-02   1.6910433e-02  -2.8299298e-15  -3.3910814e-15   1.3882786e-14   1.8768413e-02   4.2575714e-03   3.7423910e-04  -7.1568815e-15  -3.7004353e-15   1.8582564e-14  -2.9786177e-04  -9.2745605e-03  -9.1632083e-03
   2.2642283e-15   1.3211540e-14  -4.7390941e-15   8.8051401e-03   1.9841383e-02  -1.4578548e-02  -2.3764263e-14   3.2946267e-15   2.3753302e-14   2.2940644e-02  -5.6620787e-03   2.8808378e-03   5.7588256e-16   8.7448540e-15  -1.1548323e-14  -1.1713711e-02  -7.1207542e-04   3.3721522e-03  -1.7901519e-18   2.4730703e-18   3.3299911e-17   1.1472085e-14  -2.0476015e-14   2.7094099e-15  -5.3472190e-17   8.6567038e-18   2.1096622e-17   1.3953170e-14   1.1989749e-15  -1.3649386e-14  -3.7033990e-17   4.6848073e-17   2.2511424e-17   1.9555313e-14  -1.1526535e-14   2.9353233e-15
  -2.6874182e-15   8.0217398e-16   2.3430851e-14   1.9841383e-02  -8.9373256e-03   7.9810757e-03  -1.6059495e-15  -3.1903370e-15  -2.1849412e-14  -5.6620787e-03   2.2552926e-02  -8.9956962e-03  -2.6580720e-15  -7.9627914e-16  -6.5259693e-15  -7.1207542e-04   1.0608721e-03   1.4673477e-02  -5.2363998e-17  -3.8592338e-17  -3.2080130e-17  -1.7658480e-14   1.8829566e-14  -1.2401833e-14  -8.2401131e-18   5.1179844e-17  -2.8387139e-17  -1.0112562e-15   6.5650045e-15  -1.3014103e-14  -6.6908585e-18  -1.5388920e-17   5.1797408e-17  -7.0122380e-16   6.4747764e-15   7.6567916e-15
   1.4806014e-14   1.1726109e-14  -1.8053445e-14  -1.4578548e-02   7.9810757e-03   1.3218820e-04  -1.9789298e-14  -1.5831880e-14  -1.4068036e-14   2.8808378e-03  -8.9956962e-03   1.5511079e-02   3.4472367e-15   5.2227872e-15  -1.2500308e-14   3.3721522e-03   1.4673477e-02   1.0652834e-02  -2.7639866e-17  -2.7285266e-18  -1.7720731e-17   1.2813913e-14  -3.7548359e-15  -4.4178444e-15  -1.7906013e-17   3.7753758e-17   6.6862404e-18  -1.9111293e-14   2.5089538e-15  -8.8776149e-15  -3.1419747e-17   3.4367198e-18   3.1822256e-17   1.5057021e-14  -8.1773501e-15   2.6099485e-14
  -5.3389200e-10  -1.3688105e-10  -1.1996313e-10   5.9468829e-15   6.1234214e-15   3.5393798e-15  -1.4426766e-09   2.8171586e-10   4.8183591e-10   5.7588256e-16  -2.6580720e-15   3.4472367e-15   3.5220667e-02  -5.0544243e-10   3.0953669e-10  -8.9043609e-15  -7.8952372e-15  -2.3983248e-14   1.2808492e-14   5.9938895e-16   1.3338426e-14   8.5704200e-03   9.9236263e-04  -1.0078975e-02  -1.8168177e-14  -1.5585247e-14  -7.2104527e-15   7.5213703e-03   1.9565919e-02   2.2168668e-02  -2.1042030e-15  -1.9195327e-15   6.9520370e-15   8.6065133e-03   2.5528298e-03   7.2829149e-03
  -5.3320310e-10  -1.1049341e-09  -2.4795440e-10  -6.5537211e-15   1.3628510e-15   6.8272004e-15   2.6058330e-10  -1.6964264e-09  -5.1531220e-10   8.7448540e-15  -7.9627914e-16   5.2227872e-15  -5.0544243e-10   3.5220664e-02  -9.3171180e-10   5.8501784e-15  -1.5062051e-14  -1.5723930e-14   6.3580888e-15   9.9734446e-15   1.4812463e-14   3.1410609e-03  -1.6684388e-02  -2.5611407e-02   3.6081911e-17  -6.8876950e-15   4.1068417e-18  -1.7112782e-03   2.2711696e-03  -7.5265223e-03   8.8873434e-15   1.3780639e-14  -2.0771826e-14  -1.0993351e-02  -1.0391476e-02  -1.6574826e-03
   3.1260141e-10   4.2060918e-10  -9.7590996e-10   4.5122006e-15  -3.3130034e-15   3.0970028e-15   5.0749394e-10  -4.7779837e-10  -1.1544246e-09  -1.1548323e-14  -6.5259693e-15  -1.2500308e-14   3.0953669e-10  -9.3171180e-10   3.5220666e-02   1.5142850e-14  -5.8633007e-15  -3.2742450e-14   1.0011594e-14  -6.8224019e-15   5.1679174e-16   2.7220620e-03   1.0624358e-02   9.9177919e-05  -1.3181363e-14   2.5168825e-16  -3.0010469e-14  -1.0665510e-02   1.6915778e-03   1.1327080e-02   2.0162550e-14   9.2267337e-15   2.4308729e-14  -1.9420604e-03  -1.6610773e-02  -2.4404822e-02
  -8.4711611e-15   5.4708302e-15  -1.4748736e-14  -1.0281893e-02  -8.3167308e-03   7.7582622e-03  -2.9585532e-15   7.7611659e-15  -1.8962928e-14  -1.1713711e-02  -7.1207542e-04   3.3721522e-03  -8.9043609e-15   5.8501784e-15   1.5142850e-14   7.5846001e-03   4.5688670e-03   3.3684613e-04  -4.2215921e-18   5.1334609e-20  -2.2282690e-17   8.0976726e-15   6.3683363e-15  -1.3144052e-14   2.5349607e-17   3.4526060e-18  -8.2484134e-18  -2.0772551e-14  -1.4756406e-14  -1.0165310e-15   1.1888878e-17  -2.4565780e-17  -6.2069751e-18   4.0203630e-15   2.2370078e-15  -1.2695271e-14
  -4.1613095e-15  -4.5202955e-16  -2.0624857e-14  -8.3167308e-03   4.1741808e-03   5.3057337e-03  -9.1360746e-15   4.6809169e-15  -1.4019148e-14  -7.1207542e-04   1.0608721e-03   1.4673477e-02  -7.8952372e-15  -1.5062051e-14  -5.8633007e-15   4.5688670e-03   1.9236502e-02   2.1234245e-02  -6.3282664e-17  -2.4543677e-17  -4.1727577e-17   1.2058369e-14   8.1469912e-15   5.1889125e-15  -2.4069368e-17   7.5037707e-17  -8.1610897e-18  -1.0080307e-14  -1.9730953e-14  -9.3991663e-16  -4.1254935e-17  -6.6792417e-18   6.7082790e-17   1.1326290e-14   1.0915571e-14   7.8636356e-15
   1.3792481e-15  -6.4873430e-15   9.9837393e-15   7.7582622e-03   5.3057337e-03   6.1077094e-03   2.2423518e-15  -1.1254022e-14   1.7281136e-16   3.3721522e-03   1.4673477e-02   1.0652834e-02  -2.3983248e-14  -1.5723930e-14  -3.2742450e-14   3.3684613e-04   2.1234245e-02   3.4183529e-02  -1.0479128e-16  -5.1851793e-17  -5.5267630e-17  -1.2182790e-14   1.9159688e-15   1.9927254e-14  -5.0634093e-17   1.1921279e-16  -2.0561256e-17   9.6762360e-15  -7.5613326e-15  -2.5207602e-14  -6.2483077e-17  -1.0959075e-18   1.1586738e-16  -8.5025620e-15   1.4308243e-14   2.2584382e-14
  -9.7307674e-15  -6.2794690e-16   1.2151620e-14  -2.6790401e-17  -7.2447099e-18  -2.4863338e-17   1.7674731e-14   3.1484666e-15  -1.0960142e-14  -1.7901519e-18  -5.2363998e-17  -2.7639866e-17   1.2808492e-14   6.3580888e-15   1.0011594e-14  -4.2215921e-18  -6.3282664e-17  -1.0479128e-16   1.4339818e-02   9.6852300e-03   8.8484125e-03  -7.5674233e-15   7.1769093e-15  -1.6074955e-14   2.8374899e-03  -1.4569690e-02   6.7420039e-03  -2.2681249e-15   1.1689200e-14   1.1518336e-14   3.2047899e-03   3.6637267e-03  -1.4407420e-02  -1.1844360e-14   1.0072757e-14  -1.1395756e-14
  -1.0918235e-14  -2.2861479e-14   4.2561178e-15  -2.7523129e-17   3.5184177e-18  -1.5457152e-17  -9.3550395e-15   1.2170122e-14  -2.8093364e-16   2.4730703e-18  -3.8592338e-17  -2.7285266e-18   5.9938895e-16   9.9734446e-15  -6.8224019e-15   5.1334609e-20  -2.4543677e-17  -5.1851793e-17   9.6852300e-03   2.2808618e-02  -5.7885805e-03   6.7004198e-15   5.5453381e-15  -1.6158072e-14   5.4015658e-03  -1.1708315e-03   1.9447330e-02   2.1175219e-14  -1.4584326e-14  -1.8737785e-15  -1.4018625e-02  -1.3223916e-03  -1.1698306e-02  -9.8988476e-15  -7.7789298e-16   3.5425750e-15
  -6.3193858e-16   8.9071631e-15  -1.2742496e-14   6.6080615e-18   2.3199044e-17  -3.5436969e-17  -9.1620641e-15   2.0092546e-15   1.4031449e-14   3.3299911e-17  -3.2080130e-17  -1.7720731e-17   1.3338426e-14   1.4812463e-14   5.1679174e-16  -2.2282690e-17  -4.1727577e-17  -5.5267630e-17   8.8484125e-03  -5.7885805e-03   2.3856204e-02   1.4854125e-14  -1.8863094e-14  -8.2617871e-15  -1.5117989e-02  -1.3967809e-02  -1.6666579e-03   2.9406218e-15   4.6564056e-15   4.2060410e-15   4.9472004e-03   1.7887127e-02  -1.8824006e-03   1.1238463e-14  -8.6355598e-15  -1.2509104e-15
  -1.8733881e-02  -4.9182200e-03  -2.1950296e-02  -3.3999856e-15   4.9245967e-15   5.9394395e-15  -1.1898001e-02  -1.0826772e-02   5.8332508e-03   1.1472085e-14  -1.7658480e-14   1.2813913e-14   8.5704200e-03   3.1410609e-03   2.7220620e-03   8.0976726e-15   1.2058369e-14  -1.2182790e-14  -7.5674233e-15   6.7004198e-15   1.4854125e-14   3.5220672e-02  -3.8189010e-11   4.1883366e-11  -4.1461787e-15  -8.7280762e-15  -9.0068758e-15   2.3333163e-10   5.1784546e-11  -7.9641894e-10  -5.1839717e-15  -7.1587984e-15   1.3565984e-14   1.1349835e-10   3.9057579e-10  -3.0917183e-10
  -7.4884466e-03  -1.2106008e-02   1.1482222e-02   1.3093103e-14  -5.2887438e-15  -3.5383328e-15  -1.0151539e-02  -5.5517748e-03  -1.9491493e-02  -2.0476015e-14   1.8829566e-14  -3.7548359e-15   9.9236263e-04  -1.6684388e-02   1.0624358e-02   6.3683363e-15   8.1469912e-15   1.9159688e-15   7.1769093e-15   5.5453381e-15  -1.8863094e-14  -3.8189010e-11   3.5220667e-02  -2.5426957e-09  -9.9522494e-15   5.1103932e-15  -1.5173466e-14  -6.5588552e-11   1.1274092e-11  -4.0876740e-10   5.3674941e-15  -4.3899658e-15   1.1886858e-14   4.9471411e-10  -1.0713179e-09   2.7319724e-10
   5.1346509e-03   1.1156863e-03  -4.6317426e-03  -1.1676709e-14  -1.8029993e-16  -1.0393316e-14   4.5537039e-03  -1.1278177e-02   1.6910433e-02   2.7094099e-15  -1.2401833e-14  -4.4178444e-15  -1.0078975e-02  -2.5611407e-02   9.9177919e-05  -1.3144052e-14   5.1889125e-15   1.9927254e-14  -1.6074955e-14  -1.6158072e-14  -8.2617871e-15   4.1883366e-11  -2.5426957e-09   3.5220666e-02   1.1703333e-14   8.0156837e-15   5.9716166e-16   2.4039922e-10   7.8827655e-10   2.2963699e-10  -8.2217293e-15  -1.8312219e-14   1.8020569e-14  -1.2291902e-09  -7.8587578e-10  -1.0482370e-09
   1.8638705e-14   6.3369456e-15  -1.1769744e-14  -3.1220194e-17  -4.8720996e-17   2.3090948e-17  -3.0958742e-15  -1.2561633e-14  -2.8299298e-15  -5.3472190e-17  -8.2401131e-18  -1.7906013e-17  -1.8168177e-14   3.6081911e-17  -1.3181363e-14   2.5349607e-17  -2.4069368e-17  -5.0634093e-17   2.8374899e-03   5.4015658e-03  -1.5117989e-02  -4.1461787e-15  -9.9522494e-15   1.1703333e-14   2.2131246e-02  -2.9020871e-03  -2.6513417e-03  -1.8643994e-14  -8.5333452e-15  -1.4063887e-14   9.8434006e-03  -1.8780841e-02  -1.1377650e-02  -1.5141535e-15  -6.5569570e-15   1.8721377e-14
  -7.1226791e-15   1.5775622e-14   1.2645482e-14   2.4470204e-17   1.6202440e-17   2.3368917e-17   1.2462393e-15  -4.5090929e-15  -3.3910814e-15   8.6567038e-18   5.1179844e-17   3.7753758e-17  -1.5585247e-14  -6.8876950e-15   2.5168825e-16   3.4526060e-18   7.5037707e-17   1.1921279e-16  -1.4569690e-02  -1.1708315e-03  -1.3967809e-02  -8.7280762e-15   5.1103932e-15   8.0156837e-15  -2.9020871e-03   1.9593648e-02   1.7344920e-03  -4.9170959e-15   6.5399648e-15  -1.9323613e-14  -1.3023863e-02  -4.0616769e-03   1.4320550e-02   4.3502726e-15   8.0307399e-15  -1.0378561e-14
   6.5707574e-15   3.5373482e-15   6.9867817e-15  -1.2651852e-17   2.1070679e-17  -2.0081942e-17  -1.7489306e-14   1.7180000e-14   1.3882786e-14   2.1096622e-17  -2.8387139e-17   6.6862404e-18  -7.2104527e-15   4.1068417e-18  -3.0010469e-14  -8.2484134e-18  -8.1610897e-18  -2.0561256e-17   6.7420039e-03   1.9447330e-02  -1.6666579e-03  -9.0068758e-15  -1.5173466e-14   5.9716166e-16  -2.6513417e-03   1.7344920e-03   1.9279750e-02   2.4062797e-14  -1.2565277e-14  -1.6231632e-14  -1.7679081e-02   4.6881950e-03  -5.7817246e-03   1.7096155e-14   1.4146624e-15   1.5326385e-14
  -8.1834927e-03  -1.5474404e-02   1.5565710e-02   6.0523953e-15   1.7614554e-15   2.0596438e-15  -7.3490009e-03   1.0595616e-02   1.8768413e-02   1.3953170e-14  -1.0112562e-15  -1.9111293e-14   7.5213703e-03  -1.7112782e-03  -1.0665510e-02  -2.0772551e-14  -1.0080307e-14   9.6762360e-15  -2.2681249e-15   2.1175219e-14   2.9406218e-15   2.3333163e-10  -6.5588552e-11   2.4039922e-10  -1.8643994e-14  -4.9170959e-15   2.4062797e-14   3.5220672e-02   3.6982934e-10  -8.1618778e-10  -9.5298230e-15   2.5184285e-15   1.3468236e-14   2.5041537e-11  -5.1057877e-10  -8.0077703e-10
  -2.0554278e-03   1.3324762e-02   1.5027119e-02  -1.7279081e-15   7.3390791e-15  -1.2262103e-14   5.2819859e-03  -1.9900730e-02   4.2575714e-03   1.1989749e-15   6.5650045e-15   2.5089538e-15   1.9565919e-02   2.2711696e-03   1.6915778e-03  -1.4756406e-14  -1.9730953e-14  -7.5613326e-15   1.1689200e-14  -1.4584326e-14   4.6564056e-15   5.1784546e-11   1.1274092e-11   7.8827655e-10  -8.5333452e-15   6.5399648e-15  -1.2565277e-14   3.6982934e-10   3.5220667e-02  -6.9681697e-10   8.9263292e-16  -4.7668645e-15  -3.6765450e-15  -5.4463054e-10  -5.4421891e-10  -1.8803307e-11
   1.0062405e-02  -9.5053721e-03  -9.6222745e-03   2.7121877e-15   7.7813738e-16   1.5039755e-14   1.2840744e-02   1.0718229e-02   3.7423910e-04  -1.3649386e-14  -1.3014103e-14  -8.8776149e-15   2.2168668e-02  -7.5265223e-03   1.1327080e-02  -1.0165310e-15  -9.3991663e-16  -2.5207602e-14   1.1518336e-14  -1.8737785e-15   4.2060410e-15  -7.9641894e-10  -4.0876740e-10   2.2963699e-10  -1.4063887e-14  -1.9323613e-14  -1.6231632e-14  -8.1618778e-10  -6.9681697e-10   3.5220668e-02   1.1450556e-14   2.5460815e-15   1.3715170e-14  -5.0225937e-10   3.2675764e-10  -2.1467823e-10
  -8.3427584e-15  -9.6052206e-15   3.5943825e-15  -1.1342449e-17  -3.9915018e-17   1.0197091e-17   2.4252190e-14   4.5423617e-17  -7.1568815e-15  -3.7033990e-17  -6.6908585e-18  -3.1419747e-17  -2.1042030e-15   8.8873434e-15   2.0162550e-14   1.1888878e-17  -4.1254935e-17  -6.2483077e-17   3.2047899e-03  -1.4018625e-02   4.9472004e-03  -5.1839717e-15   5.3674941e-15  -8.2217293e-15   9.8434006e-03  -1.3023863e-02  -1.7679081e-02  -9.5298230e-15   8.9263292e-16   1.1450556e-14   2.4533581e-02  -6.7831434e-03  -6.1970690e-03  -2.4473727e-14   3.4355858e-15  -1.9745767e-14
  -1.1237216e-14   3.4303317e-15   6.0234308e-15   1.6473672e-17   4.0079759e-17  -3.1499531e-17   1.0022611e-14   1.8326675e-14  -3.7004353e-15   4.6848073e-17  -1.5388920e-17   3.4367198e-18  -1.9195327e-15   1.3780639e-14   9.2267337e-15  -2.4565780e-17  -6.6792417e-18  -1.0959075e-18   3.6637267e-03  -1.3223916e-03   1.7887127e-02  -7.1587984e-15  -4.3899658e-15  -1.8312219e-14  -1.8780841e-02  -4.0616769e-03   4.6881950e-03   2.5184285e-15  -4.7668645e-15   2.5460815e-15  -6.7831434e-03   1.8602372e-02   4.0540863e-03  -2.9090370e-15   7.1295898e-15  -2.0122962e-14
  -3.7103553e-16  -4.2278805e-15  -4.2535042e-15   3.7500691e-17   2.5455621e-17   1.3828392e-17  -2.0893520e-14   7.9812100e-15   1.8582564e-14   2.2511424e-17   5.1797408e-17   3.1822256e-17   6.9520370e-15  -2.0771826e-14   2.4308729e-14  -6.2069751e-18   6.7082790e-17   1.1586738e-16  -1.4407420e-02  -1.1698306e-02  -1.8824006e-03   1.3565984e-14   1.1886858e-14   1.8020569e-14  -1.1377650e-02   1.4320550e-02  -5.7817246e-03   1.3468236e-14  -3.6765450e-15   1.3715170e-14  -6.1970690e-03   4.0540863e-03   1.7868688e-02   2.1291397e-14  -1.7906086e-14  -1.6806775e-14
   3.9480919e-03   2.0808663e-02  -2.2558545e-03   8.5379456e-15   2.5717440e-15  -1.4559619e-14  -2.0182127e-02   1.3443129e-02  -2.9786177e-04   1.9555313e-14  -7.0122380e-16   1.5057021e-14   8.6065133e-03  -1.0993351e-02  -1.9420604e-03   4.0203630e-15   1.1326290e-14  -8.5025620e-15  -1.1844360e-14  -9.8988476e-15   1.1238463e-14   1.1349835e-10   4.9471411e-10  -1.2291902e-09  -1.5141535e-15   4.3502726e-15   1.7096155e-14   2.5041537e-11  -5.4463054e-10  -5.0225937e-10  -2.4473727e-14  -2.9090370e-15   2.1291397e-14   3.5220672e-02  -8.2005233e-10  -3.4822179e-10
  -1.9354910e-02   6.9566842e-03  -2.6690665e-03   1.9485369e-14   5.0668999e-15   1.0320190e-14   1.6861328e-02   7.0446602e-03  -9.2745605e-03  -1.1526535e-14   6.4747764e-15  -8.1773501e-15   2.5528298e-03  -1.0391476e-02  -1.6610773e-02   2.2370078e-15   1.0915571e-14   1.4308243e-14   1.0072757e-14  -7.7789298e-16  -8.6355598e-15   3.9057579e-10  -1.0713179e-09  -7.8587578e-10  -6.5569570e-15   8.0307399e-15   1.4146624e-15  -5.1057877e-10  -5.4421891e-10   3.2675764e-10   3.4355858e-15   7.1295898e-15  -1.7906086e-14  -8.2005233e-10   3.5220667e-02  -1.8844425e-09
   1.5634982e-02  -8.9305729e-03  -5.6993173e-03  -1.5168793e-14  -8.2199171e-16  -5.6380972e-15  -6.0606879e-03  -1.0570180e-02  -9.1632083e-03   2.9353233e-15   7.6567916e-15   2.6099485e-14   7.2829149e-03  -1.6574826e-03  -2.4404822e-02  -1.2695271e-14   7.8636356e-15   2.2584382e-14  -1.1395756e-14   3.5425750e-15  -1.2509104e-15  -3.0917183e-10   2.7319724e-10  -1.0482370e-09   1.8721377e-14  -1.0378561e-14   1.5326385e-14  -8.0077703e-10  -1.8803307e-11  -2.1467823e-10  -1.9745767e-14  -2.0122962e-14  -1.6806775e-14  -3.4822179e-10  -1.8844425e-09   3.5220667e-02


==> rho7x7.txt <==
   3.2764832e-02  -7.0676285e-04  -2.7083029e-03   2.0028329e-03  -3.1262129e-05  -4.5706395e-05  -1.0971620e-04  -6.8770468e-03   1.4190855e-04   5.5442641e-04  -4.6212093e-04  -2.9360145e-05  -2.8932115e-05   4.1564594e-05   1.8804737e-03  -3.1043893e-05  -1.3015526e-04   1.1010730e-04  -1.1557151e-04   2.8565217e-05  -3.3572389e-05  -3.9019328e-03   8.2994829e-05   3.2111991e-04  -2.6698362e-04   1.0675936e-05   7.9837213e-05  -3.7935029e-05  -1.1740716e-04  -2.6868750e-05  -9.9406185e-06  -3.1654738e-05   8.4157580e-03   1.4246809e-02   2.3476634e-02   1.2417607e-06   2.2308771e-05   4.0604529e-05   6.1968407e-05   1.4651401e-02  -2.5366370e-03  -6.2023574e-03   1.6401114e-05   9.7835013e-06   1.0730005e-05   1.8647481e-05   4.7837524e-04   1.2190268e-03  -8.0861293e-03
  -7.0676285e-04   3.1781576e-02  -5.1793378e-03   3.8893578e-03   1.0055879e-05   1.8571509e-05   4.5196734e-05   1.3934286e-04  -6.6942333e-03   1.1023710e-03  -8.0459365e-04   9.6962401e-06   1.0383691e-05  -2.1255153e-05  -2.9424078e-05   1.8282533e-03  -2.5683026e-04   1.8879027e-04   4.8684833e-05  -1.1008369e-05   1.3714829e-05   8.1434104e-05  -3.7984260e-03   6.3865889e-04  -4.6616946e-04  -5.6460038e-06  -3.6196048e-05   1.3759998e-05  -2.1694010e-04  -4.8297968e-05  -9.8677612e-06  -6.6315553e-05   8.9081039e-05   2.6416243e-04   9.5916267e-03  -8.2561784e-07   4.4595408e-05   7.9250970e-05   1.1812814e-04  -8.7186779e-03   2.8931957e-03  -6.8517961e-03   3.1637908e-05   1.6956663e-05   1.8413685e-05   3.5737283e-05   8.3713073e-03  -2.3073128e-02   1.7081804e-02
  -2.7083029e-03  -5.1793378e-03   1.3198603e-02   1.4964070e-02   3.2200716e-05   4.6214459e-05   1.1155353e-04   5.4541988e-04   1.1035607e-03  -2.7523857e-03  -3.1197115e-03   2.1813873e-05   2.1454637e-05  -5.6930424e-05  -1.2512155e-04  -2.5766616e-04   9.0688385e-04   7.2758304e-04   1.2458746e-04  -2.8734642e-05   4.0194614e-05   3.1670565e-04   6.3948372e-04  -1.5150265e-03  -1.8077512e-03  -1.7161769e-05  -8.7373772e-05   3.3146779e-05  -8.3600831e-04  -1.8558505e-04  -3.4255718e-05  -2.6026908e-04  -5.8054102e-03   2.3585767e-03   2.8174166e-03  -2.0313053e-06   1.7084668e-04   2.9993107e-04   4.5459841e-04  -1.5606126e-02  -5.0485253e-03  -5.4401483e-04   1.1987761e-04   6.4883970e-05   7.5341269e-05   1.4356081e-04  -6.3767634e-03   6.7152982e-03  -7.4869781e-03
   2.0028329e-03   3.8893578e-03   1.4964070e-02   2.1937140e-02   4.5106887e-05   6.3539086e-05   1.5211976e-04  -4.5746751e-04  -8.1061018e-04  -3.1366599e-03  -4.5618508e-03   4.4605102e-05   4.3304876e-05  -5.0483351e-05   1.0754148e-04   1.9191601e-04   7.3718149e-04   1.3366053e-03   1.5741423e-04  -4.0340351e-05   4.4803089e-05  -2.6490611e-04  -4.6868796e-04  -1.8160869e-03  -2.5613132e-03  -1.2039313e-05  -1.0641596e-04   5.5501065e-05   6.3090010e-04   1.4094546e-04   2.4872300e-05   1.9984867e-04  -6.1949948e-03   5.8074567e-03   1.1313467e-02   5.7235417e-07  -1.2607270e-04  -2.2192651e-04  -3.4560664e-04  -2.1196696e-02  -6.1863466e-03  -4.2292434e-03  -9.1337529e-05  -5.0710907e-05  -5.4065912e-05  -1.0831707e-04  -5.5171451e-03   1.1781955e-03  -5.5243562e-03
  -3.1262129e-05   1.0055879e-05   3.2200716e-05   4.5106887e-05   2.0802211e-02  -3.9503083e-04   6.5062287e-03  -1.0566517e-04   4.1264438e-05   1.1714141e-04   1.4527747e-04  -3.9903295e-03  -8.2149603e-03  -3.6733195e-04   2.8687629e-05  -1.1714482e-05  -3.4408415e-05  -3.8408722e-05   6.5429698e-03  -5.0952164e-03   2.0922199e-02  -6.2625364e-05   2.2699542e-05   6.5758286e-05   8.8511700e-05  -6.1820717e-04   1.2234376e-02   7.2362486e-03  -1.1399386e-02  -1.9505854e-03  -7.5178744e-04  -3.5923346e-03  -9.4682354e-08   1.4353262e-06  -2.7779615e-07   1.5061256e-04   1.2825812e-03   4.1321936e-03   6.3808127e-03  -5.3719072e-07   3.6635612e-06  -7.0739113e-08   9.6414985e-04   4.9673263e-03  -4.5576057e-04   1.3534237e-03   3.0896737e-07   1.3846955e-06  -8.0639526e-07
  -4.5706395e-05   1.8571509e-05   4.6214459e-05   6.3539086e-05  -3.9503083e-04   1.4795623e-02  -4.2630927e-04  -1.4827502e-04   6.2627356e-05   1.5933072e-04   2.0155699e-04   8.1990179e-03  -4.1113633e-03  -7.6185223e-03   4.3164100e-05  -1.7399999e-05  -4.3309476e-05  -5.9915685e-05   2.5259628e-03  -1.2987529e-02  -4.9185870e-03  -8.4569780e-05   3.6689114e-05   8.9952126e-05   1.1459207e-04  -1.3020187e-02  -6.5914530e-03   1.1285153e-02  -1.6052812e-02  -1.6164831e-03  -1.2452075e-03  -5.1923261e-03  -1.6628433e-06  -8.0147598e-08   1.3233089e-06   4.2572504e-04   2.3414314e-04   6.7929738e-03   9.0067820e-03  -4.1165986e-06  -6.3946752e-08   3.3699687e-06   1.4581408e-04   1.4217133e-02  -3.0839290e-03   8.0576119e-04  -2.1524824e-06   6.4281422e-07   6.4211771e-07
  -1.0971620e-04   4.5196734e-05   1.1155353e-04   1.5211976e-04   6.5062287e-03  -4.2630927e-04   2.1786584e-02  -3.7172889e-04   1.5312982e-04   3.9128834e-04   5.1119876e-04   6.2927657e-04   7.6014904e-03  -3.9706343e-03   9.9830206e-05  -4.1667486e-05  -1.0884301e-04  -1.3563966e-04   2.1384932e-02   2.1482139e-03   9.7419351e-03  -2.0860813e-04   8.6244887e-05   2.2172937e-04   2.8604004e-04   5.7028987e-03  -1.2132364e-02   3.6008158e-04   9.1629820e-03   5.9310958e-03  -8.8595144e-04   2.5715529e-03   1.3771310e-07  -1.5073740e-06  -2.0499813e-07   9.1116533e-04  -7.9614035e-03  -1.3915962e-03  -4.3273700e-03   1.1754156e-07  -3.6526934e-06  -9.3296286e-08  -5.6487597e-03   2.5162807e-02  -9.8563377e-03  -5.4217338e-03  -1.9609198e-07  -1.0654462e-06  -4.3953285e-07
  -6.8770468e-03   1.3934286e-04   5.4541988e-04  -4.5746751e-04  -1.0566517e-04  -1.4827502e-04  -3.7172889e-04   1.1405223e-02  -2.7699770e-04  -1.0242706e-03   5.9697208e-04  -9.6123538e-05  -8.6480266e-05   1.4809819e-04   6.3156550e-03  -1.3122221e-04  -5.0900215e-04   4.2179024e-04  -3.9472589e-04   1.0053385e-04  -1.1474302e-04  -1.3278300e-02   2.7158706e-04   1.0600626e-03  -8.8472413e-04   4.0872283e-05   2.8084566e-04  -1.2608449e-04   1.3240569e-05  -1.7230508e-06  -1.9317529e-05   1.9964328e-05  -8.9324088e-03  -1.1532198e-02   3.3700660e-03  -1.9813947e-07  -3.3229514e-06  -4.9997307e-06  -8.7327907e-06  -1.9379607e-03   1.2011166e-02   1.4861754e-03  -1.8595974e-06  -7.1192883e-07   1.6886093e-06  -4.8183938e-06  -1.0762141e-03   4.1279963e-03   2.3183605e-03
   1.4190855e-04  -6.6942333e-03   1.1035607e-03  -8.1061018e-04   4.1264438e-05   6.2627356e-05   1.5312982e-04  -2.7699770e-04   1.0997199e-02  -1.7690291e-03   1.3985235e-03   4.2990979e-05   3.8057241e-05  -6.2954562e-05  -1.2843117e-04   6.1447525e-03  -1.0288486e-03   7.4649838e-04   1.6232511e-04  -4.2513900e-05   4.3562960e-05   2.7252844e-04  -1.2922375e-02   2.1440895e-03  -1.5667090e-03  -1.6831994e-05  -1.1888037e-04   5.1410151e-05   2.9208937e-05   5.6189369e-06  -3.3526816e-06   1.2730600e-05   1.8023159e-04  -5.0109801e-03  -1.8066030e-03   6.0446248e-07  -4.9479451e-06  -6.8360723e-06  -1.9213927e-05   3.4509105e-06  -2.0524782e-03   1.9736997e-03  -4.2585284e-06  -1.3726182e-06  -1.0145208e-06  -6.1963206e-06   1.1744519e-02   2.1635892e-03  -1.4393340e-02
   5.5442641e-04   1.1023710e-03  -2.7523857e-03  -3.1366599e-03   1.1714141e-04   1.5933072e-04   3.9128834e-04  -1.0242706e-03  -1.7690291e-03   4.6007657e-03   5.3227132e-03   1.0729035e-04   9.2414030e-05  -1.5918092e-04  -5.0009806e-04  -1.0302455e-03   2.4671813e-03   2.8928436e-03   4.1511115e-04  -1.0964126e-04   1.2545265e-04   1.0628169e-03   2.1435780e-03  -5.2621802e-03  -6.0670194e-03  -4.1560643e-05  -2.9101001e-04   1.3466325e-04   1.1573269e-04   2.5560269e-05   3.6078401e-06   3.6743233e-05   2.9192108e-05  -5.3237441e-03   3.5855769e-05   1.3444271e-06  -2.1552696e-05  -3.4863193e-05  -6.8496349e-05   6.1637162e-03  -6.9186610e-03  -4.0673871e-03  -1.6268132e-05  -8.5336861e-06  -8.8058126e-06  -2.1332541e-05  -2.6623254e-03  -1.4952928e-03   4.2962255e-03
  -4.6212093e-04  -8.0459365e-04  -3.1197115e-03  -4.5618508e-03   1.4527747e-04   2.0155699e-04   5.1119876e-04   5.9697208e-04   1.3985235e-03   5.3227132e-03   7.6952712e-03   1.2783411e-04   1.1684941e-04  -2.0129214e-04   4.1736368e-04   7.5206840e-04   2.9096399e-03   4.1793978e-03   5.4302513e-04  -1.3617851e-04   1.5924056e-04  -8.8602494e-04  -1.5651295e-03  -6.0618199e-03  -8.7994867e-03  -5.6247896e-05  -3.8523466e-04   1.7315184e-04  -8.8258120e-05  -2.1097751e-05  -1.0312480e-05  -2.2697960e-05  -1.5218360e-03  -1.0915561e-02   1.7466700e-05   1.5170663e-06   2.0670756e-05   4.1153606e-05   3.9436337e-05   7.8385122e-03  -7.7673182e-03  -4.5057662e-03   1.3255414e-05   7.8980679e-06   1.0837294e-05   1.2265276e-05   3.2025695e-04  -4.9880188e-04   1.1527018e-03
  -2.9360145e-05   9.6962401e-06   2.1813873e-05   4.4605102e-05  -3.9903295e-03   8.1990179e-03   6.2927657e-04  -9.6123538e-05   4.2990979e-05   1.0729035e-04   1.2783411e-04   5.4672001e-03   2.7512990e-04  -4.5297851e-03   2.5602720e-05  -1.3409383e-05  -3.7330614e-05  -3.0314875e-05   2.1995414e-03  -5.8481750e-03  -6.1843653e-03  -5.9016793e-05   2.2513426e-05   5.1380208e-05   8.5360463e-05  -6.4428090e-03  -7.5128788e-03   4.7140677e-03  -5.4355582e-03   1.3712694e-04  -6.3014822e-04  -1.8514420e-03  -2.8406426e-07   1.8025402e-06  -5.4921058e-08   3.4521136e-04  -9.8744894e-04   2.6775845e-03   3.0733611e-03  -2.0976337e-07   4.5374042e-06   2.4789108e-07  -7.0383450e-04   9.3792628e-03  -2.6312454e-03  -4.2187790e-04  -4.8426343e-07   1.5546471e-06  -5.1628129e-07
  -2.8932115e-05   1.0383691e-05   2.1454637e-05   4.3304876e-05  -8.2149603e-03  -4.1113633e-03   7.6014904e-03  -8.6480266e-05   3.8057241e-05   9.2414030e-05   1.1684941e-04   2.7512990e-04   9.6495862e-03   2.9652634e-04   2.6862062e-05  -8.1926105e-06  -1.8491427e-05  -4.1696756e-05   6.5536229e-03   7.5618688e-03  -5.3695860e-03  -4.9448432e-05   2.2181533e-05   5.1963339e-05   6.6865655e-05   6.8871427e-03  -1.1198985e-02  -7.0134742e-03   1.5532766e-02   4.5719620e-03   3.1613561e-04   4.7727775e-03  -1.3475981e-06  -3.3966186e-08   1.5716579e-06   2.5932260e-04  -4.8484737e-03  -4.9142144e-03  -8.2868204e-03  -3.8386098e-06  -3.3636054e-07   4.5381545e-06  -3.4660076e-03   6.1102042e-03  -3.9193208e-03  -3.7504295e-03  -7.8345554e-07   4.6638319e-07   1.0528241e-06
   4.1564594e-05  -2.1255153e-05  -5.6930424e-05  -5.0483351e-05  -3.6733195e-04  -7.6185223e-03  -3.9706343e-03   1.4809819e-04  -6.2954562e-05  -1.5918092e-04  -2.0129214e-04  -4.5297851e-03   2.9652634e-04   4.7823601e-03  -4.2439896e-05   1.3911231e-05   3.2418687e-05   6.3953996e-05  -5.4313584e-03   6.1300942e-03   1.3213445e-03   8.6961399e-05  -3.4585219e-05  -8.7191657e-05  -1.2157157e-04   5.5883842e-03   6.3390690e-03  -5.6640123e-03   6.0993861e-03  -4.4054058e-04   7.8725213e-04   2.0215999e-03  -2.4703408e-07  -1.2155800e-06  -4.2089139e-08  -3.4994232e-04   1.5263610e-03  -3.1415609e-03  -3.6563897e-03  -1.6634745e-07  -3.9821311e-06  -1.4815892e-07   1.1162723e-03  -1.2337548e-02   3.5851687e-03   7.1741544e-04   7.0953162e-08  -6.3572348e-07   7.8207062e-07
   1.8804737e-03  -2.9424078e-05  -1.2512155e-04   1.0754148e-04   2.8687629e-05   4.3164100e-05   9.9830206e-05   6.3156550e-03  -1.2843117e-04  -5.0009806e-04   4.1736368e-04   2.5602720e-05   2.6862062e-05  -4.2439896e-05   3.3080497e-02  -7.1306360e-04  -2.7348483e-03   2.0259840e-03   1.0771357e-04  -2.7011683e-05   3.1406481e-05   3.5960942e-03  -7.0832959e-05  -2.7789298e-04   2.3236956e-04  -1.1375087e-05  -7.3876454e-05   3.3486703e-05  -1.2241088e-04  -2.5019350e-05   8.8946624e-07  -4.2447288e-05   1.7905571e-02  -1.7979546e-02   1.4467932e-02   1.1494802e-06   2.3692209e-05   4.2674639e-05   6.5827140e-05  -4.9310031e-03   7.0324932e-03   1.2967521e-02   1.7164858e-05   9.6107995e-06   9.4597484e-06   2.0768606e-05  -8.0699138e-03   1.4677275e-03  -5.8849928e-04
  -3.1043893e-05   1.8282533e-03  -2.5766616e-04   1.9191601e-04  -1.1714482e-05  -1.7399999e-05  -4.1667486e-05  -1.3122221e-04   6.1447525e-03  -1.0302455e-03   7.5206840e-04  -1.3409383e-05  -8.1926105e-06   1.3911231e-05  -7.1306360e-04   3.2090066e-02  -5.2222513e-03   3.9234672e-03  -4.3056244e-05   1.0728516e-05  -1.1758850e-05  -7.2326798e-05   3.4986563e-03  -5.7200041e-04   4.1896495e-04   3.6136764e-06   3.1966871e-05  -1.6580189e-05  -2.2931932e-04  -5.0339334e-05  -7.8117371e-06  -7.2244532e-05   9.0371063e-03  -3.1170125e-03   1.6427603e-03  -1.3759893e-06   4.6523692e-05   8.1544730e-05   1.2656959e-04  -7.5316889e-03  -2.2141803e-03  -9.1355677e-03   3.3463548e-05   1.7111364e-05   1.8781760e-05   3.8521931e-05   2.3644034e-02   1.6832146e-02   6.8505950e-03
  -1.3015526e-04  -2.5683026e-04   9.0688385e-04   7.3718149e-04  -3.4408415e-05  -4.3309476e-05  -1.0884301e-04  -5.0900215e-04  -1.0288486e-03   2.4671813e-03   2.9096399e-03  -3.7330614e-05  -1.8491427e-05   3.2418687e-05  -2.7348483e-03  -5.2222513e-03   1.3352640e-02   1.5096706e-02  -1.1099078e-04   2.6898450e-05  -3.0266504e-05  -2.8359479e-04  -5.7137424e-04   1.4559003e-03   1.6185793e-03   7.2471728e-06   8.2665583e-05  -4.2743373e-05  -8.8387622e-04  -1.9623149e-04  -3.5468502e-05  -2.7551113e-04   1.8638438e-03  -4.0878248e-03  -4.8471481e-03  -2.9725441e-06   1.7957067e-04   3.1364689e-04   4.8401790e-04   8.9799114e-04   1.5029283e-03  -1.6312201e-02   1.2655382e-04   6.8678842e-05   7.8599268e-05   1.5254874e-04  -9.3192098e-03  -4.9231856e-03  -6.2618857e-03
   1.1010730e-04   1.8879027e-04   7.2758304e-04   1.3366053e-03  -3.8408722e-05  -5.9915685e-05  -1.3563966e-04   4.2179024e-04   7.4649838e-04   2.8928436e-03   4.1793978e-03  -3.0314875e-05  -4.1696756e-05   6.3953996e-05   2.0259840e-03   3.9234672e-03   1.5096706e-02   2.2148663e-02  -1.4948510e-04   3.8043741e-05  -4.5237581e-05   2.3544043e-04   4.1494067e-04   1.6078576e-03   2.4071737e-03   1.8257721e-05   9.8862549e-05  -4.1628780e-05   6.6798470e-04   1.4992588e-04   3.0125662e-05   2.0844346e-04   8.8512590e-03  -9.7754902e-03  -3.2800063e-03  -3.1871980e-07  -1.3515162e-04  -2.4064412e-04  -3.6105635e-04  -2.2938976e-03   2.5051793e-03  -2.2567851e-02  -9.6851589e-05  -5.3995328e-05  -5.9261889e-05  -1.1323656e-04  -5.6870061e-03  -4.6660937e-04  -6.0801397e-03
  -1.1557151e-04   4.8684833e-05   1.2458746e-04   1.5741423e-04   6.5429698e-03   2.5259628e-03   2.1384932e-02  -3.9472589e-04   1.6232511e-04   4.1511115e-04   5.4302513e-04   2.1995414e-03   6.5536229e-03  -5.4313584e-03   1.0771357e-04  -4.3056244e-05  -1.1099078e-04  -1.4948510e-04   2.1584079e-02  -5.3586967e-04   8.8254518e-03  -2.2494103e-04   9.4533021e-05   2.4003751e-04   3.0716058e-04   2.9944726e-03  -1.3093926e-02   2.6797271e-03   5.6563798e-03   5.4831759e-03  -1.1200296e-03   1.4631553e-03  -8.4087298e-08   6.6559864e-07   1.0920118e-07   9.5504624e-04  -7.7491437e-03   5.5497071e-05  -2.3395010e-03  -1.1117127e-07   1.5961737e-06   3.6115532e-07  -5.5122959e-03   2.7607286e-02  -1.0296927e-02  -5.1412158e-03  -1.1228542e-06   1.2028368e-06  -9.8439490e-08
   2.8565217e-05  -1.1008369e-05  -2.8734642e-05  -4.0340351e-05  -5.0952164e-03  -1.2987529e-02   2.1482139e-03   1.0053385e-04  -4.2513900e-05  -1.0964126e-04  -1.3617851e-04  -5.8481750e-03   7.5618688e-03   6.1300942e-03  -2.7011683e-05   1.0728516e-05   2.6898450e-05   3.8043741e-05  -5.3586967e-04   1.3436237e-02  -5.7817925e-04   5.6874155e-05  -2.3028668e-05  -6.2147608e-05  -7.7400610e-05   1.2673467e-02  -2.0182448e-04  -1.2173252e-02   1.9369166e-02   3.0857843e-03   1.1790949e-03   6.1648835e-03  -2.9658965e-07   1.2524112e-08   7.1814711e-07  -2.6094376e-04  -2.0140324e-03  -7.5407071e-03  -1.0721635e-02  -1.0807764e-06  -1.8924719e-07   1.5733844e-06  -1.4276106e-03  -9.6734723e-03   1.1272463e-03  -2.0932104e-03  -3.3709651e-08   1.1503111e-07   1.4930178e-06
  -3.3572389e-05   1.3714829e-05   4.0194614e-05   4.4803089e-05   2.0922199e-02  -4.9185870e-03   9.7419351e-03  -1.1474302e-04   4.3562960e-05   1.2545265e-04   1.5924056e-04  -6.1843653e-03  -5.3695860e-03   1.3213445e-03   3.1406481e-05  -1.1758850e-05  -3.0266504e-05  -4.5237581e-05   8.8254518e-03  -5.7817925e-04   2.2919194e-02  -6.4893232e-05   2.4435315e-05   6.9026716e-05   9.0662941e-05   4.2442039e-03   1.1719802e-02   3.5180544e-03  -4.5585599e-03  -4.3086371e-04  -4.7037367e-04  -1.4271390e-03  -3.0221524e-07  -5.3780712e-07  -9.2259953e-08   1.2971875e-04  -9.3722506e-05   1.6784195e-03   2.7086604e-03  -1.9872691e-07  -1.0876916e-06  -3.6482673e-07  -2.0168424e-05   4.3839506e-03  -1.0470228e-03   1.9899536e-04  -4.5849045e-07  -4.8930807e-07   5.0658903e-07
  -3.9019328e-03   8.1434104e-05   3.1670565e-04  -2.6490611e-04  -6.2625364e-05  -8.4569780e-05  -2.0860813e-04  -1.3278300e-02   2.7252844e-04   1.0628169e-03  -8.8602494e-04  -5.9016793e-05  -4.9448432e-05   8.6961399e-05   3.5960942e-03  -7.2326798e-05  -2.8359479e-04   2.3544043e-04  -2.2494103e-04   5.6874155e-05  -6.4893232e-05   2.7222733e-02  -6.0065553e-04  -2.2866250e-03   1.6490809e-03   2.0388080e-05   1.5910312e-04  -6.9264168e-05  -2.8210878e-05  -8.7575282e-06  -1.2129083e-05   3.9000440e-07   1.9880582e-02   4.3592211e-03  -1.1199878e-02   3.4443295e-07   5.0801087e-06   9.5462743e-06   1.4133032e-05  -6.5175829e-03  -1.6474654e-02   6.7722778e-03   3.9308700e-06   2.5121320e-06   3.9954776e-06   3.1508916e-06  -2.1929635e-03  -7.1962017e-03  -1.7127562e-04
   8.2994829e-05  -3.7984260e-03   6.3948372e-04  -4.6868796e-04   2.2699542e-05   3.6689114e-05   8.6244887e-05   2.7158706e-04  -1.2922375e-02   2.1435780e-03  -1.5651295e-03   2.2513426e-05   2.2181533e-05  -3.4585219e-05  -7.0832959e-05   3.4986563e-03  -5.7137424e-04   4.1494067e-04   9.4533021e-05  -2.3028668e-05   2.4435315e-05  -6.0065553e-04   2.6389513e-02  -4.3246455e-03   3.2638362e-03  -1.0660906e-05  -6.7072033e-05   2.9051433e-05  -5.0004337e-05  -1.1576809e-05  -4.5440950e-06  -1.3457794e-05   3.9402650e-03   7.1968055e-03  -1.0022806e-03  -1.2543354e-07   1.0609673e-05   2.0202721e-05   2.5598517e-05   9.3456111e-04   1.0591171e-03  -4.2611756e-03   7.4290805e-06   4.0183870e-06   4.7725387e-06   7.5031213e-06  -1.3747259e-02   1.6149111e-02   1.9742231e-02
   3.2111991e-04   6.3865889e-04  -1.5150265e-03  -1.8160869e-03   6.5758286e-05   8.9952126e-05   2.2172937e-04   1.0600626e-03   2.1440895e-03  -5.2621802e-03  -6.0618199e-03   5.1380208e-05   5.1963339e-05  -8.7191657e-05  -2.7789298e-04  -5.7200041e-04   1.4559003e-03   1.6078576e-03   2.4003751e-04  -6.2147608e-05   6.9026716e-05  -2.2866250e-03  -4.3246455e-03   1.0862015e-02   1.2545863e-02  -2.8391350e-05  -1.6530662e-04   7.7560968e-05  -1.9148037e-04  -4.2705877e-05  -8.3560047e-06  -5.9304015e-05   3.8550371e-03   6.2000672e-03  -3.8136554e-03   1.7991131e-08   4.0304020e-05   7.1969612e-05   1.0158478e-04  -2.2993370e-03   1.5500269e-02  -2.8244525e-04   2.7649338e-05   1.4909144e-05   1.8146775e-05   3.2167316e-05   3.5588139e-03  -3.1891019e-03  -6.6547933e-03
  -2.6698362e-04  -4.6616946e-04  -1.8077512e-03  -2.5613132e-03   8.8511700e-05   1.1459207e-04   2.8604004e-04  -8.8472413e-04  -1.5667090e-03  -6.0670194e-03  -8.7994867e-03   8.5360463e-05   6.6865655e-05  -1.2157157e-04   2.3236956e-04   4.1896495e-04   1.6185793e-03   2.4071737e-03   3.0716058e-04  -7.7400610e-05   9.0662941e-05   1.6490809e-03   3.2638362e-03   1.2545863e-02   1.8181951e-02  -2.4221768e-05  -2.1796575e-04   9.3319804e-05   1.4411527e-04   3.1404428e-05   2.4034062e-06   4.8123346e-05   1.0086732e-02   1.1548482e-02  -7.4605001e-03   8.8450828e-07  -2.7293414e-05  -4.5740967e-05  -8.3108370e-05  -3.9363600e-03   1.8063892e-02  -6.5079750e-04  -2.0597352e-05  -1.1137258e-05  -1.0858659e-05  -2.6250516e-05  -4.1780017e-04   4.5917138e-05  -2.0662076e-03
   1.0675936e-05  -5.6460038e-06  -1.7161769e-05  -1.2039313e-05  -6.1820717e-04  -1.3020187e-02   5.7028987e-03   4.0872283e-05  -1.6831994e-05  -4.1560643e-05  -5.6247896e-05  -6.4428090e-03   6.8871427e-03   5.5883842e-03  -1.1375087e-05   3.6136764e-06   7.2471728e-06   1.8257721e-05   2.9944726e-03   1.2673467e-02   4.2442039e-03   2.0388080e-05  -1.0660906e-05  -2.8391350e-05  -2.4221768e-05   1.3117577e-02   6.5347272e-04  -1.0759350e-02   1.8228419e-02   3.3701281e-03   9.3393490e-04   5.7563297e-03   1.9803084e-07   8.8964729e-07   2.6238644e-07  -1.1109974e-04  -2.6575943e-03  -6.9233815e-03  -1.0022874e-02  -1.0328157e-07   3.0345678e-06   4.3803561e-07  -1.8662310e-03  -5.9474947e-03  -5.2291412e-05  -2.4423626e-03   6.2001008e-07   1.4425187e-07   6.3820512e-07
   7.9837213e-05  -3.6196048e-05  -8.7373772e-05  -1.0641596e-04   1.2234376e-02  -6.5914530e-03  -1.2132364e-02   2.8084566e-04  -1.1888037e-04  -2.9101001e-04  -3.8523466e-04  -7.5128788e-03  -1.1198985e-02   6.3390690e-03  -7.3876454e-05   3.1966871e-05   8.2665583e-05   9.8862549e-05  -1.3093926e-02  -2.0182448e-04   1.1719802e-02   1.5910312e-04  -6.7072033e-05  -1.6530662e-04  -2.1796575e-04   6.5347272e-04   2.3051779e-02   7.0430697e-04  -9.8067712e-03  -5.7387997e-03   6.5148008e-04  -2.7723021e-03  -1.3745970e-06   1.1237192e-07   1.0379770e-06  -8.0850071e-04   7.4542688e-03   1.5476036e-03   4.8284628e-03  -3.8232834e-06  -1.4546817e-08   2.3397803e-06   5.3426602e-03  -2.2714811e-02   9.0305136e-03   5.1881992e-03  -4.5946241e-07   1.3740949e-07   1.3507729e-06
  -3.7935029e-05   1.3759998e-05   3.3146779e-05   5.5501065e-05   7.2362486e-03   1.1285153e-02   3.6008158e-04  -1.2608449e-04   5.1410151e-05   1.3466325e-04   1.7315184e-04   4.7140677e-03  -7.0134742e-03  -5.6640123e-03   3.3486703e-05  -1.6580189e-05  -4.2743373e-05  -4.1628780e-05   2.6797271e-03  -1.2173252e-02   3.5180544e-03  -6.9264168e-05   2.9051433e-05   7.7560968e-05   9.3319804e-05  -1.0759350e-02   7.0430697e-04   1.1490902e-02  -1.7569498e-02  -2.5091540e-03  -1.1838745e-03  -5.6297699e-03  -3.6675512e-07  -1.4840496e-06  -2.1169226e-07   3.3495177e-04   1.3449223e-03   6.9401801e-03   9.7493337e-03  -6.2544189e-07  -2.9373834e-06  -5.0601448e-07   9.6996932e-04   1.0756008e-02  -1.7228332e-03   1.5991665e-03  -1.2325375e-06  -1.2833440e-06  -5.6033374e-07
  -1.1740716e-04  -2.1694010e-04  -8.3600831e-04   6.3090010e-04  -1.1399386e-02  -1.6052812e-02   9.1629820e-03   1.3240569e-05   2.9208937e-05   1.1573269e-04  -8.8258120e-05  -5.4355582e-03   1.5532766e-02   6.0993861e-03  -1.2241088e-04  -2.2931932e-04  -8.8387622e-04   6.6798470e-04   5.6563798e-03   1.9369166e-02  -4.5585599e-03  -2.8210878e-05  -5.0004337e-05  -1.9148037e-04   1.4411527e-04   1.8228419e-02  -9.8067712e-03  -1.7569498e-02   4.0076238e-02   1.0542140e-02   4.8569528e-03   1.7346089e-02  -1.6434066e-06   1.9267873e-07  -1.9654924e-06  -7.8704438e-03  -5.2282324e-03  -7.0015090e-03  -1.2564941e-02  -2.2128690e-06   5.8250397e-08  -2.4163539e-06  -7.4012840e-03  -3.9556432e-03  -1.8935470e-03  -5.2284440e-03  -2.0566612e-07  -1.8143520e-07  -1.3330043e-07
  -2.6868750e-05  -4.8297968e-05  -1.8558505e-04   1.4094546e-04  -1.9505854e-03  -1.6164831e-03   5.9310958e-03  -1.7230508e-06   5.6189369e-06   2.5560269e-05  -2.1097751e-05   1.3712694e-04   4.5719620e-03  -4.4054058e-04  -2.5019350e-05  -5.0339334e-05  -1.9623149e-04   1.4992588e-04   5.4831759e-03   3.0857843e-03  -4.3086371e-04  -8.7575282e-06  -1.1576809e-05  -4.2705877e-05   3.1404428e-05   3.3701281e-03  -5.7387997e-03  -2.5091540e-03   1.0542140e-02   4.6462304e-03   2.2959107e-03   6.5453487e-03   4.8419373e-07  -2.3545827e-07   5.2733496e-07  -5.2282320e-03  -1.9612768e-03   1.8822674e-03   8.9240137e-04  -1.5085148e-06   4.5988263e-08  -1.3821322e-06  -3.9556529e-03   6.4055011e-03  -2.5079208e-03  -1.8326083e-03  -6.1463573e-07   2.0593832e-07  -6.1505134e-07
  -9.9406185e-06  -9.8677612e-06  -3.4255718e-05   2.4872300e-05  -7.5178744e-04  -1.2452075e-03  -8.8595144e-04  -1.9317529e-05  -3.3526816e-06   3.6078401e-06  -1.0312480e-05  -6.3014822e-04   3.1613561e-04   7.8725213e-04   8.8946624e-07  -7.8117371e-06  -3.5468502e-05   3.0125662e-05  -1.1200296e-03   1.1790949e-03  -4.7037367e-04  -1.2129083e-05  -4.5440950e-06  -8.3560047e-06   2.4034062e-06   9.3393490e-04   6.5148008e-04  -1.1838745e-03   4.8569528e-03   2.2959107e-03   3.1214190e-03   5.7242090e-03   8.8461026e-07   4.1098514e-08   8.7950897e-07  -7.0015081e-03   1.8822669e-03   4.5364732e-03   5.4598058e-03  -5.7813429e-07  -1.6943563e-08  -7.0771806e-07  -1.8935842e-03  -2.5079307e-03   1.5041362e-03   8.1572279e-04  -2.3711707e-07  -4.9624498e-08  -3.1039912e-07
  -3.1654738e-05  -6.6315553e-05  -2.6026908e-04   1.9984867e-04  -3.5923346e-03  -5.1923261e-03   2.5715529e-03   1.9964328e-05   1.2730600e-05   3.6743233e-05  -2.2697960e-05  -1.8514420e-03   4.7727775e-03   2.0215999e-03  -4.2447288e-05  -7.2244532e-05  -2.7551113e-04   2.0844346e-04   1.4631553e-03   6.1648835e-03  -1.4271390e-03   3.9000440e-07  -1.3457794e-05  -5.9304015e-05   4.8123346e-05   5.7563297e-03  -2.7723021e-03  -5.6297699e-03   1.7346089e-02   6.5453487e-03   5.7242090e-03   1.3114380e-02   5.0460691e-08   1.9321351e-07   7.5789345e-08  -1.2564942e-02   8.9239492e-04   5.4597911e-03   5.3056290e-03  -1.5536005e-06  -5.7976930e-08  -1.7054152e-06  -5.2284067e-03  -1.8325927e-03   8.1576003e-04  -5.0668149e-04  -4.2922111e-07  -5.4449430e-08  -4.6712852e-07
   8.4157580e-03   8.9081039e-05  -5.8054102e-03  -6.1949948e-03  -9.4682354e-08  -1.6628433e-06   1.3771310e-07  -8.9324088e-03   1.8023159e-04   2.9192108e-05  -1.5218360e-03  -2.8406426e-07  -1.3475981e-06  -2.4703408e-07   1.7905571e-02   9.0371063e-03   1.8638438e-03   8.8512590e-03  -8.4087298e-08  -2.9658965e-07  -3.0221524e-07   1.9880582e-02   3.9402650e-03   3.8550371e-03   1.0086732e-02   1.9803084e-07  -1.3745970e-06  -3.6675512e-07  -1.6434066e-06   4.8419373e-07   8.8461026e-07   5.0460691e-08   3.5156013e-02   1.8754907e-07   3.2729391e-06   7.2957363e-07  -3.8653246e-07   1.6261368e-08   1.8432037e-07   7.3033644e-06  -5.9459419e-08   1.5334689e-06  -1.9612485e-08  -5.4341479e-07  -4.6378971e-07  -7.2563540e-07   5.9344602e-06  -5.0612262e-07   1.4457859e-06
   1.4246809e-02   2.6416243e-04   2.3585767e-03   5.8074567e-03   1.4353262e-06  -8.0147598e-08  -1.5073740e-06  -1.1532198e-02  -5.0109801e-03  -5.3237441e-03  -1.0915561e-02   1.8025402e-06  -3.3966186e-08  -1.2155800e-06  -1.7979546e-02  -3.1170125e-03  -4.0878248e-03  -9.7754902e-03   6.6559864e-07   1.2524112e-08  -5.3780712e-07   4.3592211e-03   7.1968055e-03   6.2000672e-03   1.1548482e-02   8.8964729e-07   1.1237192e-07  -1.4840496e-06   1.9267873e-07  -2.3545827e-07   4.1098514e-08   1.9321351e-07   1.8754907e-07   3.5153031e-02  -2.2727930e-07   5.9329267e-08   2.0612536e-08  -4.2033460e-08  -9.7396168e-08  -5.0488002e-07   5.8737846e-06  -5.5645662e-08  -2.4580193e-08   7.4110440e-08   8.4656388e-08   1.1226648e-07   1.7325582e-07   4.6511446e-06  -4.6541209e-07
   2.3476634e-02   9.5916267e-03   2.8174166e-03   1.1313467e-02  -2.7779615e-07   1.3233089e-06  -2.0499813e-07   3.3700660e-03  -1.8066030e-03   3.5855769e-05   1.7466700e-05  -5.4921058e-08   1.5716579e-06  -4.2089139e-08   1.4467932e-02   1.6427603e-03  -4.8471481e-03  -3.2800063e-03   1.0920118e-07   7.1814711e-07  -9.2259953e-08  -1.1199878e-02  -1.0022806e-03  -3.8136554e-03  -7.4605001e-03   2.6238644e-07   1.0379770e-06  -2.1169226e-07  -1.9654924e-06   5.2733496e-07   8.7950897e-07   7.5789345e-08   3.2729391e-06  -2.2727930e-07   3.5156317e-02   8.4291503e-07  -4.8651061e-07   9.0291217e-09   1.7039518e-07   1.4954626e-06  -5.7811743e-07   7.5069537e-06  -7.7667625e-08  -6.3792555e-07  -3.1596741e-07  -5.2024472e-07   1.5262077e-06   1.0465584e-07   6.4372167e-06
   1.2417607e-06  -8.2561784e-07  -2.0313053e-06   5.7235417e-07   1.5061256e-04   4.2572504e-04   9.1116533e-04  -1.9813947e-07   6.0446248e-07   1.3444271e-06   1.5170663e-06   3.4521136e-04   2.5932260e-04  -3.4994232e-04   1.1494802e-06  -1.3759893e-06  -2.9725441e-06  -3.1871980e-07   9.5504624e-04  -2.6094376e-04   1.2971875e-04   3.4443295e-07  -1.2543354e-07   1.7991131e-08   8.8450828e-07  -1.1109974e-04  -8.0850071e-04   3.3495177e-04  -7.8704438e-03  -5.2282320e-03  -7.0015081e-03  -1.2564942e-02   7.2957363e-07   5.9329267e-08   8.4291503e-07   1.6607318e-02  -4.3249955e-03  -1.2493958e-02  -1.5167982e-02   1.0455136e-06  -1.9396393e-07   1.2210836e-06   4.6539960e-03   1.7187742e-03  -2.5588958e-03  -1.9784590e-03  -2.3572225e-07  -1.8221040e-07  -3.5350661e-07
   2.2308771e-05   4.4595408e-05   1.7084668e-04  -1.2607270e-04   1.2825812e-03   2.3414314e-04  -7.9614035e-03  -3.3229514e-06  -4.9479451e-06  -2.1552696e-05   2.0670756e-05  -9.8744894e-04  -4.8484737e-03   1.5263610e-03   2.3692209e-05   4.6523692e-05   1.7957067e-04  -1.3515162e-04  -7.7491437e-03  -2.0140324e-03  -9.3722506e-05   5.0801087e-06   1.0609673e-05   4.0304020e-05  -2.7293414e-05  -2.6575943e-03   7.4542688e-03   1.3449223e-03  -5.2282324e-03  -1.9612768e-03   1.8822669e-03   8.9239492e-04  -3.8653246e-07   2.0612536e-08  -4.8651061e-07  -4.3249955e-03   4.9989855e-03   4.6926723e-03   7.1977050e-03  -4.9579450e-07   5.0061042e-08  -5.4517988e-07   1.7187782e-03  -1.0620590e-02   4.9960932e-03   3.2878851e-03   3.2094171e-07  -2.0111930e-07   5.8796810e-08
   4.0604529e-05   7.9250970e-05   2.9993107e-04  -2.2192651e-04   4.1321936e-03   6.7929738e-03  -1.3915962e-03  -4.9997307e-06  -6.8360723e-06  -3.4863193e-05   4.1153606e-05   2.6775845e-03  -4.9142144e-03  -3.1415609e-03   4.2674639e-05   8.1544730e-05   3.1364689e-04  -2.4064412e-04   5.5497071e-05  -7.5407071e-03   1.6784195e-03   9.5462743e-06   2.0202721e-05   7.1969612e-05  -4.5740967e-05  -6.9233815e-03   1.5476036e-03   6.9401801e-03  -7.0015090e-03   1.8822674e-03   4.5364732e-03   5.4597911e-03   1.6261368e-08  -4.2033460e-08   9.0291217e-09  -1.2493958e-02   4.6926723e-03   1.4571677e-02   1.8757371e-02   5.5309343e-07   1.7402461e-07   5.6121733e-07  -2.5588664e-03   4.9960958e-03   1.2623866e-03   2.9395151e-03   7.4122373e-07   3.3988264e-08   9.5781934e-07
   6.1968407e-05   1.1812814e-04   4.5459841e-04  -3.4560664e-04   6.3808127e-03   9.0067820e-03  -4.3273700e-03  -8.7327907e-06  -1.9213927e-05  -6.8496349e-05   3.9436337e-05   3.0733611e-03  -8.2868204e-03  -3.6563897e-03   6.5827140e-05   1.2656959e-04   4.8401790e-04  -3.6105635e-04  -2.3395010e-03  -1.0721635e-02   2.7086604e-03   1.4133032e-05   2.5598517e-05   1.0158478e-04  -8.3108370e-05  -1.0022874e-02   4.8284628e-03   9.7493337e-03  -1.2564941e-02   8.9240137e-04   5.4598058e-03   5.3056290e-03   1.8432037e-07  -9.7396168e-08   1.7039518e-07  -1.5167982e-02   7.1977050e-03   1.8757371e-02   2.4802514e-02   4.0103989e-07   2.2427272e-07   5.7757882e-07  -1.9784794e-03   3.2878901e-03   2.9395365e-03   4.7122325e-03   5.4083748e-07  -3.6944526e-08   6.4144508e-07
   1.4651401e-02  -8.7186779e-03  -1.5606126e-02  -2.1196696e-02  -5.3719072e-07  -4.1165986e-06   1.1754156e-07  -1.9379607e-03   3.4509105e-06   6.1637162e-03   7.8385122e-03  -2.0976337e-07  -3.8386098e-06  -1.6634745e-07  -4.9310031e-03  -7.5316889e-03   8.9799114e-04  -2.2938976e-03  -1.1117127e-07  -1.0807764e-06  -1.9872691e-07  -6.5175829e-03   9.3456111e-04  -2.2993370e-03  -3.9363600e-03  -1.0328157e-07  -3.8232834e-06  -6.2544189e-07  -2.2128690e-06  -1.5085148e-06  -5.7813429e-07  -1.5536005e-06   7.3033644e-06  -5.0488002e-07   1.4954626e-06   1.0455136e-06  -4.9579450e-07   5.5309343e-07   4.0103989e-07   3.5176102e-02  -6.1789167e-07   6.7559324e-06   8.2029435e-07   4.6887686e-07   2.5289052e-07   3.5104850e-07  -1.8093919e-06  -1.4045627e-06   9.4774001e-07
  -2.5366370e-03   2.8931957e-03  -5.0485253e-03  -6.1863466e-03   3.6635612e-06  -6.3946752e-08  -3.6526934e-06   1.2011166e-02  -2.0524782e-03  -6.9186610e-03  -7.7673182e-03   4.5374042e-06  -3.3636054e-07  -3.9821311e-06   7.0324932e-03  -2.2141803e-03   1.5029283e-03   2.5051793e-03   1.5961737e-06  -1.8924719e-07  -1.0876916e-06  -1.6474654e-02   1.0591171e-03   1.5500269e-02   1.8063892e-02   3.0345678e-06  -1.4546817e-08  -2.9373834e-06   5.8250397e-08   4.5988263e-08  -1.6943563e-08  -5.7976930e-08  -5.9459419e-08   5.8737846e-06  -5.7811743e-07  -1.9396393e-07   5.0061042e-08   1.7402461e-07   2.2427272e-07  -6.1789167e-07   3.5170202e-02  -9.5037838e-07  -3.3476896e-08   1.5398063e-07  -1.4615440e-07  -1.4026580e-07   1.1253956e-06  -2.8391608e-06  -1.2561132e-06
  -6.2023574e-03  -6.8517961e-03  -5.4401483e-04  -4.2292434e-03  -7.0739113e-08   3.3699687e-06  -9.3296286e-08   1.4861754e-03   1.9736997e-03  -4.0673871e-03  -4.5057662e-03   2.4789108e-07   4.5381545e-06  -1.4815892e-07   1.2967521e-02  -9.1355677e-03  -1.6312201e-02  -2.2567851e-02   3.6115532e-07   1.5733844e-06  -3.6482673e-07   6.7722778e-03  -4.2611756e-03  -2.8244525e-04  -6.5079750e-04   4.3803561e-07   2.3397803e-06  -5.0601448e-07  -2.4163539e-06  -1.3821322e-06  -7.0771806e-07  -1.7054152e-06   1.5334689e-06  -5.5645662e-08   7.5069537e-06   1.2210836e-06  -5.4517988e-07   5.6121733e-07   5.7757882e-07   6.7559324e-06  -9.5037838e-07   3.5177080e-02   8.1789094e-07   2.1195475e-07   3.9549551e-07   3.7892185e-07   1.0684402e-06   1.0626719e-06  -2.0491626e-06
   1.6401114e-05   3.1637908e-05   1.1987761e-04  -9.1337529e-05   9.6414985e-04   1.4581408e-04  -5.6487597e-03  -1.8595974e-06  -4.2585284e-06  -1.6268132e-05   1.3255414e-05  -7.0383450e-04  -3.4660076e-03   1.1162723e-03   1.7164858e-05   3.3463548e-05   1.2655382e-04  -9.6851589e-05  -5.5122959e-03  -1.4276106e-03  -2.0168424e-05   3.9308700e-06   7.4290805e-06   2.7649338e-05  -2.0597352e-05  -1.8662310e-03   5.3426602e-03   9.6996932e-04  -7.4012840e-03  -3.9556529e-03  -1.8935842e-03  -5.2284067e-03  -1.9612485e-08  -2.4580193e-08  -7.7667625e-08   4.6539960e-03   1.7187782e-03  -2.5588664e-03  -1.9784794e-03   8.2029435e-07  -3.3476896e-08   8.1789094e-07   3.5276494e-03  -7.5303509e-03   2.6296846e-03   1.5324774e-03   1.0799361e-06  -4.3649824e-08   1.2195136e-06
   9.7835013e-06   1.6956663e-05   6.4883970e-05  -5.0710907e-05   4.9673263e-03   1.4217133e-02   2.5162807e-02  -7.1192883e-07  -1.3726182e-06  -8.5336861e-06   7.8980679e-06   9.3792628e-03   6.1102042e-03  -1.2337548e-02   9.6107995e-06   1.7111364e-05   6.8678842e-05  -5.3995328e-05   2.7607286e-02  -9.6734723e-03   4.3839506e-03   2.5121320e-06   4.0183870e-06   1.4909144e-05  -1.1137258e-05  -5.9474947e-03  -2.2714811e-02   1.0756008e-02  -3.9556432e-03   6.4055011e-03  -2.5079307e-03  -1.8325927e-03  -5.4341479e-07   7.4110440e-08  -6.3792555e-07   1.7187742e-03  -1.0620590e-02   4.9960958e-03   3.2878901e-03   4.6887686e-07   1.5398063e-07   2.1195475e-07  -7.5303509e-03   4.8797857e-02  -1.6582688e-02  -6.5607949e-03  -1.0081946e-06   9.8183496e-08  -9.4195150e-07
   1.0730005e-05   1.8413685e-05   7.5341269e-05  -5.4065912e-05  -4.5576057e-04  -3.0839290e-03  -9.8563377e-03   1.6886093e-06  -1.0145208e-06  -8.8058126e-06   1.0837294e-05  -2.6312454e-03  -3.9193208e-03   3.5851687e-03   9.4597484e-06   1.8781760e-05   7.8599268e-05  -5.9261889e-05  -1.0296927e-02   1.1272463e-03  -1.0470228e-03   3.9954776e-06   4.7725387e-06   1.8146775e-05  -1.0858659e-05  -5.2291412e-05   9.0305136e-03  -1.7228332e-03  -1.8935470e-03  -2.5079208e-03   1.5041362e-03   8.1576003e-04  -4.6378971e-07   8.4656388e-08  -3.1596741e-07  -2.5588958e-03   4.9960932e-03   1.2623866e-03   2.9395365e-03   2.5289052e-07  -1.4615440e-07   3.9549551e-07   2.6296846e-03  -1.6582688e-02   6.3531093e-03   3.1928645e-03  -7.5050417e-07  -4.9310336e-08  -1.2403175e-06
   1.8647481e-05   3.5737283e-05   1.4356081e-04  -1.0831707e-04   1.3534237e-03   8.0576119e-04  -5.4217338e-03  -4.8183938e-06  -6.1963206e-06  -2.1332541e-05   1.2265276e-05  -4.2187790e-04  -3.7504295e-03   7.1741544e-04   2.0768606e-05   3.8521931e-05   1.5254874e-04  -1.1323656e-04  -5.1412158e-03  -2.0932104e-03   1.9899536e-04   3.1508916e-06   7.5031213e-06   3.2167316e-05  -2.6250516e-05  -2.4423626e-03   5.1881992e-03   1.5991665e-03  -5.2284440e-03  -1.8326083e-03   8.1572279e-04  -5.0668149e-04  -7.2563540e-07   1.1226648e-07  -5.2024472e-07  -1.9784590e-03   3.2878851e-03   2.9395151e-03   4.7122325e-03   3.5104850e-07  -1.4026580e-07   3.7892185e-07   1.5324774e-03  -6.5607949e-03   3.1928645e-03   2.2649122e-03  -8.4555311e-07   7.6011160e-09  -1.0635612e-06
   4.7837524e-04   8.3713073e-03  -6.3767634e-03  -5.5171451e-03   3.0896737e-07  -2.1524824e-06  -1.9609198e-07  -1.0762141e-03   1.1744519e-02  -2.6623254e-03   3.2025695e-04  -4.8426343e-07  -7.8345554e-07   7.0953162e-08  -8.0699138e-03   2.3644034e-02  -9.3192098e-03  -5.6870061e-03  -1.1228542e-06  -3.3709651e-08  -4.5849045e-07  -2.1929635e-03  -1.3747259e-02   3.5588139e-03  -4.1780017e-04   6.2001008e-07  -4.5946241e-07  -1.2325375e-06  -2.0566612e-07  -6.1463573e-07  -2.3711707e-07  -4.2922111e-07   5.9344602e-06   1.7325582e-07   1.5262077e-06  -2.3572225e-07   3.2094171e-07   7.4122373e-07   5.4083748e-07  -1.8093919e-06   1.1253956e-06   1.0684402e-06   1.0799361e-06  -1.0081946e-06  -7.5050417e-07  -8.4555311e-07   3.5180108e-02  -4.0860845e-07   7.4586939e-06
   1.2190268e-03  -2.3073128e-02   6.7152982e-03   1.1781955e-03   1.3846955e-06   6.4281422e-07  -1.0654462e-06   4.1279963e-03   2.1635892e-03  -1.4952928e-03  -4.9880188e-04   1.5546471e-06   4.6638319e-07  -6.3572348e-07   1.4677275e-03   1.6832146e-02  -4.9231856e-03  -4.6660937e-04   1.2028368e-06   1.1503111e-07  -4.8930807e-07  -7.1962017e-03   1.6149111e-02  -3.1891019e-03   4.5917138e-05   1.4425187e-07   1.3740949e-07  -1.2833440e-06  -1.8143520e-07   2.0593832e-07  -4.9624498e-08  -5.4449430e-08  -5.0612262e-07   4.6511446e-06   1.0465584e-07  -1.8221040e-07  -2.0111930e-07   3.3988264e-08  -3.6944526e-08  -1.4045627e-06  -2.8391608e-06   1.0626719e-06  -4.3649824e-08   9.8183496e-08  -4.9310336e-08   7.6011160e-09  -4.0860845e-07   3.5174068e-02  -7.1541211e-07
  -8.0861293e-03   1.7081804e-02  -7.4869781e-03  -5.5243562e-03  -8.0639526e-07   6.4211771e-07  -4.3953285e-07   2.3183605e-03  -1.4393340e-02   4.2962255e-03   1.1527018e-03  -5.1628129e-07   1.0528241e-06   7.8207062e-07  -5.8849928e-04   6.8505950e-03  -6.2618857e-03  -6.0801397e-03  -9.8439490e-08   1.4930178e-06   5.0658903e-07  -1.7127562e-04   1.9742231e-02  -6.6547933e-03  -2.0662076e-03   6.3820512e-07   1.3507729e-06  -5.6033374e-07  -1.3330043e-07  -6.1505134e-07  -3.1039912e-07  -4.6712852e-07   1.4457859e-06  -4.6541209e-07   6.4372167e-06  -3.5350661e-07   5.8796810e-08   9.5781934e-07   6.4144508e-07   9.4774001e-07  -1.2561132e-06  -2.0491626e-06   1.2195136e-06  -9.4195150e-07  -1.2403175e-06  -1.0635612e-06   7.4586939e-06  -7.1541211e-07   3.5182755e-02


==> rho8x8.txt <==
   2.0833165e-02   1.0292457e-07   9.6161409e-08   9.6234861e-08  -1.0802557e-15  -2.3615621e-15   3.1876119e-15   5.5947124e-15  -2.2952814e-08   1.3993472e-08   1.3073200e-08   1.3083634e-08  -1.2710014e-15   1.1607048e-15  -3.9296511e-16   2.4731649e-15   1.3529975e-07  -8.2492558e-08  -7.7069630e-08  -7.7129872e-08   3.2089942e-15  -5.3483767e-16  -3.8607171e-15  -6.4085341e-15  -3.5205574e-08   2.1464379e-08   2.0053155e-08   2.0068933e-08  -1.4080310e-15   2.4997187e-16   1.5100130e-16   3.1409136e-15   2.0696671e-15  -8.4992492e-16  -1.1225700e-15   1.5621360e-15   4.1531959e-04   6.2731770e-03  -3.8233659e-03   4.2703817e-03   6.2090247e-16  -2.6696628e-15  -1.4915307e-15   1.2395674e-15   3.8111670e-04   5.0003590e-03  -4.7490596e-03   2.2919946e-03   3.1583670e-15  -4.0871555e-16  -6.5095113e-16  -8.5061957e-16  -5.5966625e-03   3.4372803e-03   2.4596085e-03   1.4534694e-02   1.1534793e-15  -6.2336907e-16  -2.8540459e-16   7.6430906e-16  -2.9109048e-03  -1.1155243e-03   3.0386445e-03   5.4120198e-03
   1.0292457e-07   2.0833480e-02  -2.1957343e-07  -1.6931285e-08   1.7527788e-15  -3.8124729e-15   3.2152213e-15  -7.9179255e-16   1.3993474e-08   1.9855455e-08  -2.9856829e-08  -2.3009472e-09  -4.6897591e-16   1.0772370e-15   7.9583943e-17   1.8945432e-15  -8.2492552e-08  -1.1704579e-07   1.7599714e-07   1.3567033e-08   1.9642546e-15  -3.8738028e-15   1.0926175e-15  -6.7847290e-15   2.1464382e-08   3.0455407e-08  -4.5795187e-08  -3.5298116e-09  -1.4487544e-15   2.3222259e-15  -1.1071953e-15   3.2731145e-15  -1.6179961e-15  -5.5622599e-16  -1.9802660e-15  -1.0193657e-16   1.4508418e-03   2.9921671e-03  -3.7851108e-03  -9.1130881e-04  -2.6338490e-16   5.3420668e-16  -7.3306726e-16   8.8403747e-16   2.6136182e-03  -4.8462832e-03   4.6042946e-04  -9.4196013e-03  -2.9472646e-15   1.0710881e-15   1.8287723e-15  -7.5105179e-16   3.1812831e-03   4.7152201e-03  -4.4359167e-03  -3.0837787e-03   9.4791487e-16   2.7003624e-15   2.3707801e-16   2.1454906e-16  -4.8890487e-03  -9.9659653e-03   9.4759983e-03   3.7418307e-03
   9.6161409e-08  -2.1957343e-07   2.0833403e-02  -8.7001686e-08   1.3405219e-15  -2.4904430e-15   1.3146829e-15   1.5721545e-15   1.3073207e-08  -2.9856831e-08   9.4200183e-09  -1.1829087e-08  -7.4776391e-16   1.5399448e-16   5.1903608e-16   2.7072958e-15  -7.7069640e-08   1.7599716e-07  -5.5531787e-08   6.9732007e-08   2.1753425e-15  -9.7065375e-16  -2.4150710e-15  -5.5990503e-15   2.0053133e-08  -4.5795188e-08   1.4449237e-08  -1.8144234e-08   4.9287492e-16  -1.4828640e-15   4.1391428e-16   3.3551621e-15  -1.9150725e-15  -1.7321094e-15   1.1987129e-15  -1.0146822e-15   2.5317912e-03   8.0316385e-03  -7.2057446e-03   5.3686014e-04  -1.2461351e-15   1.1665549e-15  -6.4248784e-16   1.9892689e-15   4.7109723e-03  -2.0768901e-03  -2.8923303e-03  -1.1962196e-02   3.8559475e-16   4.4244703e-16   9.5569616e-16  -4.1548208e-16  -7.4008980e-04  -3.8589175e-03   3.4642442e-03  -6.0038708e-04  -3.7670348e-16   1.1979418e-15   5.2726225e-16  -1.1058720e-16   3.5589703e-03   7.1501396e-03  -5.9434571e-03  -2.4536197e-03
   9.6234861e-08  -1.6931285e-08  -8.7001686e-08   2.0833287e-02  -2.9427594e-15   2.6903006e-15  -5.3721075e-16   1.2050195e-15   1.3083636e-08  -2.3009308e-09  -1.1829070e-08  -6.3272242e-09  -1.3456044e-15  -9.7167420e-16   1.3816645e-15  -1.2813311e-15  -7.7129875e-08   1.3567033e-08   6.9731986e-08   3.7289649e-08   4.6239606e-16   4.5510213e-15  -1.9093999e-15   4.0619761e-15   2.0068942e-08  -3.5298130e-09  -1.8144240e-08  -9.7036825e-09   1.8991875e-16  -2.7788370e-15   1.9559673e-15   5.5017000e-17  -1.4742279e-16   1.5095299e-16  -5.6585092e-16  -1.2592687e-15  -5.2083988e-03   9.0458687e-04   5.0156996e-03   1.2617524e-02  -3.3589680e-15  -1.8608944e-15  -2.8479309e-15   9.8265356e-16   3.1210648e-03   5.8678653e-03  -5.9983536e-03  -1.9207362e-03   3.0902367e-16   1.5916545e-15   2.5293851e-15   1.0018348e-15   3.4689386e-04  -6.1950040e-03   4.2759221e-03  -5.2396918e-03   3.0334126e-16  -2.4603172e-16  -4.8132273e-16   8.5056526e-16  -1.4124310e-04  -5.3789330e-03   3.2632809e-03  -3.7470664e-03
  -1.0802557e-15   1.7527788e-15   1.3405219e-15  -2.9427594e-15   3.8855751e-03   2.2796868e-03  -4.5634943e-03  -6.8347416e-03  -6.0102782e-17   8.2360587e-16  -3.5627338e-16   9.3056150e-16   1.3272267e-03   6.2869427e-04  -5.0514961e-04  -1.6967271e-03   2.9261199e-15   1.4615938e-15   1.6041018e-15  -1.1671977e-15  -3.1396957e-03  -1.2155977e-03   3.8228016e-03   6.0091320e-03  -5.1222811e-16   2.9422013e-16  -1.0858140e-15  -1.3164771e-16   8.8945176e-04   7.5826987e-04  -8.4811919e-04  -2.1517601e-03   7.1715639e-18   3.7674081e-18  -1.2387013e-18   4.5163496e-18   3.0835362e-15   2.5348460e-15  -5.0772350e-15  -4.1568749e-15  -9.4267244e-18   1.1098289e-17   8.9030448e-18   2.7128701e-18   2.4024098e-15  -1.4847917e-15  -2.5293985e-15  -6.1195494e-15  -1.4488260e-17  -2.6236752e-18   1.3653196e-17   9.7214996e-18   5.1103929e-16   1.9650205e-15  -4.9602661e-17   2.2401286e-15  -5.0265094e-18   1.9780388e-17  -1.3821774e-17   6.7335747e-18  -1.2643774e-15   3.2683796e-16  -1.2470108e-16   2.5808046e-15
  -2.3615621e-15  -3.8124729e-15  -2.4904430e-15   2.6903006e-15   2.2796868e-03   1.1251353e-02  -8.4962923e-03   3.3588277e-03   2.3759726e-16   1.7075095e-15   1.0820602e-15  -1.4238195e-16   6.2869427e-04  -3.1890327e-03   2.5494307e-03  -3.6802674e-03   8.6573958e-17  -1.7677771e-15  -5.7299102e-16   1.3133257e-15  -1.2155977e-03   9.2561052e-03  -3.7945499e-03   9.7772202e-03  -4.9220359e-16   7.7550390e-16   3.6912579e-16   1.3627168e-15   7.5826987e-04  -3.1246131e-03   1.9164302e-03  -3.4324858e-03   4.0639074e-18   4.0459503e-18   1.5851835e-18  -6.1059342e-18   6.0996413e-16   1.1955536e-15  -1.5293599e-15   1.0213177e-17  -1.7715656e-17   7.0507416e-18   6.3744954e-18   3.5894054e-18  -2.2900899e-16  -5.2993380e-15   2.8874671e-15  -6.8629742e-15  -1.4036000e-17   7.7127073e-18   1.4893564e-17   1.0712495e-17   6.2646422e-16   4.5600578e-15  -1.1127138e-15   3.2562046e-15  -4.1814166e-18   8.8279634e-18  -3.6262533e-19   6.5858632e-18   1.3361354e-16   7.9166943e-16  -3.4011951e-16   1.2378670e-15
   3.1876119e-15   3.2152213e-15   1.3146829e-15  -5.3721075e-16  -4.5634943e-03  -8.4962923e-03   8.9795908e-03   3.7593617e-03   1.8362684e-16  -3.1919663e-17   3.9853427e-16  -1.6946077e-16  -5.0514961e-04   2.5494307e-03   6.6176199e-04   3.3859611e-03  -1.3622259e-15   1.0367314e-15   3.6436125e-16   8.1610575e-16   3.8228016e-03  -3.7945499e-03  -5.6432177e-05  -1.0989856e-02   2.3207252e-16   1.0492598e-15   2.7365159e-16  -2.8322974e-16  -8.4811919e-04   1.9164302e-03   5.2549037e-04   3.6404969e-03  -8.1300009e-18  -5.8402570e-18  -1.3915767e-18   3.2817644e-18  -2.8349965e-15  -2.0612232e-15   2.2716279e-15   3.6729790e-15   2.2063834e-17  -1.2885132e-17  -1.1131424e-17  -4.4789774e-18  -2.6822535e-15   3.0483470e-15   1.8616847e-16   8.4514246e-15   2.1096059e-17  -6.3068012e-18  -2.1115481e-17  -1.5928191e-17   7.2954166e-16  -1.8987655e-15   1.6541117e-15  -3.9260310e-15   6.9659530e-18  -1.7858109e-17   6.9466864e-18  -9.9258077e-18  -4.0042517e-16  -6.6034412e-16   8.7841615e-16  -2.3538712e-15
   5.5947124e-15  -7.9179255e-16   1.5721545e-15   1.2050195e-15  -6.8347416e-03   3.3588277e-03   3.7593617e-03   1.7550145e-02   1.6829517e-16   1.8076401e-15   7.2430273e-16   5.6974777e-17  -1.6967271e-03  -3.6802674e-03   3.3859611e-03   1.2000440e-03  -4.4626665e-15  -4.2848368e-15  -4.7058632e-15   3.8901280e-15   6.0091320e-03   9.7772202e-03  -1.0989856e-02  -6.0599774e-03   2.3265930e-15   7.8948799e-16   1.1170917e-15   6.3499195e-16  -2.1517601e-03  -3.4324858e-03   3.6404969e-03   1.7096710e-03  -1.3191797e-17  -5.8490734e-18   2.7434384e-18  -1.3419951e-17  -2.8052155e-15   1.6352404e-16   4.1036696e-15   5.9503389e-15   8.3844107e-18  -1.8885545e-17  -1.4589003e-17  -2.2767791e-18  -3.8108453e-15  -4.2092513e-15   6.3087397e-15   4.2104566e-15   2.0683637e-17   1.0607866e-17  -1.8752947e-17  -1.4002569e-17   1.1552122e-15   3.1238423e-15  -1.2415127e-15   1.7451262e-15   7.7884849e-18  -3.5184558e-17   2.8697204e-17  -1.0134125e-17   1.2155698e-15  -1.0010838e-16  -1.7830256e-15  -1.2132258e-15
  -2.2952814e-08   1.3993474e-08   1.3073207e-08   1.3083636e-08  -6.0102782e-17   2.3759726e-16   1.8362684e-16   1.6829517e-16   2.0833519e-02  -1.1280946e-07  -1.0539546e-07  -1.0547676e-07   6.0987047e-16   2.7627036e-16  -4.4670127e-16   5.3818025e-16   1.3369253e-07  -8.1518999e-08  -7.6162601e-08  -7.6220666e-08   8.3579415e-16   1.5371628e-16  -3.3453715e-15  -6.4475238e-16   8.2437190e-08  -5.0268307e-08  -4.6966182e-08  -4.7001498e-08   5.0948929e-15  -7.8578443e-16   5.7394391e-16   1.0641868e-15   6.2415561e-16   5.2193705e-16  -6.4376536e-17  -1.2636190e-15   7.3984921e-03  -4.4425666e-03   2.0152914e-03   1.4985410e-03  -2.1514789e-16   4.7677852e-16   1.5992213e-16  -1.6107657e-15  -9.3478299e-03  -9.1416888e-03  -1.0901427e-02  -1.4006255e-03   2.4822180e-16   2.3319768e-16   1.5168719e-15  -1.9370577e-15  -6.3762576e-03  -2.3313799e-03   1.9988151e-03  -1.1764762e-03   1.3101851e-15   4.2904894e-16   2.7037905e-16   6.7749358e-16  -3.0829475e-03   1.9319759e-04   6.9177407e-04   8.5876033e-05
   1.3993472e-08   1.9855455e-08  -2.9856831e-08  -2.3009308e-09   8.2360587e-16   1.7075095e-15  -3.1919663e-17   1.8076401e-15  -1.1280946e-07   2.0833174e-02   2.4066809e-07   1.8555627e-08   5.2871014e-16  -4.7624554e-16  -1.8428595e-15  -2.2260799e-15  -8.1519004e-08  -1.1566019e-07   1.7390692e-07   1.3410307e-08  -1.2535253e-15   5.2889881e-16  -4.6958748e-15   5.9286478e-16  -5.0268279e-08  -7.1319799e-08   1.0723423e-07   8.2706248e-09   1.5419224e-15  -3.8061764e-15   6.7910148e-16  -1.4385587e-17  -2.6787466e-16   1.2162980e-15   2.5402493e-16  -7.2466659e-16   4.4015595e-04  -7.5119600e-03  -7.4249239e-03   1.6392570e-03  -1.7300948e-16  -1.5378973e-16  -7.4952334e-16   4.9695647e-16  -3.0360047e-04   1.6100945e-03  -3.9331904e-03   6.2445665e-04  -1.6959158e-16  -4.5688786e-16  -1.4130137e-15   4.9884848e-16   7.3278540e-03   4.2565503e-03   8.3016442e-03  -2.1021743e-03   3.8805084e-16   7.6125633e-20   1.4063498e-15   1.8261671e-15   3.8349648e-03  -4.8959913e-03  -6.6916512e-03   8.5105071e-03
   1.3073200e-08  -2.9856829e-08   9.4200183e-09  -1.1829070e-08  -3.5627338e-16   1.0820602e-15   3.9853427e-16   7.2430273e-16  -1.0539546e-07   2.4066809e-07   2.0833258e-02   9.5358096e-08   1.9201782e-16   5.3786781e-16  -1.5432867e-15  -4.4633026e-16  -7.6162590e-08   1.7390692e-07  -5.4876490e-08   6.8907523e-08  -8.3710247e-17   1.0878416e-15  -2.4755721e-15  -5.9576082e-16  -4.6966178e-08   1.0723422e-07  -3.3839361e-08   4.2490962e-08   2.1724583e-15  -3.6971585e-15  -1.1362769e-15   2.4254173e-15   9.5071330e-16   7.7828824e-16   4.4877967e-16  -4.7598206e-16   2.1532717e-03  -6.0148378e-03  -2.4675906e-03  -7.6421168e-04  -4.9369303e-16  -6.1052109e-16  -4.2501050e-16   1.1431241e-15   4.4059136e-04   1.4854538e-03  -3.6442600e-03  -7.2798061e-04  -1.7405152e-15  -4.1407877e-17  -6.2743938e-16   3.2957197e-16   9.1865913e-03   8.6848384e-04   2.6428084e-03   4.3533826e-03   3.4007992e-16   2.5414335e-16  -3.6469884e-16   1.0336631e-15   2.7808774e-03   8.0888729e-03   1.2138774e-02  -6.2232180e-03
   1.3083634e-08  -2.3009472e-09  -1.1829087e-08  -6.3272242e-09   9.3056150e-16  -1.4238195e-16  -1.6946077e-16   5.6974777e-17  -1.0547676e-07   1.8555627e-08   9.5358096e-08   2.0833385e-02  -1.2483968e-16   5.7376531e-16   2.9207999e-15  -3.1655360e-16  -7.6220681e-08   1.3410310e-08   6.8907511e-08   3.6837908e-08   1.2324306e-15  -1.0232334e-15   1.4732194e-15  -2.4579754e-16  -4.7001509e-08   8.2706042e-09   4.2490953e-08   2.2711816e-08  -3.7136953e-15   4.7723755e-15   2.9381561e-15  -2.3934183e-15   1.1477456e-15   2.7207768e-16   7.4493758e-16   1.9446953e-15   6.2838363e-03   3.6069080e-03   1.1699401e-02   1.3950763e-03   4.8909526e-16  -7.5535932e-16  -1.0518817e-16  -1.1523486e-15   8.8940074e-03  -5.0038540e-03  -6.1574299e-04   1.7324105e-03  -8.1883562e-16  -1.3484290e-15  -1.0631384e-15   1.0597911e-15   2.7554005e-03   8.8118202e-03   6.4048424e-03  -2.5311029e-04  -9.2458906e-17  -7.7226681e-16  -5.9292889e-16   3.4309983e-16  -7.9314293e-04   2.2407695e-03  -1.4280146e-03   1.0831476e-03
  -1.2710014e-15  -4.6897591e-16  -7.4776391e-16  -1.3456044e-15   1.3272267e-03   6.2869427e-04  -5.0514961e-04  -1.6967271e-03   6.0987047e-16   5.2871014e-16   1.9201782e-16  -1.2483968e-16   1.1633755e-02   2.2635815e-03   6.5513075e-03   2.2204790e-03   3.2258010e-16  -2.4457615e-16  -3.7408154e-16   8.1854836e-17  -3.6499365e-04   3.1351725e-03   5.2247087e-03  -1.5445451e-04   3.0525967e-15   1.0387219e-15   1.9122285e-15  -3.1096707e-15  -9.9526542e-03   8.5816757e-03   5.3784622e-03  -7.2262345e-03   3.1428558e-18  -1.4114223e-18  -1.3688932e-17   2.1178897e-17   4.0354326e-15  -4.9510197e-15  -4.2239439e-15  -2.4633945e-16   1.0688311e-17   1.1854467e-17   7.7601787e-18   8.3566852e-18  -8.3888846e-15   2.8084432e-15  -1.3466140e-15  -4.2233339e-15  -1.3021697e-17  -2.1768264e-17   9.2620572e-18  -1.9378589e-18   2.8774288e-15  -2.5004995e-15  -2.8596031e-16   1.8365047e-15  -3.3208223e-18   4.1475297e-17  -3.7508134e-17   2.6915094e-18   7.9078405e-16   9.6981576e-18   9.5181067e-16   6.3030604e-16
   1.1607048e-15   1.0772370e-15   1.5399448e-16  -9.7167420e-16   6.2869427e-04  -3.1890327e-03   2.5494307e-03  -3.6802674e-03   2.7627036e-16  -4.7624554e-16   5.3786781e-16   5.7376531e-16   2.2635815e-03   1.0444245e-02   9.8916191e-03  -2.3880167e-03   1.4710500e-15  -2.5128878e-17   8.2133203e-16  -1.7426256e-15   3.1351725e-03  -4.9001473e-04   8.2088247e-03  -2.3306632e-03  -1.0287822e-15  -2.5893102e-15  -2.9901965e-15   2.9385914e-15   8.5816757e-03   2.8593954e-03   3.8598517e-03   2.6849577e-03   1.8085036e-18  -9.1703459e-19  -5.9952468e-18   2.0189392e-17  -2.5978758e-15  -4.5564174e-16  -7.2439391e-16  -1.8924336e-16   2.6934499e-17  -1.4346970e-20  -2.9011068e-18  -5.6849446e-18   2.7235049e-15   7.2026179e-16  -2.7162969e-15   2.7390743e-15   1.2329002e-17  -2.5124467e-17  -1.1331040e-17  -1.1192250e-17   4.7452290e-16  -1.0205370e-15  -5.8445034e-16   2.9116671e-16   4.0694150e-18   1.6392295e-17  -2.6340739e-17  -3.9914333e-18   2.8804874e-16   7.6071496e-16   5.4644562e-16   9.3717188e-16
  -3.9296511e-16   7.9583943e-17   5.1903608e-16   1.3816645e-15  -5.0514961e-04   2.5494307e-03   6.6176199e-04   3.3859611e-03  -4.4670127e-16  -1.8428595e-15  -1.5432867e-15   2.9207999e-15   6.5513075e-03   9.8916191e-03   1.5976595e-02  -2.8906333e-03  -4.4325375e-16  -2.6131983e-15  -2.0764494e-15   3.5452718e-15   5.2247087e-03   8.2088247e-03   5.4138828e-03  -1.0322375e-03   2.3983656e-16   4.9373735e-16  -9.2055490e-16   6.9740376e-16   5.3784622e-03   3.8598517e-03   8.5775962e-03  -4.5107127e-04   1.7654579e-19  -2.2914861e-18  -1.0233407e-17   2.3748468e-17  -1.8269861e-15   1.2382570e-15  -5.8567383e-17   1.7581957e-16   3.0491535e-17   5.1745464e-19  -2.8187446e-18  -2.6170537e-18   1.4156555e-15  -1.9764900e-15   1.0589006e-15   8.5500015e-16   1.0720155e-17  -2.9401730e-17  -1.0447458e-17  -1.4017605e-17   3.4260626e-16   3.6694625e-16  -7.1012825e-16  -1.0810382e-15   4.3427562e-18   2.4208579e-17  -3.3084550e-17  -4.6631057e-18  -9.3360666e-16   8.3287810e-18  -1.7859719e-16  -9.2083641e-16
   2.4731649e-15   1.8945432e-15   2.7072958e-15  -1.2813311e-15  -1.6967271e-03  -3.6802674e-03   3.3859611e-03   1.2000440e-03   5.3818025e-16  -2.2260799e-15  -4.4633026e-16  -3.1655360e-16   2.2204790e-03  -2.3880167e-03  -2.8906333e-03   3.6120692e-03  -1.1890463e-16  -6.2394925e-17  -2.3248881e-16  -1.0385139e-15  -1.5445451e-04  -2.3306632e-03  -1.0322375e-03  -4.5588744e-03   1.3806006e-15   4.6668280e-16   1.4422431e-15  -1.3189194e-15  -7.2262345e-03   2.6849577e-03  -4.5107127e-04  -1.4843374e-03  -3.3175326e-18  -2.8071829e-18  -2.3966461e-18  -2.0249822e-20   1.9476995e-15  -3.1886935e-16   4.7559110e-16   1.8932091e-15   2.1830912e-18  -1.9231554e-18  -1.1886337e-18   2.9761662e-18  -4.6849720e-15   2.5972629e-15  -5.1393658e-16  -5.9813942e-16   1.6854222e-19   7.7233498e-19  -2.0283240e-18  -3.0031858e-18  -1.5429961e-16  -1.9295135e-15  -1.0324650e-15   4.1939912e-16   2.4455449e-19  -2.0374251e-18   2.4081023e-18  -1.9875034e-18   1.3843736e-16   6.6005000e-16   5.3333981e-16  -7.9566525e-16
   1.3529975e-07  -8.2492552e-08  -7.7069640e-08  -7.7129875e-08   2.9261199e-15   8.6573958e-17  -1.3622259e-15  -4.4626665e-15   1.3369253e-07  -8.1519004e-08  -7.6162590e-08  -7.6220681e-08   3.2258010e-16   1.4710500e-15  -4.4325375e-16  -1.1890463e-16   2.0833265e-02   4.1777892e-08   3.9033127e-08   3.9062663e-08  -6.5876906e-16  -2.0613560e-15   1.4819388e-15   4.5470936e-15   9.4025938e-08  -5.7331256e-08  -5.3563762e-08  -5.3604830e-08   5.9901931e-17   2.6460247e-15  -2.0510510e-16  -2.1721727e-15  -1.1206166e-15  -2.9761975e-15  -2.1782938e-15   6.6903400e-15  -1.0538100e-03   7.2644622e-03  -2.7378407e-03   3.3424055e-03  -4.8454643e-16   1.8872861e-15   3.2438195e-15   4.8331069e-16  -3.1044462e-03  -1.8058431e-04  -8.9171774e-03   5.8343216e-03  -3.3173246e-15  -4.1916327e-15  -3.4104650e-15   5.1668386e-16   5.4250477e-03   7.5964421e-03  -1.0132532e-02  -3.7309767e-03  -1.6778667e-15   1.4998321e-15  -1.6642595e-15  -1.1678345e-15   2.7920504e-03   1.1936485e-03  -3.2574882e-03  -3.8330143e-03
  -8.2492558e-08  -1.1704579e-07   1.7599716e-07   1.3567033e-08   1.4615938e-15  -1.7677771e-15   1.0367314e-15  -4.2848368e-15  -8.1518999e-08  -1.1566019e-07   1.7390692e-07   1.3410310e-08  -2.4457615e-16  -2.5128878e-17  -2.6131983e-15  -6.2394925e-17   4.1777892e-08   2.0833393e-02  -8.9124248e-08  -6.8731386e-09   1.1885096e-15  -5.1860163e-15   2.2216870e-15  -1.3253075e-15  -5.7331271e-08  -8.1342999e-08   1.2230863e-07   9.4307479e-09  -5.1943608e-16   3.0331907e-15  -2.5694689e-15   1.2337888e-15   3.8653784e-15  -8.5536439e-16   9.2936670e-16   2.5014091e-15  -4.0333883e-03  -4.0968343e-04  -3.6802330e-03   4.1445767e-03   1.8437014e-16   5.7593842e-16   3.0795371e-15  -2.3750241e-15  -2.9722552e-03  -7.9237292e-03   5.5394526e-03   3.3161859e-04  -1.7529841e-16  -2.4558131e-15  -3.7139642e-17   2.2778700e-15  -4.2333140e-04   5.0476151e-03   5.5294713e-03   5.2433465e-03  -1.4480677e-15   1.1385521e-15  -2.0346017e-15   4.9219312e-16   5.7801985e-04  -6.1147486e-03  -2.7844536e-03  -1.2460117e-02
  -7.7069630e-08   1.7599714e-07  -5.5531787e-08   6.9731986e-08   1.6041018e-15  -5.7299102e-16   3.6436125e-16  -4.7058632e-15  -7.6162601e-08   1.7390692e-07  -5.4876490e-08   6.8907511e-08  -3.7408154e-16   8.2133203e-16  -2.0764494e-15  -2.3248881e-16   3.9033127e-08  -8.9124248e-08   2.0833362e-02  -3.5314397e-08   6.3822183e-16  -3.4590980e-15   1.1666064e-15   2.5727950e-15  -5.3563759e-08   1.2230863e-07  -3.8593920e-08   4.8462021e-08  -2.4176605e-16   2.4857564e-15  -1.6553589e-15  -1.4992563e-16   3.5472654e-15  -8.6811565e-16   1.4482123e-16   5.1031039e-15  -3.3994132e-03   4.9478893e-03  -3.3733830e-03   8.1199467e-03   3.1950427e-15   2.4850060e-15   9.4243871e-16  -3.1429099e-15  -4.5324869e-03  -6.9916555e-03   6.7263432e-03   4.5297743e-03  -9.1888696e-16  -2.4793772e-16  -1.4344486e-15   1.7560986e-15   1.6082361e-04  -6.8127313e-04   3.5289460e-03  -4.9281136e-03   1.6086380e-16  -3.3476981e-15   2.2769385e-17   2.9237831e-16   1.4299100e-03   7.2430185e-03   5.8993931e-03   7.6779127e-03
  -7.7129872e-08   1.3567033e-08   6.9732007e-08   3.7289649e-08  -1.1671977e-15   1.3133257e-15   8.1610575e-16   3.8901280e-15  -7.6220666e-08   1.3410307e-08   6.8907523e-08   3.6837908e-08   8.1854836e-17  -1.7426256e-15   3.5452718e-15  -1.0385139e-15   3.9062663e-08  -6.8731386e-09  -3.5314397e-08   2.0833315e-02  -1.2039586e-15   4.3111535e-15  -1.0538957e-15   1.4014857e-16  -5.3604837e-08   9.4307407e-09   4.8462000e-08   2.5909528e-08   2.0729010e-15  -1.6156900e-15   2.2080361e-15  -1.8290241e-15  -7.5329745e-15  -7.0284215e-15  -7.3510932e-15   1.7485432e-15   6.8783825e-03   9.6335074e-03  -2.3482986e-03  -7.4389443e-03   3.6113041e-15  -1.9021765e-15  -5.5893084e-16   3.5483391e-15  -4.1089818e-03   4.0476810e-03   3.3746863e-04   6.3098622e-03  -1.9169185e-15   7.0174487e-17   1.3651216e-16  -3.5070341e-15   2.0573746e-03  -3.8923782e-03   8.3766447e-03  -4.4489731e-03  -9.4549584e-16   2.9451892e-15   3.2910256e-16  -2.9399085e-15  -5.4360529e-05  -5.4009686e-03   3.0814686e-03  -3.4421698e-03
   3.2089942e-15   1.9642546e-15   2.1753425e-15   4.6239606e-16  -3.1396957e-03  -1.2155977e-03   3.8228016e-03   6.0091320e-03   8.3579415e-16  -1.2535253e-15  -8.3710247e-17   1.2324306e-15  -3.6499365e-04   3.1351725e-03   5.2247087e-03  -1.5445451e-04  -6.5876906e-16   1.1885096e-15   6.3822183e-16  -1.2039586e-15   4.2286116e-03   2.9763627e-03  -1.1893624e-03  -4.8890548e-03   5.0595763e-16   4.0066429e-16   2.3915468e-16  -1.0139895e-15   3.0841721e-03  -3.1655776e-04   2.8549787e-03   2.6511924e-03  -5.4950650e-18  -3.4834561e-18  -9.0808011e-19   2.8202172e-18  -4.1697770e-15   5.8702334e-16   7.3506897e-16   4.8338308e-15   1.6939730e-17  -9.5256711e-18  -8.5273165e-18  -4.2374318e-18   1.5039173e-15  -4.7588170e-15   1.7155805e-15   4.0036571e-15   1.6458385e-17  -6.0104865e-18  -1.5415926e-17  -1.1997060e-17  -1.4287736e-15   1.8989899e-15  -8.6568341e-16  -3.7529139e-16   5.6915835e-18  -1.1593961e-17   3.1819743e-18  -7.1079809e-18  -2.0548154e-16   7.7247265e-16   2.5603386e-16  -1.8747293e-15
  -5.3483767e-16  -3.8738028e-15  -9.7065375e-16   4.5510213e-15  -1.2155977e-03   9.2561052e-03  -3.7945499e-03   9.7772202e-03   1.5371628e-16   5.2889881e-16   1.0878416e-15  -1.0232334e-15   3.1351725e-03  -4.9001473e-04   8.2088247e-03  -2.3306632e-03  -2.0613560e-15  -5.1860163e-15  -3.4590980e-15   4.3111535e-15   2.9763627e-03   1.2421371e-02  -4.5716439e-03   3.5016233e-03  -1.3154686e-16  -1.3109299e-15  -7.9050343e-16   9.6539914e-16  -3.1655776e-04  -1.0948615e-03   5.7402057e-03  -2.6392739e-03  -2.0464885e-18  -5.3058545e-19  -2.5030839e-18   2.6314280e-19   8.8914876e-16   1.2610571e-16   7.2126079e-16   3.6664649e-15   1.8286790e-18  -1.1518260e-18  -1.3510217e-18   1.7368370e-18  -3.1065945e-15  -2.9307348e-15   4.6263908e-15  -3.0820598e-15   3.7517674e-19  -1.9089085e-18   4.5246595e-19  -2.7254200e-18   1.8378999e-15   6.6374767e-16  -2.5588596e-15   2.0720078e-15   1.1200749e-18   3.9304421e-18  -3.0396831e-18  -6.9748088e-19   1.5261661e-15   1.6295066e-16  -4.6501678e-16  -5.7306679e-16
  -3.8607171e-15   1.0926175e-15  -2.4150710e-15  -1.9093999e-15   3.8228016e-03  -3.7945499e-03  -5.6432177e-05  -1.0989856e-02  -3.3453715e-15  -4.6958748e-15  -2.4755721e-15   1.4732194e-15   5.2247087e-03   8.2088247e-03   5.4138828e-03  -1.0322375e-03   1.4819388e-15   2.2216870e-15   1.1666064e-15  -1.0538957e-15  -1.1893624e-03  -4.5716439e-03   1.1328499e-02   1.0101614e-03  -4.7715801e-16  -2.3197608e-15  -2.3277045e-15   1.2944371e-15   2.8549787e-03   5.7402057e-03   1.7417617e-03  -1.1686926e-03   7.5520853e-18   1.4026256e-18  -8.6647272e-18   2.3519998e-17   6.6841156e-16   2.7588561e-16   3.6962416e-17  -5.1525206e-15   1.4818359e-17   1.1625668e-17   7.0130389e-18   3.7311317e-19   2.1830243e-15   4.7415577e-15  -9.0418411e-16  -7.4837778e-16  -5.8805419e-18  -2.5062385e-17   4.2669297e-18  -8.7727327e-19   3.2949659e-16  -3.9138235e-15  -9.0783989e-16  -5.3167418e-16  -2.1314617e-18   3.6352728e-17  -3.8033686e-17   2.8081557e-18  -7.5393723e-16  -1.3034714e-15   1.0875429e-15  -1.1335073e-16
  -6.4085341e-15  -6.7847290e-15  -5.5990503e-15   4.0619761e-15   6.0091320e-03   9.7772202e-03  -1.0989856e-02  -6.0599774e-03  -6.4475238e-16   5.9286478e-16  -5.9576082e-16  -2.4579754e-16  -1.5445451e-04  -2.3306632e-03  -1.0322375e-03  -4.5588744e-03   4.5470936e-15  -1.3253075e-15   2.5727950e-15   1.4014857e-16  -4.8890548e-03   3.5016233e-03   1.0101614e-03   1.3688183e-02  -2.1642590e-15  -1.2107243e-15   9.6735792e-16  -2.6444130e-16   2.6511924e-03  -2.6392739e-03  -1.1686926e-03  -3.7310724e-03   1.0741617e-17   7.6521191e-18   2.2957568e-18  -3.3814802e-18   1.5648217e-15   1.8645009e-15  -1.6994614e-15  -2.5266143e-15  -2.6331885e-17   1.5993914e-17   1.3648299e-17   4.3577947e-18   3.0842608e-15  -1.6151069e-15  -1.0420428e-15  -4.9856855e-15  -2.4989618e-17   6.8493190e-18   2.5376954e-17   1.9711407e-17  -1.2545535e-15   2.2436643e-15  -1.4693804e-15   9.9965822e-17  -8.4027623e-18   2.1934641e-17  -9.3164595e-18   1.2306176e-17   1.7052216e-15   8.7539692e-16  -1.9759429e-16   2.0817326e-15
  -3.5205574e-08   2.1464382e-08   2.0053133e-08   2.0068942e-08  -5.1222811e-16  -4.9220359e-16   2.3207252e-16   2.3265930e-15   8.2437190e-08  -5.0268279e-08  -4.6966178e-08  -4.7001509e-08   3.0525967e-15  -1.0287822e-15   2.3983656e-16   1.3806006e-15   9.4025938e-08  -5.7331271e-08  -5.3563759e-08  -5.3604837e-08   5.0595763e-16  -1.3154686e-16  -4.7715801e-16  -2.1642590e-15   2.0833386e-02  -3.1886945e-08  -2.9789294e-08  -2.9813424e-08  -3.6802615e-15   4.3663764e-15   4.4925111e-16  -2.1672187e-15   1.7016770e-15   4.4457312e-15   4.6546564e-15  -5.8595183e-15  -1.0847949e-02   3.3538758e-03   3.5127678e-03  -7.2739021e-03  -1.2873245e-15   5.7659348e-16  -9.5830486e-16  -3.5210865e-15   1.9219691e-03  -8.5897112e-03  -6.2854877e-03   1.9522818e-03  -4.3977554e-16   1.8755649e-15   2.0294188e-15   3.5872317e-15   4.9786046e-03  -6.7434041e-03   1.4107430e-03   4.8673051e-03   2.9518669e-17  -1.4527556e-16   1.0386880e-15   3.3565104e-15   2.7386539e-03  -2.3225806e-03   2.6921076e-04   3.1859916e-03
   2.1464379e-08   3.0455407e-08  -4.5795188e-08  -3.5298130e-09   2.9422013e-16   7.7550390e-16   1.0492598e-15   7.8948799e-16  -5.0268307e-08  -7.1319799e-08   1.0723422e-07   8.2706042e-09   1.0387219e-15  -2.5893102e-15   4.9373735e-16   4.6668280e-16  -5.7331256e-08  -8.1342999e-08   1.2230863e-07   9.4307407e-09   4.0066429e-16  -1.3109299e-15  -2.3197608e-15  -1.2107243e-15  -3.1886945e-08   2.0833289e-02   6.8038193e-08   5.2422833e-09  -1.7847727e-15   2.2921978e-15  -2.3896493e-15  -3.5434903e-15  -1.0512714e-15   1.0068492e-15   3.6457460e-16  -5.4745898e-15  -7.8854975e-03  -4.8869438e-04  -2.8862417e-03  -3.9961848e-03  -1.6211792e-15   1.2191235e-15  -2.5711285e-15   2.7172472e-16   5.9599673e-04   1.8527099e-03  -3.1685695e-03   3.6153781e-04   3.3537608e-15   4.1108654e-16  -5.5452320e-16  -8.9807008e-16  -6.3828229e-04   4.2353511e-03   4.8146324e-03  -4.6233077e-03   2.8736583e-15  -1.5896094e-15   4.2474606e-15  -2.3808223e-16  -1.5291125e-02   5.6115912e-03  -1.2686981e-03  -1.8784472e-03
   2.0053155e-08  -4.5795187e-08   1.4449237e-08  -1.8144240e-08  -1.0858140e-15   3.6912579e-16   2.7365159e-16   1.1170917e-15  -4.6966182e-08   1.0723423e-07  -3.3839361e-08   4.2490953e-08   1.9122285e-15  -2.9901965e-15  -9.2055490e-16   1.4422431e-15  -5.3563762e-08   1.2230863e-07  -3.8593920e-08   4.8462000e-08   2.3915468e-16  -7.9050343e-16  -2.3277045e-15   9.6735792e-16  -2.9789294e-08   6.8038193e-08   2.0833312e-02   2.6955315e-08  -4.7330779e-15   3.0152889e-15  -1.4406501e-15  -3.2608727e-15  -1.9121598e-16   3.3328683e-15   1.5334176e-15  -6.1887394e-15  -5.6752031e-03  -8.2657612e-04  -1.5902711e-04  -5.3415686e-03  -3.0504461e-15  -2.8106756e-15   1.4106465e-15  -1.6241869e-15   1.1600546e-03   1.7455296e-03  -3.1906435e-03  -1.1355120e-03   5.4832704e-15   7.3676288e-16   3.3854325e-16  -2.4603032e-15  -1.1139352e-02   8.0372044e-03   3.2724803e-03  -5.0717144e-03   1.5380534e-15   4.2038073e-16  -1.2261296e-15   1.5786403e-15   1.0170757e-02   6.5587340e-05   5.2833648e-03  -4.9006430e-04
   2.0068933e-08  -3.5298116e-09  -1.8144234e-08  -9.7036825e-09  -1.3164771e-16   1.3627168e-15  -2.8322974e-16   6.3499195e-16  -4.7001498e-08   8.2706248e-09   4.2490962e-08   2.2711816e-08  -3.1096707e-15   2.9385914e-15   6.9740376e-16  -1.3189194e-15  -5.3604830e-08   9.4307479e-09   4.8462021e-08   2.5909528e-08  -1.0139895e-15   9.6539914e-16   1.2944371e-15  -2.6444130e-16  -2.9813424e-08   5.2422833e-09   2.6955315e-08   2.0833348e-02   5.9962249e-15  -3.1547775e-15   8.5952541e-16   4.0809622e-15   7.7090004e-15   4.0227334e-15   5.1419838e-15   1.4589498e-15  -3.2931015e-03   3.5560602e-03   8.1986142e-03  -9.8800030e-04   2.5942438e-15   3.7293633e-15   2.7106977e-15  -3.8931659e-15  -1.2924855e-02   5.0038685e-03   1.9136155e-03  -9.3627205e-03   1.2912998e-15  -2.8794132e-15  -2.7112826e-15   3.9900097e-15   4.7359141e-03   4.2366202e-03   2.3142277e-03   2.0834480e-03  -1.0247798e-15  -3.1275507e-15  -1.9167892e-15   1.5132880e-15   1.2045578e-03   1.2678295e-03  -1.4545520e-03   1.9192634e-03
  -1.4080310e-15  -1.4487544e-15   4.9287492e-16   1.8991875e-16   8.8945176e-04   7.5826987e-04  -8.4811919e-04  -2.1517601e-03   5.0948929e-15   1.5419224e-15   2.1724583e-15  -3.7136953e-15  -9.9526542e-03   8.5816757e-03   5.3784622e-03  -7.2262345e-03   5.9901931e-17  -5.1943608e-16  -2.4176605e-16   2.0729010e-15   3.0841721e-03  -3.1655776e-04   2.8549787e-03   2.6511924e-03  -3.6802615e-15  -1.7847727e-15  -4.7330779e-15   5.9962249e-15   2.1918723e-02  -7.5196310e-03  -7.9845083e-04   9.5033174e-03   1.4685578e-18   3.0740161e-18   8.6284090e-18  -1.8902073e-18  -5.9152554e-15   2.5075724e-15  -4.9217546e-16  -4.9159423e-15   1.0736025e-17  -8.5060013e-18  -8.1740717e-18  -1.4161668e-17   9.4096029e-15  -5.6411514e-15  -4.0348919e-15   4.8041536e-15   2.0949830e-17  -2.8035002e-18  -1.4864905e-17  -5.0337991e-18  -3.6126996e-15  -2.7942538e-16   1.7135018e-15  -2.4359005e-15   6.0763975e-18  -1.9235446e-17   7.7580648e-18  -3.6703917e-18  -1.2174645e-15   1.0435416e-15  -7.5416685e-16  -4.3388325e-16
   2.4997187e-16   2.3222259e-15  -1.4828640e-15  -2.7788370e-15   7.5826987e-04  -3.1246131e-03   1.9164302e-03  -3.4324858e-03  -7.8578443e-16  -3.8061764e-15  -3.6971585e-15   4.7723755e-15   8.5816757e-03   2.8593954e-03   3.8598517e-03   2.6849577e-03   2.6460247e-15   3.0331907e-15   2.4857564e-15  -1.6156900e-15  -3.1655776e-04  -1.0948615e-03   5.7402057e-03  -2.6392739e-03   4.3663764e-15   2.2921978e-15   3.0152889e-15  -3.1547775e-15  -7.5196310e-03   7.5496947e-03   3.1763171e-03  -4.4724342e-03   1.9944974e-18  -1.8552575e-18  -1.0748291e-17   1.8541444e-17   3.0258125e-16   6.8566460e-17   2.0795082e-16  -4.0073808e-16   1.3043613e-17   7.8046171e-18   4.6616957e-18   5.0620921e-18  -4.0354949e-15   1.1170452e-17  -1.0000360e-15   6.5332843e-16  -6.4427155e-18  -1.9377283e-17   3.3485226e-18  -3.8979983e-18  -4.1288043e-17   6.6351403e-16  -5.7602516e-16   9.2699766e-17  -1.6076690e-18   3.0309749e-17  -2.9686495e-17   6.0992466e-19  -1.0838904e-15  -5.7487964e-16   1.0229982e-15   9.9319402e-17
   1.5100130e-16  -1.1071953e-15   4.1391428e-16   1.9559673e-15  -8.4811919e-04   1.9164302e-03   5.2549037e-04   3.6404969e-03   5.7394391e-16   6.7910148e-16  -1.1362769e-15   2.9381561e-15   5.3784622e-03   3.8598517e-03   8.5775962e-03  -4.5107127e-04  -2.0510510e-16  -2.5694689e-15  -1.6553589e-15   2.2080361e-15   2.8549787e-03   5.7402057e-03   1.7417617e-03  -1.1686926e-03   4.4925111e-16  -2.3896493e-15  -1.4406501e-15   8.5952541e-16  -7.9845083e-04   3.1763171e-03   5.3819795e-03  -1.8788898e-03  -1.0290859e-18  -2.0096325e-18  -6.9904085e-18   1.2541033e-17   2.1998790e-15  -2.0092392e-16   1.5971406e-15   3.2171811e-15   1.5701937e-17   4.3584744e-19  -1.3035952e-18   6.9845727e-19  -2.6072174e-15  -3.5133034e-16   8.6618262e-16  -4.2368208e-16   3.9329754e-18  -1.5394109e-17  -4.3768031e-18  -7.9569828e-18   2.4175323e-15  -5.5966388e-16  -4.5924994e-16   4.0734406e-16   2.0223815e-18   1.4862275e-17  -1.8223834e-17  -2.5594952e-18   1.5595905e-15  -6.4359911e-16  -1.4698300e-15   4.9478923e-16
   3.1409136e-15   3.2731145e-15   3.3551621e-15   5.5017000e-17  -2.1517601e-03  -3.4324858e-03   3.6404969e-03   1.7096710e-03   1.0641868e-15  -1.4385587e-17   2.4254173e-15  -2.3934183e-15  -7.2262345e-03   2.6849577e-03  -4.5107127e-04  -1.4843374e-03  -2.1721727e-15   1.2337888e-15  -1.4992563e-16  -1.8290241e-15   2.6511924e-03  -2.6392739e-03  -1.1686926e-03  -3.7310724e-03  -2.1672187e-15  -3.5434903e-15  -3.2608727e-15   4.0809622e-15   9.5033174e-03  -4.4724342e-03  -1.8788898e-03   6.8162672e-03  -4.1610645e-18  -1.0820714e-18   6.7404563e-18  -6.7987586e-18  -3.6763332e-15   1.2846881e-15   1.1975492e-15   1.9365255e-15   8.4225777e-18  -1.2082535e-17  -9.7776984e-18  -8.8403789e-18   4.6670780e-15  -2.0974320e-15   3.6434228e-16   2.1568275e-15   1.9422949e-17   4.4001682e-18  -1.6351419e-17  -7.4264373e-18  -1.0051339e-15  -6.1979154e-16   1.6937756e-17   6.3113717e-16   5.8385877e-18  -2.7793571e-17   1.8580180e-17  -6.1707415e-18   6.2197848e-16  -1.3714109e-16   8.4034724e-16  -9.1825322e-16
   2.0696671e-15  -1.6179961e-15  -1.9150725e-15  -1.4742279e-16   7.1715639e-18   4.0639074e-18  -8.1300009e-18  -1.3191797e-17   6.2415561e-16  -2.6787466e-16   9.5071330e-16   1.1477456e-15   3.1428558e-18   1.8085036e-18   1.7654579e-19  -3.3175326e-18  -1.1206166e-15   3.8653784e-15   3.5472654e-15  -7.5329745e-15  -5.4950650e-18  -2.0464885e-18   7.5520853e-18   1.0741617e-17   1.7016770e-15  -1.0512714e-15  -1.9121598e-16   7.7090004e-15   1.4685578e-18   1.9944974e-18  -1.0290859e-18  -4.1610645e-18   1.0077278e-02   4.3706354e-03   6.9792447e-03   5.3348878e-03   3.7000985e-15  -1.6063671e-16  -1.9650850e-15   8.2340676e-16  -7.9700416e-04   5.8459424e-03   5.1188153e-03  -8.3870408e-03   5.8480169e-15   3.2130799e-15  -3.4617629e-15  -5.1306565e-16  -1.1961997e-04  -2.0425381e-03  -6.2632826e-04   7.9123586e-03  -5.5622158e-15   1.9978206e-16   3.2291303e-15   2.7957880e-15  -1.8419845e-03  -1.9539928e-03  -2.3831194e-03   3.2607592e-03  -4.2928893e-15   6.0890850e-16   2.3725841e-15   1.0606579e-15
  -8.4992492e-16  -5.5622599e-16  -1.7321094e-15   1.5095299e-16   3.7674081e-18   4.0459503e-18  -5.8402570e-18  -5.8490734e-18   5.2193705e-16   1.2162980e-15   7.7828824e-16   2.7207768e-16  -1.4114223e-18  -9.1703459e-19  -2.2914861e-18  -2.8071829e-18  -2.9761975e-15  -8.5536439e-16  -8.6811565e-16  -7.0284215e-15  -3.4834561e-18  -5.3058545e-19   1.4026256e-18   7.6521191e-18   4.4457312e-15   1.0068492e-15   3.3328683e-15   4.0227334e-15   3.0740161e-18  -1.8552575e-18  -2.0096325e-18  -1.0820714e-18   4.3706354e-03   6.5887895e-03   5.8176896e-03  -4.6465576e-03   6.1222615e-15   3.4200552e-16  -2.9762720e-15  -7.8895954e-16  -4.0845759e-03   2.9877362e-04  -2.2374716e-03  -7.4339190e-03   7.2695013e-16   4.8838611e-16  -8.9590027e-16  -5.8903390e-16   4.6739744e-03  -1.1266971e-03   2.9260810e-03   3.2893791e-03   1.0360402e-15   6.6322927e-16  -1.1958323e-15   1.0640268e-16   1.9066453e-03   2.7286816e-03  -3.4224997e-03   3.7746420e-03  -6.7311136e-16   6.2710472e-16   6.2032795e-16   1.9699739e-15
  -1.1225700e-15  -1.9802660e-15   1.1987129e-15  -5.6585092e-16  -1.2387013e-18   1.5851835e-18  -1.3915767e-18   2.7434384e-18  -6.4376536e-17   2.5402493e-16   4.4877967e-16   7.4493758e-16  -1.3688932e-17  -5.9952468e-18  -1.0233407e-17  -2.3966461e-18  -2.1782938e-15   9.2936670e-16   1.4482123e-16  -7.3510932e-15  -9.0808011e-19  -2.5030839e-18  -8.6647272e-18   2.2957568e-18   4.6546564e-15   3.6457460e-16   1.5334176e-15   5.1419838e-15   8.6284090e-18  -1.0748291e-17  -6.9904085e-18   6.7404563e-18   6.9792447e-03   5.8176896e-03   8.2899752e-03  -1.9647506e-03   7.1334537e-15   2.0397675e-15  -4.1348696e-15  -1.2645925e-15  -2.9241448e-03   1.3507429e-03   1.1231672e-04  -9.5532698e-03   4.1310424e-15   7.0916544e-16  -1.8530972e-15  -1.1498481e-15   4.8135330e-03   4.9918977e-04  -6.2725581e-04   5.4728846e-03  -4.2654719e-16  -7.5800021e-16   2.1543466e-17   7.5543801e-16   7.4370212e-04  -4.8174720e-03   1.3801694e-03   3.0319075e-03  -1.1241506e-15   9.3241533e-16  -4.9378609e-16   3.4966838e-16
   1.5621360e-15  -1.0193657e-16  -1.0146822e-15  -1.2592687e-15   4.5163496e-18  -6.1059342e-18   3.2817644e-18  -1.3419951e-17  -1.2636190e-15  -7.2466659e-16  -4.7598206e-16   1.9446953e-15   2.1178897e-17   2.0189392e-17   2.3748468e-17  -2.0249822e-20   6.6903400e-15   2.5014091e-15   5.1031039e-15   1.7485432e-15   2.8202172e-18   2.6314280e-19   2.3519998e-17  -3.3814802e-18  -5.8595183e-15  -5.4745898e-15  -6.1887394e-15   1.4589498e-15  -1.8902073e-18   1.8541444e-17   1.2541033e-17  -6.7987586e-18   5.3348878e-03  -4.6465576e-03  -1.9647506e-03   1.6710621e-02  -5.2208319e-15  -2.2778472e-15   3.6703537e-15   1.3276786e-15   1.0270608e-02   6.3995032e-03   8.3923503e-03   3.8591382e-04   9.9836132e-15   3.5393309e-15  -4.3888037e-15   2.0073771e-15  -4.7067539e-03  -6.0668648e-03  -6.6646470e-03   1.8735729e-03  -6.1133495e-15  -1.8266513e-15   2.9915521e-15   1.1462635e-15  -3.9926818e-03  -1.6033086e-03  -3.9447218e-03  -2.2668665e-03  -2.7927601e-15  -4.4823217e-16   1.4141268e-15   7.5407158e-16
   4.1531959e-04   1.4508418e-03   2.5317912e-03  -5.2083988e-03   3.0835362e-15   6.0996413e-16  -2.8349965e-15  -2.8052155e-15   7.3984921e-03   4.4015595e-04   2.1532717e-03   6.2838363e-03   4.0354326e-15  -2.5978758e-15  -1.8269861e-15   1.9476995e-15  -1.0538100e-03  -4.0333883e-03  -3.3994132e-03   6.8783825e-03  -4.1697770e-15   8.8914876e-16   6.6841156e-16   1.5648217e-15  -1.0847949e-02  -7.8854975e-03  -5.6752031e-03  -3.2931015e-03  -5.9152554e-15   3.0258125e-16   2.1998790e-15  -3.6763332e-15   3.7000985e-15   6.1222615e-15   7.1334537e-15  -5.2208319e-15   2.0833334e-02  -1.1339837e-09  -5.5186074e-09  -3.2495994e-09  -7.7186231e-15  -1.0936904e-15  -3.3064418e-15  -1.0189533e-14  -7.9659866e-10  -4.3889314e-09  -2.1452576e-08  -1.2661164e-08   4.4962738e-15   1.7377148e-15   4.6239265e-15   4.1801401e-15  -7.8249097e-11  -4.4040854e-10  -2.1483062e-09  -1.2665412e-09   1.9469040e-15   9.2405915e-16  -4.8298148e-16   3.8910669e-15  -1.9129747e-09  -1.0523265e-08  -5.1443912e-08  -3.0364205e-08
   6.2731770e-03   2.9921671e-03   8.0316385e-03   9.0458687e-04   2.5348460e-15   1.1955536e-15  -2.0612232e-15   1.6352404e-16  -4.4425666e-03  -7.5119600e-03  -6.0148378e-03   3.6069080e-03  -4.9510197e-15  -4.5564174e-16   1.2382570e-15  -3.1886935e-16   7.2644622e-03  -4.0968343e-04   4.9478893e-03   9.6335074e-03   5.8702334e-16   1.2610571e-16   2.7588561e-16   1.8645009e-15   3.3538758e-03  -4.8869438e-04  -8.2657612e-04   3.5560602e-03   2.5075724e-15   6.8566460e-17  -2.0092392e-16   1.2846881e-15  -1.6063671e-16   3.4200552e-16   2.0397675e-15  -2.2778472e-15  -1.1339837e-09   2.0833331e-02  -5.9068586e-09  -8.2611592e-10  -2.8758899e-15  -6.7105517e-16  -2.5428800e-15  -4.4187528e-15  -4.3889628e-09  -9.2946138e-09  -2.2948441e-08  -3.2277094e-09   3.0135271e-15   1.2038249e-16   2.0218706e-15   2.2252402e-15  -4.4042463e-10  -9.2913461e-10  -2.2987299e-09  -3.2243483e-10   6.4377049e-16   9.9341790e-16  -6.0708813e-16   1.0836822e-15  -1.0523262e-08  -2.2291604e-08  -5.5029830e-08  -7.7414598e-09
  -3.8233659e-03  -3.7851108e-03  -7.2057446e-03   5.0156996e-03  -5.0772350e-15  -1.5293599e-15   2.2716279e-15   4.1036696e-15   2.0152914e-03  -7.4249239e-03  -2.4675906e-03   1.1699401e-02  -4.2239439e-15  -7.2439391e-16  -5.8567383e-17   4.7559110e-16  -2.7378407e-03  -3.6802330e-03  -3.3733830e-03  -2.3482986e-03   7.3506897e-16   7.2126079e-16   3.6962416e-17  -1.6994614e-15   3.5127678e-03  -2.8862417e-03  -1.5902711e-04   8.1986142e-03  -4.9217546e-16   2.0795082e-16   1.5971406e-15   1.1975492e-15  -1.9650850e-15  -2.9762720e-15  -4.1348696e-15   3.6703537e-15  -5.5186074e-09  -5.9068586e-09   2.0833330e-02   4.8938856e-09   5.3589750e-15  -9.2328833e-16   1.4302845e-15   5.6344652e-15  -2.1452624e-08  -2.2948428e-08  -1.4585181e-08   1.9049229e-08  -4.1254098e-15  -8.1335727e-16  -1.9673916e-15  -2.6789984e-15  -2.1482798e-09  -2.2987417e-09  -1.4604158e-09   1.9064349e-09  -1.8352951e-15  -1.4005735e-15  -1.0467135e-15  -3.0837275e-15  -5.1443886e-08  -5.5029832e-08  -3.4975987e-08   4.5682705e-08
   4.2703817e-03  -9.1130881e-04   5.3686014e-04   1.2617524e-02  -4.1568749e-15   1.0213177e-17   3.6729790e-15   5.9503389e-15   1.4985410e-03   1.6392570e-03  -7.6421168e-04   1.3950763e-03  -2.4633945e-16  -1.8924336e-16   1.7581957e-16   1.8932091e-15   3.3424055e-03   4.1445767e-03   8.1199467e-03  -7.4389443e-03   4.8338308e-15   3.6664649e-15  -5.1525206e-15  -2.5266143e-15  -7.2739021e-03  -3.9961848e-03  -5.3415686e-03  -9.8800030e-04  -4.9159423e-15  -4.0073808e-16   3.2171811e-15   1.9365255e-15   8.2340676e-16  -7.8895954e-16  -1.2645925e-15   1.3276786e-15  -3.2495994e-09  -8.2611592e-10   4.8938856e-09   2.0833340e-02  -3.4894243e-15  -2.3163360e-15  -3.3151041e-15   1.3595309e-15  -1.2661165e-08  -3.2276744e-09   1.9049259e-08   2.4677630e-08  -1.9697810e-16   6.8558950e-16   1.9495202e-15   1.8635815e-16  -1.2665357e-09  -3.2243879e-10   1.9064178e-09   2.4715512e-09   8.3981677e-16  -3.8785334e-16  -6.2954796e-16   4.0871313e-16  -3.0364210e-08  -7.7414615e-09   4.5682701e-08   5.9177115e-08
   6.2090247e-16  -2.6338490e-16  -1.2461351e-15  -3.3589680e-15  -9.4267244e-18  -1.7715656e-17   2.2063834e-17   8.3844107e-18  -2.1514789e-16  -1.7300948e-16  -4.9369303e-16   4.8909526e-16   1.0688311e-17   2.6934499e-17   3.0491535e-17   2.1830912e-18  -4.8454643e-16   1.8437014e-16   3.1950427e-15   3.6113041e-15   1.6939730e-17   1.8286790e-18   1.4818359e-17  -2.6331885e-17  -1.2873245e-15  -1.6211792e-15  -3.0504461e-15   2.5942438e-15   1.0736025e-17   1.3043613e-17   1.5701937e-17   8.4225777e-18  -7.9700416e-04  -4.0845759e-03  -2.9241448e-03   1.0270608e-02  -7.7186231e-15  -2.8758899e-15   5.3589750e-15  -3.4894243e-15   1.4129574e-02  -1.1482054e-03  -2.9679737e-04  -7.3907514e-04   4.0040773e-15  -1.1686507e-15  -8.3127523e-18   5.7498442e-16   5.1830905e-03  -7.7615465e-03  -9.7431622e-03  -5.9459927e-03  -6.1298804e-16  -4.1176763e-15   4.3636767e-15   2.9715446e-15   9.1728681e-04  -2.2235198e-03  -3.7009832e-03  -4.3482120e-03  -6.7761477e-16  -3.4541377e-16   1.0532712e-15   3.1784571e-15
  -2.6696628e-15   5.3420668e-16   1.1665549e-15  -1.8608944e-15   1.1098289e-17   7.0507416e-18  -1.2885132e-17  -1.8885545e-17   4.7677852e-16  -1.5378973e-16  -6.1052109e-16  -7.5535932e-16   1.1854467e-17  -1.4346970e-20   5.1745464e-19  -1.9231554e-18   1.8872861e-15   5.7593842e-16   2.4850060e-15  -1.9021765e-15  -9.5256711e-18  -1.1518260e-18   1.1625668e-17   1.5993914e-17   5.7659348e-16   1.2191235e-15  -2.8106756e-15   3.7293633e-15  -8.5060013e-18   7.8046171e-18   4.3584744e-19  -1.2082535e-17   5.8459424e-03   2.9877362e-04   1.3507429e-03   6.3995032e-03  -1.0936904e-15  -6.7105517e-16  -9.2328833e-16  -2.3163360e-15  -1.1482054e-03   6.1002330e-03   6.5069015e-03  -8.6355233e-04   3.2424166e-15   1.7817301e-15  -3.0709348e-15  -2.0770514e-15  -6.0332892e-03  -7.8470956e-04   1.4364893e-03   5.8635419e-03  -3.5887328e-15  -1.0670374e-15   1.1887101e-15  -2.4857970e-15  -3.3606222e-03   1.4165804e-03  -2.3686896e-03   1.7734446e-03  -4.8770708e-15   2.0124924e-15  -4.4745906e-16   6.6884931e-16
  -1.4915307e-15  -7.3306726e-16  -6.4248784e-16  -2.8479309e-15   8.9030448e-18   6.3744954e-18  -1.1131424e-17  -1.4589003e-17   1.5992213e-16  -7.4952334e-16  -4.2501050e-16  -1.0518817e-16   7.7601787e-18  -2.9011068e-18  -2.8187446e-18  -1.1886337e-18   3.2438195e-15   3.0795371e-15   9.4243871e-16  -5.5893084e-16  -8.5273165e-18  -1.3510217e-18   7.0130389e-18   1.3648299e-17  -9.5830486e-16  -2.5711285e-15   1.4106465e-15   2.7106977e-15  -8.1740717e-18   4.6616957e-18  -1.3035952e-18  -9.7776984e-18   5.1188153e-03  -2.2374716e-03   1.1231672e-04   8.3923503e-03  -3.3064418e-15  -2.5428800e-15   1.4302845e-15  -3.3151041e-15  -2.9679737e-04   6.5069015e-03   8.2854976e-03   1.4340707e-03   3.4467992e-15   2.3749930e-15  -3.3095508e-15  -6.4289529e-16  -8.3434061e-03   8.1201457e-04  -9.3596783e-05   5.8394414e-03  -7.5812504e-15   1.9756269e-15   1.5938847e-15  -8.3666518e-16  -4.6219491e-03  -1.9578181e-03   8.3862628e-04   4.0512691e-04   5.6924665e-17  -1.3707096e-16   4.0114241e-16  -1.5699536e-15
   1.2395674e-15   8.8403747e-16   1.9892689e-15   9.8265356e-16   2.7128701e-18   3.5894054e-18  -4.4789774e-18  -2.2767791e-18  -1.6107657e-15   4.9695647e-16   1.1431241e-15  -1.1523486e-15   8.3566852e-18  -5.6849446e-18  -2.6170537e-18   2.9761662e-18   4.8331069e-16  -2.3750241e-15  -3.1429099e-15   3.5483391e-15  -4.2374318e-18   1.7368370e-18   3.7311317e-19   4.3577947e-18  -3.5210865e-15   2.7172472e-16  -1.6241869e-15  -3.8931659e-15  -1.4161668e-17   5.0620921e-18   6.9845727e-19  -8.8403789e-18  -8.3870408e-03  -7.4339190e-03  -9.5532698e-03   3.8591382e-04  -1.0189533e-14  -4.4187528e-15   5.6344652e-15   1.3595309e-15  -7.3907514e-04  -8.6355233e-04   1.4340707e-03   1.3151360e-02  -4.8271265e-15   8.1384299e-16   1.8237474e-15  -3.7995640e-15  -9.1930756e-03   3.4560431e-03   2.7162764e-03  -4.3047842e-03   1.2663933e-15   1.7172463e-15  -7.8016047e-16   1.3730718e-15  -2.2118021e-03   3.3574523e-03   2.4600053e-03  -3.1724935e-03   2.7118540e-15   1.7804632e-15  -1.7522428e-15  -3.7843003e-16
   3.8111670e-04   2.6136182e-03   4.7109723e-03   3.1210648e-03   2.4024098e-15  -2.2900899e-16  -2.6822535e-15  -3.8108453e-15  -9.3478299e-03  -3.0360047e-04   4.4059136e-04   8.8940074e-03  -8.3888846e-15   2.7235049e-15   1.4156555e-15  -4.6849720e-15  -3.1044462e-03  -2.9722552e-03  -4.5324869e-03  -4.1089818e-03   1.5039173e-15  -3.1065945e-15   2.1830243e-15   3.0842608e-15   1.9219691e-03   5.9599673e-04   1.1600546e-03  -1.2924855e-02   9.4096029e-15  -4.0354949e-15  -2.6072174e-15   4.6670780e-15   5.8480169e-15   7.2695013e-16   4.1310424e-15   9.9836132e-15  -7.9659866e-10  -4.3889628e-09  -2.1452624e-08  -1.2661165e-08   4.0040773e-15   3.2424166e-15   3.4467992e-15  -4.8271265e-15   2.0833338e-02   2.0989263e-08   1.0261270e-07   6.0567490e-08   7.1083310e-16  -3.6375838e-15  -4.2657839e-15   4.4213711e-15   5.1397388e-09   2.8326571e-08   1.3845158e-07   8.1711724e-08  -1.6082353e-15  -2.1319625e-15  -2.7808171e-15   6.0429546e-16   8.5476291e-10   4.7233181e-09   2.3080158e-08   1.3619668e-08
   5.0003590e-03  -4.8462832e-03  -2.0768901e-03   5.8678653e-03  -1.4847917e-15  -5.2993380e-15   3.0483470e-15  -4.2092513e-15  -9.1416888e-03   1.6100945e-03   1.4854538e-03  -5.0038540e-03   2.8084432e-15   7.2026179e-16  -1.9764900e-15   2.5972629e-15  -1.8058431e-04  -7.9237292e-03  -6.9916555e-03   4.0476810e-03  -4.7588170e-15  -2.9307348e-15   4.7415577e-15  -1.6151069e-15  -8.5897112e-03   1.8527099e-03   1.7455296e-03   5.0038685e-03  -5.6411514e-15   1.1170452e-17  -3.5133034e-16  -2.0974320e-15   3.2130799e-15   4.8838611e-16   7.0916544e-16   3.5393309e-15  -4.3889314e-09  -9.2946138e-09  -2.2948428e-08  -3.2276744e-09  -1.1686507e-15   1.7817301e-15   2.3749930e-15   8.1384299e-16   2.0989263e-08   2.0833378e-02   1.0976471e-07   1.5442326e-08   6.9740068e-16  -8.0937455e-16  -1.3676634e-15   3.0319582e-15   2.8326563e-08   5.9984356e-08   1.4810605e-07   2.0830251e-08  -1.7079809e-15  -1.2990042e-15  -1.1798991e-15   2.4107597e-16   4.7233053e-09   9.9972995e-09   2.4690431e-08   3.4713910e-09
  -4.7490596e-03   4.6042946e-04  -2.8923303e-03  -5.9983536e-03  -2.5293985e-15   2.8874671e-15   1.8616847e-16   6.3087397e-15  -1.0901427e-02  -3.9331904e-03  -3.6442600e-03  -6.1574299e-04  -1.3466140e-15  -2.7162969e-15   1.0589006e-15  -5.1393658e-16  -8.9171774e-03   5.5394526e-03   6.7263432e-03   3.3746863e-04   1.7155805e-15   4.6263908e-15  -9.0418411e-16  -1.0420428e-15  -6.2854877e-03  -3.1685695e-03  -3.1906435e-03   1.9136155e-03  -4.0348919e-15  -1.0000360e-15   8.6618262e-16   3.6434228e-16  -3.4617629e-15  -8.9590027e-16  -1.8530972e-15  -4.3888037e-15  -2.1452576e-08  -2.2948441e-08  -1.4585181e-08   1.9049259e-08  -8.3127523e-18  -3.0709348e-15  -3.3095508e-15   1.8237474e-15   1.0261270e-07   1.0976471e-07   2.0833404e-02  -9.1122373e-08   9.7009717e-16   2.6556843e-15   2.2611182e-15  -2.0610202e-15   1.3845158e-07   1.4810606e-07   9.4130361e-08  -1.2293960e-07   7.2064767e-16   3.2796886e-16   1.0441702e-15  -1.8435258e-15   2.3080150e-08   2.4690427e-08   1.5691493e-08  -2.0492665e-08
   2.2919946e-03  -9.4196013e-03  -1.1962196e-02  -1.9207362e-03  -6.1195494e-15  -6.8629742e-15   8.4514246e-15   4.2104566e-15  -1.4006255e-03   6.2445665e-04  -7.2798061e-04   1.7324105e-03  -4.2233339e-15   2.7390743e-15   8.5500015e-16  -5.9813942e-16   5.8343216e-03   3.3161859e-04   4.5297743e-03   6.3098622e-03   4.0036571e-15  -3.0820598e-15  -7.4837778e-16  -4.9856855e-15   1.9522818e-03   3.6153781e-04  -1.1355120e-03  -9.3627205e-03   4.8041536e-15   6.5332843e-16  -4.2368208e-16   2.1568275e-15  -5.1306565e-16  -5.8903390e-16  -1.1498481e-15   2.0073771e-15  -1.2661164e-08  -3.2277094e-09   1.9049229e-08   2.4677630e-08   5.7498442e-16  -2.0770514e-15  -6.4289529e-16  -3.7995640e-15   6.0567490e-08   1.5442326e-08  -9.1122373e-08   2.0833216e-02   1.8186123e-15  -1.2622927e-15  -1.5860984e-15   4.1267009e-16   8.1711732e-08   2.0830256e-08  -1.2293959e-07  -1.5926570e-07   4.0303381e-16  -8.0965054e-16  -2.0357478e-16  -1.6369047e-16   1.3619664e-08   3.4713741e-09  -2.0492658e-08  -2.6550303e-08
   3.1583670e-15  -2.9472646e-15   3.8559475e-16   3.0902367e-16  -1.4488260e-17  -1.4036000e-17   2.1096059e-17   2.0683637e-17   2.4822180e-16  -1.6959158e-16  -1.7405152e-15  -8.1883562e-16  -1.3021697e-17   1.2329002e-17   1.0720155e-17   1.6854222e-19  -3.3173246e-15  -1.7529841e-16  -9.1888696e-16  -1.9169185e-15   1.6458385e-17   3.7517674e-19  -5.8805419e-18  -2.4989618e-17  -4.3977554e-16   3.3537608e-15   5.4832704e-15   1.2912998e-15   2.0949830e-17  -6.4427155e-18   3.9329754e-18   1.9422949e-17  -1.1961997e-04   4.6739744e-03   4.8135330e-03  -4.7067539e-03   4.4962738e-15   3.0135271e-15  -4.1254098e-15  -1.9697810e-16   5.1830905e-03  -6.0332892e-03  -8.3434061e-03  -9.1930756e-03   7.1083310e-16   6.9740068e-16   9.7009717e-16   1.8186123e-15   1.4677971e-02  -4.3656730e-03  -5.3079996e-03  -4.6118043e-03  -4.0599743e-16  -4.3006808e-16   8.9830689e-16   1.6075453e-15   5.6589018e-03  -2.8603496e-03  -1.6712889e-03  -2.5419482e-04   3.9872595e-16  -4.6397924e-17  -6.5344466e-16   4.4741857e-16
  -4.0871555e-16   1.0710881e-15   4.4244703e-16   1.5916545e-15  -2.6236752e-18   7.7127073e-18  -6.3068012e-18   1.0607866e-17   2.3319768e-16  -4.5688786e-16  -4.1407877e-17  -1.3484290e-15  -2.1768264e-17  -2.5124467e-17  -2.9401730e-17   7.7233498e-19  -4.1916327e-15  -2.4558131e-15  -2.4793772e-16   7.0174487e-17  -6.0104865e-18  -1.9089085e-18  -2.5062385e-17   6.8493190e-18   1.8755649e-15   4.1108654e-16   7.3676288e-16  -2.8794132e-15  -2.8035002e-18  -1.9377283e-17  -1.5394109e-17   4.4001682e-18  -2.0425381e-03  -1.1266971e-03   4.9918977e-04  -6.0668648e-03   1.7377148e-15   1.2038249e-16  -8.1335727e-16   6.8558950e-16  -7.7615465e-03  -7.8470956e-04   8.1201457e-04   3.4560431e-03  -3.6375838e-15  -8.0937455e-16   2.6556843e-15  -1.2622927e-15  -4.3656730e-03   8.4796696e-03   2.8861904e-03   2.3853190e-03   1.5252147e-17  -4.7876538e-16  -1.3726963e-15  -1.1411448e-15  -1.4193837e-03  -6.1928289e-03   9.5915283e-03   1.1938782e-04   1.2095779e-15  -8.1035115e-16   1.2713422e-15   7.9626140e-16
  -6.5095113e-16   1.8287723e-15   9.5569616e-16   2.5293851e-15   1.3653196e-17   1.4893564e-17  -2.1115481e-17  -1.8752947e-17   1.5168719e-15  -1.4130137e-15  -6.2743938e-16  -1.0631384e-15   9.2620572e-18  -1.1331040e-17  -1.0447458e-17  -2.0283240e-18  -3.4104650e-15  -3.7139642e-17  -1.4344486e-15   1.3651216e-16  -1.5415926e-17   4.5246595e-19   4.2669297e-18   2.5376954e-17   2.0294188e-15  -5.5452320e-16   3.3854325e-16  -2.7112826e-15  -1.4864905e-17   3.3485226e-18  -4.3768031e-18  -1.6351419e-17  -6.2632826e-04   2.9260810e-03  -6.2725581e-04  -6.6646470e-03   4.6239265e-15   2.0218706e-15  -1.9673916e-15   1.9495202e-15  -9.7431622e-03   1.4364893e-03  -9.3596783e-05   2.7162764e-03  -4.2657839e-15  -1.3676634e-15   2.2611182e-15  -1.5860984e-15  -5.3079996e-03   2.8861904e-03   9.6294585e-03   2.9560583e-03  -2.5867451e-16  -1.0699201e-15  -1.6400739e-15  -1.4261597e-15  -5.0421682e-04   9.0708611e-03  -3.0359711e-03   3.6552785e-03  -3.5073869e-16  -4.9895385e-16   3.7721009e-16  -1.1596079e-15
  -8.5061957e-16  -7.5105179e-16  -4.1548208e-16   1.0018348e-15   9.7214996e-18   1.0712495e-17  -1.5928191e-17  -1.4002569e-17  -1.9370577e-15   4.9884848e-16   3.2957197e-16   1.0597911e-15  -1.9378589e-18  -1.1192250e-17  -1.4017605e-17  -3.0031858e-18   5.1668386e-16   2.2778700e-15   1.7560986e-15  -3.5070341e-15  -1.1997060e-17  -2.7254200e-18  -8.7727327e-19   1.9711407e-17   3.5872317e-15  -8.9807008e-16  -2.4603032e-15   3.9900097e-15  -5.0337991e-18  -3.8979983e-18  -7.9569828e-18  -7.4264373e-18   7.9123586e-03   3.2893791e-03   5.4728846e-03   1.8735729e-03   4.1801401e-15   2.2252402e-15  -2.6789984e-15   1.8635815e-16  -5.9459927e-03   5.8635419e-03   5.8394414e-03  -4.3047842e-03   4.4213711e-15   3.0319582e-15  -2.0610202e-15   4.1267009e-16  -4.6118043e-03   2.3853190e-03   2.9560583e-03   8.8795649e-03  -1.2187388e-15  -5.3580500e-16   1.3158636e-15  -3.4871004e-16  -2.9615092e-03  -1.8879082e-03   1.0512829e-03   3.5698981e-03  -3.1585433e-15  -5.9316083e-16   2.7915919e-16  -3.7359649e-16
  -5.5966625e-03   3.1812831e-03  -7.4008980e-04   3.4689386e-04   5.1103929e-16   6.2646422e-16   7.2954166e-16   1.1552122e-15  -6.3762576e-03   7.3278540e-03   9.1865913e-03   2.7554005e-03   2.8774288e-15   4.7452290e-16   3.4260626e-16  -1.5429961e-16   5.4250477e-03  -4.2333140e-04   1.6082361e-04   2.0573746e-03  -1.4287736e-15   1.8378999e-15   3.2949659e-16  -1.2545535e-15   4.9786046e-03  -6.3828229e-04  -1.1139352e-02   4.7359141e-03  -3.6126996e-15  -4.1288043e-17   2.4175323e-15  -1.0051339e-15  -5.5622158e-15   1.0360402e-15  -4.2654719e-16  -6.1133495e-15  -7.8249097e-11  -4.4042463e-10  -2.1482798e-09  -1.2665357e-09  -6.1298804e-16  -3.5887328e-15  -7.5812504e-15   1.2663933e-15   5.1397388e-09   2.8326563e-08   1.3845158e-07   8.1711732e-08  -4.0599743e-16   1.5252147e-17  -2.5867451e-16  -1.2187388e-15   2.0833338e-02   2.3527559e-08   1.1500953e-07   6.7880947e-08   2.0201020e-15   1.6044783e-15   1.7049383e-15   1.3450437e-16   5.7997371e-09   3.1921231e-08   1.5604168e-07   9.2099457e-08
   3.4372803e-03   4.7152201e-03  -3.8589175e-03  -6.1950040e-03   1.9650205e-15   4.5600578e-15  -1.8987655e-15   3.1238423e-15  -2.3313799e-03   4.2565503e-03   8.6848384e-04   8.8118202e-03  -2.5004995e-15  -1.0205370e-15   3.6694625e-16  -1.9295135e-15   7.5964421e-03   5.0476151e-03  -6.8127313e-04  -3.8923782e-03   1.8989899e-15   6.6374767e-16  -3.9138235e-15   2.2436643e-15  -6.7434041e-03   4.2353511e-03   8.0372044e-03   4.2366202e-03  -2.7942538e-16   6.6351403e-16  -5.5966388e-16  -6.1979154e-16   1.9978206e-16   6.6322927e-16  -7.5800021e-16  -1.8266513e-15  -4.4040854e-10  -9.2913461e-10  -2.2987417e-09  -3.2243879e-10  -4.1176763e-15  -1.0670374e-15   1.9756269e-15   1.7172463e-15   2.8326571e-08   5.9984356e-08   1.4810606e-07   2.0830256e-08  -4.3006808e-16  -4.7876538e-16  -1.0699201e-15  -5.3580500e-16   2.3527559e-08   2.0833384e-02   1.2302731e-07   1.7305789e-08   5.2711049e-16   3.1777079e-17   1.3372554e-15   4.8294518e-16   3.1921234e-08   6.7612854e-08   1.6691982e-07   2.3480314e-08
   2.4596085e-03  -4.4359167e-03   3.4642442e-03   4.2759221e-03  -4.9602661e-17  -1.1127138e-15   1.6541117e-15  -1.2415127e-15   1.9988151e-03   8.3016442e-03   2.6428084e-03   6.4048424e-03  -2.8596031e-16  -5.8445034e-16  -7.1012825e-16  -1.0324650e-15  -1.0132532e-02   5.5294713e-03   3.5289460e-03   8.3766447e-03  -8.6568341e-16  -2.5588596e-15  -9.0783989e-16  -1.4693804e-15   1.4107430e-03   4.8146324e-03   3.2724803e-03   2.3142277e-03   1.7135018e-15  -5.7602516e-16  -4.5924994e-16   1.6937756e-17   3.2291303e-15  -1.1958323e-15   2.1543466e-17   2.9915521e-15  -2.1483062e-09  -2.2987299e-09  -1.4604158e-09   1.9064178e-09   4.3636767e-15   1.1887101e-15   1.5938847e-15  -7.8016047e-16   1.3845158e-07   1.4810605e-07   9.4130361e-08  -1.2293959e-07   8.9830689e-16  -1.3726963e-15  -1.6400739e-15   1.3158636e-15   1.1500953e-07   1.2302731e-07   2.0833412e-02  -1.0212770e-07  -6.2109522e-16  -1.6123622e-15  -4.0060533e-16   8.5800102e-16   1.5604170e-07   1.6691982e-07   1.0609029e-07  -1.3856445e-07
   1.4534694e-02  -3.0837787e-03  -6.0038708e-04  -5.2396918e-03   2.2401286e-15   3.2562046e-15  -3.9260310e-15   1.7451262e-15  -1.1764762e-03  -2.1021743e-03   4.3533826e-03  -2.5311029e-04   1.8365047e-15   2.9116671e-16  -1.0810382e-15   4.1939912e-16  -3.7309767e-03   5.2433465e-03  -4.9281136e-03  -4.4489731e-03  -3.7529139e-16   2.0720078e-15  -5.3167418e-16   9.9965822e-17   4.8673051e-03  -4.6233077e-03  -5.0717144e-03   2.0834480e-03  -2.4359005e-15   9.2699766e-17   4.0734406e-16   6.3113717e-16   2.7957880e-15   1.0640268e-16   7.5543801e-16   1.1462635e-15  -1.2665412e-09  -3.2243483e-10   1.9064349e-09   2.4715512e-09   2.9715446e-15  -2.4857970e-15  -8.3666518e-16   1.3730718e-15   8.1711724e-08   2.0830251e-08  -1.2293960e-07  -1.5926570e-07   1.6075453e-15  -1.1411448e-15  -1.4261597e-15  -3.4871004e-16   6.7880947e-08   1.7305789e-08  -1.0212770e-07   2.0833202e-02  -7.7826932e-17  -6.3448955e-16  -9.6225883e-16   3.4320443e-16   9.2099445e-08   2.3480312e-08  -1.3856446e-07  -1.7949890e-07
   1.1534793e-15   9.4791487e-16  -3.7670348e-16   3.0334126e-16  -5.0265094e-18  -4.1814166e-18   6.9659530e-18   7.7884849e-18   1.3101851e-15   3.8805084e-16   3.4007992e-16  -9.2458906e-17  -3.3208223e-18   4.0694150e-18   4.3427562e-18   2.4455449e-19  -1.6778667e-15  -1.4480677e-15   1.6086380e-16  -9.4549584e-16   5.6915835e-18   1.1200749e-18  -2.1314617e-18  -8.4027623e-18   2.9518669e-17   2.8736583e-15   1.5380534e-15  -1.0247798e-15   6.0763975e-18  -1.6076690e-18   2.0223815e-18   5.8385877e-18  -1.8419845e-03   1.9066453e-03   7.4370212e-04  -3.9926818e-03   1.9469040e-15   6.4377049e-16  -1.8352951e-15   8.3981677e-16   9.1728681e-04  -3.3606222e-03  -4.6219491e-03  -2.2118021e-03  -1.6082353e-15  -1.7079809e-15   7.2064767e-16   4.0303381e-16   5.6589018e-03  -1.4193837e-03  -5.0421682e-04  -2.9615092e-03   2.0201020e-15   5.2711049e-16  -6.2109522e-16  -7.7826932e-17   2.7818409e-03   1.1432430e-03  -1.3744477e-03   1.5991697e-05  -9.8269908e-16   6.4136062e-16   9.1373666e-16   1.3680156e-15
  -6.2336907e-16   2.7003624e-15   1.1979418e-15  -2.4603172e-16   1.9780388e-17   8.8279634e-18  -1.7858109e-17  -3.5184558e-17   4.2904894e-16   7.6125633e-20   2.5414335e-16  -7.7226681e-16   4.1475297e-17   1.6392295e-17   2.4208579e-17  -2.0374251e-18   1.4998321e-15   1.1385521e-15  -3.3476981e-15   2.9451892e-15  -1.1593961e-17   3.9304421e-18   3.6352728e-17   2.1934641e-17  -1.4527556e-16  -1.5896094e-15   4.2038073e-16  -3.1275507e-15  -1.9235446e-17   3.0309749e-17   1.4862275e-17  -2.7793571e-17  -1.9539928e-03   2.7286816e-03  -4.8174720e-03  -1.6033086e-03   9.2405915e-16   9.9341790e-16  -1.4005735e-15  -3.8785334e-16  -2.2235198e-03   1.4165804e-03  -1.9578181e-03   3.3574523e-03  -2.1319625e-15  -1.2990042e-15   3.2796886e-16  -8.0965054e-16  -2.8603496e-03  -6.1928289e-03   9.0708611e-03  -1.8879082e-03   1.6044783e-15   3.1777079e-17  -1.6123622e-15  -6.3448955e-16   1.1432430e-03   2.0497972e-02  -1.5210782e-02   3.1247909e-03   6.5535844e-16   4.7285013e-18  -9.3035933e-16  -1.9979200e-15
  -2.8540459e-16   2.3707801e-16   5.2726225e-16  -4.8132273e-16  -1.3821774e-17  -3.6262533e-19   6.9466864e-18   2.8697204e-17   2.7037905e-16   1.4063498e-15  -3.6469884e-16  -5.9292889e-16  -3.7508134e-17  -2.6340739e-17  -3.3084550e-17   2.4081023e-18  -1.6642595e-15  -2.0346017e-15   2.2769385e-17   3.2910256e-16   3.1819743e-18  -3.0396831e-18  -3.8033686e-17  -9.3164595e-18   1.0386880e-15   4.2474606e-15  -1.2261296e-15  -1.9167892e-15   7.7580648e-18  -2.9686495e-17  -1.8223834e-17   1.8580180e-17  -2.3831194e-03  -3.4224997e-03   1.3801694e-03  -3.9447218e-03  -4.8298148e-16  -6.0708813e-16  -1.0467135e-15  -6.2954796e-16  -3.7009832e-03  -2.3686896e-03   8.3862628e-04   2.4600053e-03  -2.7808171e-15  -1.1798991e-15   1.0441702e-15  -2.0357478e-16  -1.6712889e-03   9.5915283e-03  -3.0359711e-03   1.0512829e-03   1.7049383e-15   1.3372554e-15  -4.0060533e-16  -9.6225883e-16  -1.3744477e-03  -1.5210782e-02   1.5461733e-02  -2.4253784e-03  -1.1778771e-15  -6.0860738e-16  -8.9452593e-16   9.5877659e-16
   7.6430906e-16   2.1454906e-16  -1.1058720e-16   8.5056526e-16   6.7335747e-18   6.5858632e-18  -9.9258077e-18  -1.0134125e-17   6.7749358e-16   1.8261671e-15   1.0336631e-15   3.4309983e-16   2.6915094e-18  -3.9914333e-18  -4.6631057e-18  -1.9875034e-18  -1.1678345e-15   4.9219312e-16   2.9237831e-16  -2.9399085e-15  -7.1079809e-18  -6.9748088e-19   2.8081557e-18   1.2306176e-17   3.3565104e-15  -2.3808223e-16   1.5786403e-15   1.5132880e-15  -3.6703917e-18   6.0992466e-19  -2.5594952e-18  -6.1707415e-18   3.2607592e-03   3.7746420e-03   3.0319075e-03  -2.2668665e-03   3.8910669e-15   1.0836822e-15  -3.0837275e-15   4.0871313e-16  -4.3482120e-03   1.7734446e-03   4.0512691e-04  -3.1724935e-03   6.0429546e-16   2.4107597e-16  -1.8435258e-15  -1.6369047e-16  -2.5419482e-04   1.1938782e-04   3.6552785e-03   3.5698981e-03   1.3450437e-16   4.8294518e-16   8.5800102e-16   3.4320443e-16   1.5991697e-05   3.1247909e-03  -2.4253784e-03   2.9251182e-03  -2.0125306e-16  -1.3012519e-16   8.8152007e-16   1.1338577e-15
  -2.9109048e-03  -4.8890487e-03   3.5589703e-03  -1.4124310e-04  -1.2643774e-15   1.3361354e-16  -4.0042517e-16   1.2155698e-15  -3.0829475e-03   3.8349648e-03   2.7808774e-03  -7.9314293e-04   7.9078405e-16   2.8804874e-16  -9.3360666e-16   1.3843736e-16   2.7920504e-03   5.7801985e-04   1.4299100e-03  -5.4360529e-05  -2.0548154e-16   1.5261661e-15  -7.5393723e-16   1.7052216e-15   2.7386539e-03  -1.5291125e-02   1.0170757e-02   1.2045578e-03  -1.2174645e-15  -1.0838904e-15   1.5595905e-15   6.2197848e-16  -4.2928893e-15  -6.7311136e-16  -1.1241506e-15  -2.7927601e-15  -1.9129747e-09  -1.0523262e-08  -5.1443886e-08  -3.0364210e-08  -6.7761477e-16  -4.8770708e-15   5.6924665e-17   2.7118540e-15   8.5476291e-10   4.7233053e-09   2.3080150e-08   1.3619664e-08   3.9872595e-16   1.2095779e-15  -3.5073869e-16  -3.1585433e-15   5.7997371e-09   3.1921234e-08   1.5604170e-07   9.2099445e-08  -9.8269908e-16   6.5535844e-16  -1.1778771e-15  -2.0125306e-16   2.0833326e-02  -4.3390840e-08  -2.1210619e-07  -1.2518922e-07
  -1.1155243e-03  -9.9659653e-03   7.1501396e-03  -5.3789330e-03   3.2683796e-16   7.9166943e-16  -6.6034412e-16  -1.0010838e-16   1.9319759e-04  -4.8959913e-03   8.0888729e-03   2.2407695e-03   9.6981576e-18   7.6071496e-16   8.3287810e-18   6.6005000e-16   1.1936485e-03  -6.1147486e-03   7.2430185e-03  -5.4009686e-03   7.7247265e-16   1.6295066e-16  -1.3034714e-15   8.7539692e-16  -2.3225806e-03   5.6115912e-03   6.5587340e-05   1.2678295e-03   1.0435416e-15  -5.7487964e-16  -6.4359911e-16  -1.3714109e-16   6.0890850e-16   6.2710472e-16   9.3241533e-16  -4.4823217e-16  -1.0523265e-08  -2.2291604e-08  -5.5029832e-08  -7.7414615e-09  -3.4541377e-16   2.0124924e-15  -1.3707096e-16   1.7804632e-15   4.7233181e-09   9.9972995e-09   2.4690427e-08   3.4713741e-09  -4.6397924e-17  -8.1035115e-16  -4.9895385e-16  -5.9316083e-16   3.1921231e-08   6.7612854e-08   1.6691982e-07   2.3480312e-08   6.4136062e-16   4.7285013e-18  -6.0860738e-16  -1.3012519e-16  -4.3390840e-08   2.0833242e-02  -2.2689315e-07  -3.1916145e-08
   3.0386445e-03   9.4759983e-03  -5.9434571e-03   3.2632809e-03  -1.2470108e-16  -3.4011951e-16   8.7841615e-16  -1.7830256e-15   6.9177407e-04  -6.6916512e-03   1.2138774e-02  -1.4280146e-03   9.5181067e-16   5.4644562e-16  -1.7859719e-16   5.3333981e-16  -3.2574882e-03  -2.7844536e-03   5.8993931e-03   3.0814686e-03   2.5603386e-16  -4.6501678e-16   1.0875429e-15  -1.9759429e-16   2.6921076e-04  -1.2686981e-03   5.2833648e-03  -1.4545520e-03  -7.5416685e-16   1.0229982e-15  -1.4698300e-15   8.4034724e-16   2.3725841e-15   6.2032795e-16  -4.9378609e-16   1.4141268e-15  -5.1443912e-08  -5.5029830e-08  -3.4975987e-08   4.5682701e-08   1.0532712e-15  -4.4745906e-16   4.0114241e-16  -1.7522428e-15   2.3080158e-08   2.4690431e-08   1.5691493e-08  -2.0492658e-08  -6.5344466e-16   1.2713422e-15   3.7721009e-16   2.7915919e-16   1.5604168e-07   1.6691982e-07   1.0609029e-07  -1.3856446e-07   9.1373666e-16  -9.3035933e-16  -8.9452593e-16   8.8152007e-16  -2.1210619e-07  -2.2689315e-07   2.0833190e-02   1.8834883e-07
   5.4120198e-03   3.7418307e-03  -2.4536197e-03  -3.7470664e-03   2.5808046e-15   1.2378670e-15  -2.3538712e-15  -1.2132258e-15   8.5876033e-05   8.5105071e-03  -6.2232180e-03   1.0831476e-03   6.3030604e-16   9.3717188e-16  -9.2083641e-16  -7.9566525e-16  -3.8330143e-03  -1.2460117e-02   7.6779127e-03  -3.4421698e-03  -1.8747293e-15  -5.7306679e-16  -1.1335073e-16   2.0817326e-15   3.1859916e-03  -1.8784472e-03  -4.9006430e-04   1.9192634e-03  -4.3388325e-16   9.9319402e-17   4.9478923e-16  -9.1825322e-16   1.0606579e-15   1.9699739e-15   3.4966838e-16   7.5407158e-16  -3.0364205e-08  -7.7414598e-09   4.5682705e-08   5.9177115e-08   3.1784571e-15   6.6884931e-16  -1.5699536e-15  -3.7843003e-16   1.3619668e-08   3.4713910e-09  -2.0492665e-08  -2.6550303e-08   4.4741857e-16   7.9626140e-16  -1.1596079e-15  -3.7359649e-16   9.2099457e-08   2.3480314e-08  -1.3856445e-07  -1.7949890e-07   1.3680156e-15  -1.9979200e-15   9.5877659e-16   1.1338577e-15  -1.2518922e-07  -3.1916145e-08   1.8834883e-07   2.0833578e-02


==> rho9x9.txt <==
   6.7349913e-03   1.2408486e-04   1.0180924e-03  -9.5716579e-04  -2.4718982e-04  -9.2349794e-05  -1.5579376e-04  -1.6176538e-05   7.1976174e-05  -5.7706292e-03  -5.2928746e-05  -8.5038583e-04   8.8304765e-04   1.6808723e-04  -1.4924911e-05   9.7869053e-05   7.5025869e-05  -1.6122944e-04  -7.2658257e-03  -6.3887970e-05  -1.0469046e-03   1.0866537e-03   2.0619898e-04   1.9052739e-04   1.8906943e-04  -4.5856687e-05  -2.1755640e-05  -1.1851175e-03  -9.3145245e-06  -1.5570778e-04   1.6319026e-04   3.0234903e-05  -5.3994402e-05   7.6627620e-05   1.1537038e-04   1.1784414e-04  -2.0743285e-04  -2.5839054e-06  -2.5077890e-05   2.8645776e-05   4.8865415e-06  -1.3508126e-04   4.8433154e-05  -1.1635937e-04   2.7933190e-05  -4.0862279e-07   1.1781244e-06   5.8523555e-07  -1.7500147e-06  -2.7765368e-07   4.1404756e-03   5.3412313e-03  -1.1930363e-03  -3.2354233e-03  -2.1731375e-06   1.2527733e-06   4.3648288e-06  -6.7306049e-06  -1.0346451e-06   3.2662937e-03   6.2624030e-03   1.2652584e-03  -2.5596145e-03  -1.9394381e-07   1.0038830e-06   4.4143100e-07  -1.8174130e-06  -4.7142202e-07  -2.7907786e-03  -2.8654795e-03   6.4810127e-04   1.6350138e-04  -9.7510389e-07  -6.3951270e-07   2.3875906e-06  -1.6692962e-06  -2.6071058e-07  -2.3195865e-03  -3.9544970e-05  -1.1587443e-03   1.6188173e-04
   1.2408486e-04   7.0460848e-03  -3.0532826e-04   2.3116663e-04   3.0973862e-05   1.5999227e-05  -6.9749492e-05   2.3844702e-05  -6.4343766e-06  -4.7962707e-05  -5.9985118e-03   2.0175435e-04  -2.3810419e-04  -5.7922418e-05  -1.3656561e-04   1.6568327e-04   1.0306600e-04   4.7229533e-05  -6.6903593e-05  -7.5431190e-03   2.7667392e-04  -3.2337573e-04  -7.8077289e-05   7.1415857e-05  -1.5311064e-05  -1.0540254e-04  -6.1784219e-05  -1.5078775e-05  -1.2252093e-03   5.9449833e-05  -6.6125174e-05  -1.5694526e-05   9.3179729e-05   3.5761217e-05  -7.1106016e-05   2.3156481e-04  -4.0204469e-06  -2.1621229e-04   1.1922587e-05  -1.1965686e-05  -2.2659695e-06  -2.6117666e-04   1.9876006e-04  -3.0097186e-04  -6.3334745e-05  -8.5233190e-07  -6.5233745e-07  -2.9651612e-07  -9.6203518e-07   2.7291685e-07   1.9479982e-04  -1.6941810e-03   2.2911246e-03  -5.1422093e-04  -2.3655611e-06   3.0015223e-08  -8.3966602e-07  -2.6931430e-06   8.3309955e-07   1.6906167e-03   2.2985059e-03   6.1977077e-05  -1.2300477e-03  -1.1500205e-06  -1.0282965e-07   6.9591527e-08  -8.9818664e-07   3.8259917e-07   4.9044506e-03   4.5786877e-03  -9.5228281e-05  -3.5765915e-03   3.0895839e-07   5.5121966e-07  -4.9939828e-07  -3.8825834e-07  -1.2859067e-08  -5.8442763e-03  -4.3530549e-03  -8.1726363e-04   3.8524058e-03
   1.0180924e-03  -3.0532826e-04   3.8198848e-03   3.3144540e-03   6.6483352e-04  -1.1279091e-04  -1.0821093e-04  -3.7661928e-05   8.3027215e-05  -8.3483930e-04   2.1537299e-04  -3.2304741e-03  -2.7978866e-03  -6.0527435e-04   9.9173735e-05  -2.9726519e-05  -4.0112443e-06  -2.1675990e-04  -1.0562889e-03   2.6837166e-04  -4.0599151e-03  -3.5279250e-03  -7.6043347e-04   1.5024204e-04   2.2255794e-04   3.8231739e-05   2.7003409e-05  -1.7290144e-04   4.3403411e-05  -6.5553272e-04  -5.7655393e-04  -1.2441092e-04  -1.3700832e-04   5.4357525e-05   1.8586377e-04  -6.5079522e-05  -2.9476600e-05   7.9987611e-06  -1.1393630e-04  -1.0082985e-04  -2.2294766e-05   7.1330958e-05  -1.1386507e-04   1.2516092e-04   8.3772180e-05   5.1544800e-07   1.3246942e-06   6.9729889e-07  -8.8635251e-07  -4.5801468e-07  -2.9093442e-03  -2.3636601e-03   3.8745647e-04   1.6190616e-03  -9.6511583e-08   1.5804640e-06   5.8348551e-06  -4.5748061e-06  -2.2445113e-06   2.6948131e-03   5.9424450e-03   5.6506448e-04  -2.4711367e-03   7.3112939e-07   1.2021997e-06   8.6104580e-07  -1.1395813e-06  -3.6028389e-07  -1.2088567e-03   1.7085636e-04  -9.2448127e-04   1.7323218e-04  -7.4768184e-07  -8.7979589e-07   2.6975234e-06  -1.3689236e-06  -5.5329132e-08   1.4457072e-03   1.9068732e-03   6.9672088e-04  -1.8985027e-03
  -9.5716579e-04   2.3116663e-04   3.3144540e-03   3.7452413e-03  -7.0780829e-04  -9.6299802e-05  -9.0511027e-05  -3.2685162e-05   7.0458685e-05   8.6996049e-04  -2.5157815e-04  -2.8045715e-03  -3.1866137e-03   5.9699021e-04   8.8522001e-05  -3.6093101e-05  -9.3355670e-06  -1.8117451e-04   1.0945729e-03  -3.1518137e-04  -3.5239768e-03  -4.0122910e-03   7.4937946e-04   1.1878816e-04   1.8198853e-04   3.7385638e-05   2.6667288e-05   1.7798851e-04  -5.0357952e-05  -5.7026475e-04  -6.5395036e-04   1.2105014e-04  -1.1864565e-04   4.2467603e-05   1.5764635e-04  -6.6716576e-05   3.2358770e-05  -8.0926612e-06  -9.9031303e-05  -1.1416663e-04   2.0522686e-05   7.3245481e-05  -1.0503243e-04   1.2001363e-04   7.2718807e-05   9.0779743e-07   9.7118526e-07  -3.6354009e-08  -1.0920563e-06  -7.5571587e-07  -3.3077166e-03  -3.2154509e-03   9.3070947e-04   2.1478852e-03  -5.4908723e-07   1.3721709e-06   4.6980633e-06  -4.3300915e-06  -1.3117446e-06   1.4808854e-03   4.2936774e-03   1.4747814e-04  -1.9848502e-03   1.8241444e-07   1.5565039e-06   3.6475411e-07  -6.7851331e-07  -7.7025133e-07   1.2346534e-03   2.4329176e-03  -7.0635031e-04  -3.9122392e-04  -1.1885377e-06  -1.4704391e-06   2.2276100e-06  -1.2216936e-06  -3.6429020e-07   2.5511966e-03   2.5681241e-03   1.1373049e-03  -1.7357153e-03
  -2.4718982e-04   3.0973862e-05   6.6483352e-04  -7.0780829e-04   6.8409502e-03   5.1510957e-05   8.7790938e-05   8.5850478e-06  -4.0059356e-05   1.6260733e-04  -6.0264428e-05  -5.9790566e-04   5.8844762e-04  -5.9268213e-03   9.6840003e-06  -5.8481981e-05  -4.3468473e-05   8.9039915e-05   2.0951964e-04  -7.6649560e-05  -7.6489899e-04   7.5453333e-04  -7.4532531e-03  -1.0871413e-04  -1.0704099e-04   2.7062771e-05   1.4276057e-05   3.6379784e-05  -1.2909276e-05  -1.3280852e-04   1.3049642e-04  -1.2101119e-03   2.8211865e-05  -4.3178795e-05  -6.2628986e-05  -6.9350828e-05   6.4538974e-06  -1.5894324e-06  -2.4385290e-05   2.2942753e-05  -2.1172826e-04   7.9844851e-05  -2.9848398e-05   6.9815769e-05  -1.4574569e-05   3.1095015e-07  -6.4682527e-07  -2.4451028e-07   8.0163388e-07   9.7976810e-08  -3.8381325e-03  -4.1520187e-03   1.2009060e-05   1.8512510e-03   1.2164749e-06  -7.8766576e-07  -2.6501598e-06   3.8339414e-06   7.0095955e-07   1.6316390e-03  -4.6395068e-04   1.8346842e-04   9.8674677e-04  -1.3829053e-08  -4.7008531e-07   1.3941025e-07   6.4566914e-07   1.1046043e-07  -5.6419999e-03  -4.8491415e-03  -1.9514101e-03   1.0452218e-03   3.6104293e-07   2.8249882e-07  -9.5730891e-07   5.4947237e-07   1.3763139e-08  -4.2477433e-03  -4.8408683e-03  -7.8284134e-04   5.7750073e-04
  -9.2349794e-05   1.5999227e-05  -1.1279091e-04  -9.6299802e-05   5.1510957e-05   5.0524203e-03   5.2159612e-03   5.1101809e-04  -2.5924206e-03  -4.0439124e-05   7.2114441e-06  -4.9189235e-05  -4.2890907e-05   2.2385737e-05  -3.7708358e-03  -3.2493545e-03  -1.8592827e-04   7.1786301e-04  -4.9278622e-05   8.9065315e-06  -6.6111140e-05  -4.9638501e-05   2.9137390e-05  -6.1349067e-03  -7.1322283e-03  -8.9306063e-04   4.1063298e-03  -8.0956662e-06   2.3615432e-06  -8.6001470e-06  -1.0545479e-05   3.9024799e-06   3.2152003e-05   8.8530775e-04   1.0303960e-03   3.8574801e-04  -1.5967784e-06   2.1787142e-06   1.7682231e-06  -4.9922182e-06  -5.1217358e-07  -3.2666224e-04   3.4721910e-03  -1.7431516e-03  -1.1423886e-03   3.9561412e-03   3.2858825e-04  -2.0500835e-03  -3.0400982e-03  -7.4342036e-04  -1.0174601e-06   5.4831645e-07  -5.2395416e-08   2.2842232e-07  -6.6558434e-04   7.9039671e-04   4.7531434e-05   7.3973329e-04  -1.9351978e-03   7.0963153e-07   7.8471579e-08   4.9024340e-07   6.2761155e-07   1.3243493e-03   4.2941917e-03   3.4255381e-04  -4.3548233e-04   3.4600958e-03  -3.6844409e-07   6.7375278e-07  -4.7637837e-08   1.4680981e-07   7.4844945e-04  -4.2281474e-03   1.9637341e-03   6.6974267e-04   3.3869490e-03   1.3658156e-06  -8.3013856e-07   3.3727007e-07  -1.2408135e-07
  -1.5579376e-04  -6.9749492e-05  -1.0821093e-04  -9.0511027e-05   8.7790938e-05   5.2159612e-03   6.6007400e-03   3.5137886e-04  -3.0709457e-03  -6.7118110e-05  -3.1907645e-05  -5.2323390e-05  -3.4407383e-05   3.9889161e-05  -2.5790209e-03  -4.6567573e-03  -8.3157209e-04   2.0893956e-03  -8.4515093e-05  -3.8506136e-05  -6.3078393e-05  -4.7176579e-05   4.8966105e-05  -7.5380598e-03  -8.2884347e-03  -3.0245399e-05   4.1678292e-03  -1.4649322e-05  -6.5224182e-06  -9.3638583e-06  -8.9089148e-06   8.1145529e-06   1.3704484e-04   9.9962459e-05  -1.4821237e-05  -1.4390425e-03  -2.6911136e-06  -2.3049071e-06  -3.0666932e-06   4.7695563e-09   2.0280376e-06   3.2823980e-03   8.8213999e-04   1.8288089e-03  -7.4277532e-04   5.9244983e-03  -1.1614259e-03  -3.8309181e-03  -5.2442713e-03  -2.0390371e-03   1.7612296e-07  -8.2504133e-07   4.7402000e-07  -3.6246766e-07  -2.6390156e-03   9.4652978e-04  -1.5592497e-03  -6.4214017e-04  -1.5653658e-05  -5.3622098e-07   4.8099830e-07   3.2423792e-07  -5.3389748e-07  -6.4046917e-04   6.1854755e-03   5.8872655e-05   1.9782040e-04   2.6842099e-03   2.9752242e-07  -1.9453231e-07   4.1676224e-07  -4.3077423e-07  -2.9859988e-04  -6.1483345e-03   1.2552334e-03   2.7943786e-04   2.6563504e-03  -5.4840037e-07   9.3887332e-07  -5.5421754e-07   2.7774256e-07
  -1.6176538e-05   2.3844702e-05  -3.7661928e-05  -3.2685162e-05   8.5850478e-06   5.1101809e-04   3.5137886e-04   4.8497270e-04  -1.9291185e-04  -6.0825402e-06   1.0686241e-05  -1.8444418e-05  -1.1750484e-05   4.1158518e-06   3.8282855e-05   1.4475626e-04  -1.3915862e-03   1.3344563e-03  -9.4011258e-06   1.3228666e-05  -1.9498587e-05  -1.9510463e-05   4.4345844e-06  -1.0288070e-03  -6.2132406e-04   4.8579599e-04  -4.9318658e-04  -1.8519779e-06   5.9510217e-07  -6.1238486e-06   1.2533758e-08   2.1232213e-06   7.8011889e-04  -1.1046698e-03  -1.1125741e-03  -1.1793053e-03  -6.2843689e-07   1.9798253e-06   2.6767298e-06  -3.9920662e-06  -1.0016084e-06  -1.8066369e-03   1.5523727e-03  -1.5677485e-03  -8.6384754e-04   8.3579257e-04  -9.2924693e-05  -1.6286033e-04  -4.4874942e-04   1.1667437e-04  -2.4423813e-07  -4.0405152e-08  -1.0804051e-06  -7.2845620e-07   1.1508237e-04   1.6777495e-04   3.6806811e-04   5.7703452e-04  -1.0745871e-03   1.2702794e-07  -6.1156233e-07   6.6036937e-07  -9.5856450e-07   6.9000050e-04   6.6447363e-04   3.9800862e-04  -8.7544636e-05   1.5429444e-03  -2.1930195e-07  -8.5081570e-08  -5.6412689e-07  -7.1191882e-07   7.6677108e-04  -4.1192020e-04   5.4565712e-04   2.6389561e-05   1.2230567e-03   4.5775638e-07  -2.2542195e-07   1.3743553e-06   6.2684127e-07
   7.1976174e-05  -6.4343766e-06   8.3027215e-05   7.0458685e-05  -4.0059356e-05  -2.5924206e-03  -3.0709457e-03  -1.9291185e-04   1.8459350e-03   3.0428826e-05  -4.0451487e-06   3.5526757e-05   3.1748144e-05  -1.6658912e-05   2.1108278e-03   1.0624294e-03  -1.0378569e-03  -2.2792692e-03   3.9274117e-05  -2.6257728e-06   4.9408071e-05   3.5569544e-05  -2.3316112e-05   3.2630177e-03   4.7895510e-03   9.4303367e-04  -1.2824752e-03   5.0045190e-06  -4.6772999e-07   1.0918907e-05   2.0742050e-06  -4.4174782e-06  -1.1691558e-03  -2.9266172e-04   1.4688575e-03  -1.4931137e-03   1.2774568e-06   5.9239425e-07   2.3715298e-06  -1.0656792e-07  -1.1301893e-06  -1.5367910e-03  -4.5200324e-04  -1.9214385e-04   5.7879732e-04  -2.8826380e-03   4.8238177e-04   1.5410317e-03   2.3484145e-03   3.9575192e-04  -5.3379804e-07   1.8395555e-07   5.7502078e-07  -8.7689943e-07   1.3987133e-03  -3.9013361e-04   6.6435575e-04  -3.9762171e-05   1.1049586e-03  -6.8879711e-07   4.3465303e-07   1.2276596e-06   4.9120341e-07  -6.6041926e-04  -2.8404854e-03  -4.4276340e-04   1.7027984e-04  -3.0692273e-03  -6.1054004e-07   1.1920880e-07   6.0327606e-07  -3.9385610e-07  -7.0862936e-04   2.5594959e-03  -9.3170106e-04   6.8887407e-05  -2.6985136e-03   4.2718926e-07  -1.3351544e-07  -2.6973729e-07   1.0873336e-06
  -5.7706292e-03  -4.7962707e-05  -8.3483930e-04   8.6996049e-04   1.6260733e-04  -4.0439124e-05  -6.7118110e-05  -6.0825402e-06   3.0428826e-05   1.7406798e-02   2.2103804e-04   2.5567843e-03  -2.5634869e-03  -5.5082033e-04  -6.1282786e-06   4.3475755e-05   3.2941490e-05  -7.0535147e-05  -3.1781407e-03  -2.5990364e-05  -4.5354497e-04   4.7732275e-04   8.7804756e-05   8.3174316e-05   8.3183578e-05  -1.9309624e-05  -1.0336569e-05  -5.1941627e-04  -1.8376391e-06  -6.8640004e-05   6.8716114e-05   1.3403972e-05  -2.3663602e-05   3.3208176e-05   5.0337847e-05   5.1445492e-05  -9.1782487e-05   1.4104254e-06  -1.2693350e-05   1.0645921e-05   2.3398302e-06  -5.9026555e-05   2.1019491e-05  -5.0739318e-05   1.2035303e-05   8.5714541e-06  -1.6795842e-06  -9.6484233e-06  -1.0132214e-05  -3.6227275e-06  -1.6417130e-03  -9.7704317e-04   2.4930332e-03   8.8763347e-03  -1.5223346e-05   5.4752924e-07  -8.6248663e-06  -1.3665302e-05   6.7800727e-06   1.1454482e-04  -9.4740244e-03  -4.4168381e-03  -6.2949162e-03  -4.8300702e-06   1.0514914e-05  -3.1342693e-06  -5.3037103e-07   2.2005225e-06   6.3134421e-03  -1.1359785e-03  -8.2278399e-03   7.1035746e-04  -5.6658373e-06  -1.1996923e-05  -2.8945516e-07  -2.2866864e-06   3.2806266e-06   3.2978821e-03  -1.6114971e-03   1.2793355e-03  -1.4029166e-04
  -5.2928746e-05  -5.9985118e-03   2.1537299e-04  -2.5157815e-04  -6.0264428e-05   7.2114441e-06  -3.1907645e-05   1.0686241e-05  -4.0451487e-06   2.2103804e-04   1.8129138e-02  -7.0780273e-04   6.9718922e-04   1.4414532e-04  -5.9443693e-05   7.2154036e-05   4.5251944e-05   1.9905268e-05  -3.0308364e-05  -3.3034992e-03   1.2265476e-04  -1.4085022e-04  -3.3899644e-05   3.1406586e-05  -7.2963358e-06  -4.5904290e-05  -2.7693715e-05  -8.3771891e-06  -5.3714399e-04   2.3083254e-05  -3.1187206e-05  -5.8803616e-06   4.0391257e-05   1.5564240e-05  -3.0617429e-05   1.0145949e-04   4.6664593e-07  -9.1502577e-05   3.9937045e-06  -6.4251069e-06  -2.4056450e-06  -1.1427634e-04   8.6727179e-05  -1.3154936e-04  -2.7856586e-05  -2.3800086e-06  -2.1254132e-07   1.7209669e-06   3.0430717e-06   1.2145481e-06   3.2398983e-03  -1.6802436e-03  -1.1323151e-02  -8.4036562e-04   3.9472347e-06   4.9775859e-07   3.7625702e-06   2.3652360e-06  -2.1814099e-06  -4.9115588e-04  -1.7933094e-03  -5.2977595e-04   1.0245796e-03   1.2960249e-06  -2.9929909e-06  -7.3908715e-07   1.6743422e-06  -2.2347550e-07  -1.1946415e-03  -6.7054930e-04  -2.2433481e-03   9.7628055e-03   1.6473911e-06   3.9333102e-06   2.3311204e-06  -1.1630847e-06  -1.8550717e-06   1.5441313e-03   6.1540765e-04   5.3631975e-03  -9.8108045e-03
  -8.5038583e-04   2.0175435e-04  -3.2304741e-03  -2.8045715e-03  -5.9790566e-04  -4.9189235e-05  -5.2323390e-05  -1.8444418e-05   3.5526757e-05   2.5567843e-03  -7.0780273e-04   9.7810368e-03   8.4855843e-03   1.7872524e-03   4.2703709e-05  -1.6303616e-05  -1.9869991e-06  -9.8055173e-05  -4.6597112e-04   1.1190499e-04  -1.7772538e-03  -1.5410223e-03  -3.3021494e-04   6.5789998e-05   9.4823629e-05   1.5413893e-05   1.3194778e-05  -7.4243390e-05   2.0032550e-05  -2.9121190e-04  -2.4969455e-04  -5.3922135e-05  -6.1719241e-05   2.4729034e-05   8.4104456e-05  -2.8013344e-05  -1.4633603e-05   2.4272009e-06  -5.1850611e-05  -4.3948610e-05  -8.5770394e-06   3.1403068e-05  -4.9528476e-05   5.4877509e-05   3.7376436e-05  -2.7433996e-05   6.8568654e-06   2.9630438e-05   3.3314864e-05   1.1612363e-05   2.2765022e-03  -1.1843453e-03  -1.5085336e-03  -5.8802392e-03   4.6184681e-05   9.2206879e-07   4.3034157e-05   2.8369293e-05  -2.5623979e-05   5.1501589e-04  -8.3644561e-03  -2.6592009e-03  -4.2473188e-03   1.4630772e-05  -3.4531731e-05   8.4355239e-06   1.6749394e-06  -7.1301647e-06   1.1746791e-03  -4.6513767e-04   2.3181282e-03   1.4002803e-04   1.9038278e-05   3.9812627e-05   5.3525055e-06   5.7060482e-06  -1.2834836e-05   2.4210872e-03  -3.1529511e-03  -6.0583375e-03   2.2468564e-03
   8.8304765e-04  -2.3810419e-04  -2.7978866e-03  -3.1866137e-03   5.8844762e-04  -4.2890907e-05  -3.4407383e-05  -1.1750484e-05   3.1748144e-05  -2.5634869e-03   6.9718922e-04   8.4855843e-03   9.6378608e-03  -1.8092435e-03   3.9088304e-05  -1.2896782e-05  -3.8457229e-06  -7.6481725e-05   4.8821589e-04  -1.2951802e-04  -1.5356037e-03  -1.7549981e-03   3.2224231e-04   5.1292212e-05   8.1968915e-05   1.7939460e-05   1.0943379e-05   7.9526565e-05  -1.8631587e-05  -2.4614790e-04  -2.9021937e-04   5.0666769e-05  -5.0725574e-05   1.7684716e-05   6.6847037e-05  -2.9682065e-05   1.2697858e-05  -4.2023411e-06  -4.3038962e-05  -5.1404938e-05   9.4082327e-06   3.2061834e-05  -4.5997960e-05   5.2556719e-05   3.1405632e-05   2.7240235e-05  -6.2606442e-06  -2.7817213e-05  -3.6667228e-05  -1.2421105e-05   2.2618164e-03  -1.3079559e-03  -2.7335883e-03  -8.1540072e-03  -4.7736072e-05   4.5593344e-07  -3.7668188e-05  -3.4320728e-05   2.4292444e-05   1.6450897e-03  -6.3996074e-03  -2.4447928e-03  -2.0571173e-03  -1.4684137e-05   3.6124230e-05  -7.4282079e-06  -3.2270138e-06   6.4303519e-06  -2.5134654e-03  -8.8306816e-04   4.8777769e-03  -7.9638751e-04  -1.9827072e-05  -4.1008036e-05  -4.0759430e-06  -6.1640503e-06   1.2876972e-05  -2.0447089e-05  -3.2618740e-03  -4.8466762e-03  -5.3897926e-05
   1.6808723e-04  -5.7922418e-05  -6.0527435e-04   5.9699021e-04  -5.9268213e-03   2.2385737e-05   3.9889161e-05   4.1158518e-06  -1.6658912e-05  -5.5082033e-04   1.4414532e-04   1.7872524e-03  -1.8092435e-03   1.7789584e-02   4.2857176e-06  -2.4823708e-05  -1.8915405e-05   4.0004659e-05   9.2244433e-05  -3.2113944e-05  -3.3607387e-04   3.2935215e-04  -3.2636676e-03  -4.7583086e-05  -4.5900047e-05   1.2041037e-05   6.3534446e-06   1.5959300e-05  -6.1554360e-06  -5.6398548e-05   5.7462592e-05  -5.3020329e-04   1.3057317e-05  -1.8888428e-05  -2.8307496e-05  -3.0540051e-05   3.0500582e-06  -2.1975703e-06  -9.4872849e-06   1.0731062e-05  -9.3173189e-05   3.4854142e-05  -1.3131032e-05   3.0356751e-05  -6.4794177e-06   5.2235230e-06  -2.1217211e-06  -6.5209943e-06  -7.1171546e-06  -2.1043596e-06   3.5795446e-03   1.3766803e-03  -2.0905767e-03  -1.9957454e-03  -1.0508116e-05  -8.3640785e-07  -9.5108981e-06  -5.9210250e-06   5.9392944e-06  -5.7299424e-03   3.8600356e-03   5.1951970e-03  -8.1372567e-04  -2.9834088e-06   6.8296552e-06  -3.7702855e-06   1.5433452e-06   2.2487099e-06   7.9437541e-03   3.3613634e-03  -1.3369863e-03   7.2075660e-03  -3.2537223e-06  -8.3351357e-06  -3.6414292e-06   9.0654893e-07   3.2932528e-06   7.3619988e-03   3.1815216e-03  -5.2453956e-03   7.2036034e-03
  -1.4924911e-05  -1.3656561e-04   9.9173735e-05   8.8522001e-05   9.6840003e-06  -3.7708358e-03  -2.5790209e-03   3.8282855e-05   2.1108278e-03  -6.1282786e-06  -5.9443693e-05   4.2703709e-05   3.9088304e-05   4.2857176e-06   6.1924893e-03  -1.9717626e-04  -4.8835962e-03   8.8096339e-04  -7.4980188e-06  -7.4970621e-05   5.3339873e-05   5.0026816e-05   5.4119165e-06   1.9723375e-03   5.5547338e-03   3.9388063e-03  -3.3241937e-03  -1.4676712e-06  -1.1654942e-05   1.1011280e-05   5.8145855e-06   8.6980286e-08  -4.4794029e-04  -3.7265998e-03  -1.5045209e-03  -7.5442856e-03  -5.7673864e-07  -1.4595366e-06   3.3761063e-06  -3.6711627e-07  -4.1656169e-07   1.6157279e-03  -3.7342952e-03   4.2353548e-03   5.2635846e-04  -2.4798055e-04  -2.1939221e-03  -7.9580714e-04  -5.8971887e-04  -1.4789208e-03  -4.6592587e-07   1.3576309e-07  -1.0688406e-07   2.4387348e-07  -1.1856879e-03  -1.9726154e-04  -1.3846064e-03  -1.8713542e-03   3.9677809e-03   1.4856264e-07  -1.3215232e-07  -1.0123297e-07   5.3714188e-07  -3.8374752e-03  -6.3727347e-04  -6.7018223e-04   1.3732779e-03  -4.4613061e-03  -1.8320365e-07   9.8107319e-08  -1.0422975e-07   3.1534835e-07  -2.0077723e-03   5.1480517e-04  -2.2615827e-03  -6.8402898e-04  -4.2688894e-03   4.5561780e-07  -1.5576758e-07   6.5880487e-08  -6.8185835e-08
   9.7869053e-05   1.6568327e-04  -2.9726519e-05  -3.6093101e-05  -5.8481981e-05  -3.2493545e-03  -4.6567573e-03   1.4475626e-04   1.0624294e-03   4.3475755e-05   7.2154036e-05  -1.6303616e-05  -1.2896782e-05  -2.4823708e-05  -1.9717626e-04   6.6117356e-03   3.3664631e-03   3.3293039e-03   5.4653530e-05   9.1342743e-05  -1.7563875e-05  -1.8734196e-05  -3.2169040e-05   5.5677504e-03   3.2896617e-03  -1.9945127e-03  -5.5076642e-03   8.7283167e-06   1.4261716e-05  -3.8498251e-06  -1.9948403e-06  -4.8109689e-06   3.6056414e-03  -4.3920940e-04  -5.1545543e-03   5.8321094e-03   1.5595305e-06   2.1623289e-06  -9.2009384e-07   3.9183717e-08  -6.7219068e-07  -3.2835161e-03   1.1794561e-04  -3.7985907e-03  -6.6344491e-04  -3.2899437e-03   7.0980599e-04   3.2127932e-03   3.6106636e-03   2.9841527e-03  -1.0334720e-07  -4.3497887e-07   1.3869997e-07  -9.1863623e-08   1.2939661e-03  -7.2843246e-04   1.3489440e-03   1.6173824e-03  -3.4865198e-03  -4.0544281e-07   1.3790684e-07   2.0805359e-07   1.3684601e-08   3.3164966e-03  -4.0983857e-03   1.3577060e-03  -8.2814379e-04   3.9914571e-03  -1.0070812e-07  -2.5728522e-07   1.8746912e-07  -1.5428732e-07   2.9772514e-03   4.9922664e-03   2.5392808e-04  -8.3499634e-04   2.7795443e-03  -7.7376003e-08   4.4883749e-07  -6.0685970e-08   1.2105106e-07
   7.5025869e-05   1.0306600e-04  -4.0112443e-06  -9.3355670e-06  -4.3468473e-05  -1.8592827e-04  -8.3157209e-04  -1.3915862e-03  -1.0378569e-03   3.2941490e-05   4.5251944e-05  -1.9869991e-06  -3.8457229e-06  -1.8915405e-05  -4.8835962e-03   3.3664631e-03   1.0330575e-02  -9.2378254e-04   4.1289231e-05   5.6794376e-05  -2.2705664e-06  -5.2228599e-06  -2.4001211e-05   3.9431632e-03  -1.9755431e-03  -5.6659791e-03   4.6741928e-04   6.8283686e-06   7.7800210e-06  -4.0829425e-06   2.9622723e-06  -2.4614307e-06   9.4803348e-04   5.5248127e-03  -1.7302322e-04   1.2924648e-02   9.4099540e-07   2.1252796e-06   1.0059625e-06  -1.3819354e-06  -9.9502653e-07   4.3861348e-03  -3.1420332e-03   8.9455228e-04   1.8184017e-03  -2.8055756e-03   1.4940261e-03   1.9748431e-03   2.5106587e-03   2.0744295e-03  -8.6225506e-08  -1.9100218e-07  -5.3928307e-07  -4.3547105e-07  -2.3044962e-05  -6.8719025e-04  -1.9117627e-04   6.0014419e-05  -1.4803024e-03  -2.8132582e-07  -1.5134734e-07   4.1462557e-07  -7.0936373e-07   2.2832219e-03  -2.6204491e-03   2.3549474e-04  -1.0673063e-03   1.9866914e-03  -5.7437186e-08  -1.6130422e-07  -3.5075788e-07  -3.7076367e-07   9.3807089e-04   2.6470189e-03   1.0573241e-04  -3.9705080e-04   1.8679947e-03  -3.8740998e-08   1.8237767e-07   8.5329082e-07   3.3611642e-07
  -1.6122944e-04   4.7229533e-05  -2.1675990e-04  -1.8117451e-04   8.9039915e-05   7.1786301e-04   2.0893956e-03   1.3344563e-03  -2.2792692e-03  -7.0535147e-05   1.9905268e-05  -9.8055173e-05  -7.6481725e-05   4.0004659e-05   8.8096339e-04   3.3293039e-03  -9.2378254e-04   1.3202673e-02  -8.9486162e-05   2.6340452e-05  -1.1631166e-04  -1.0250399e-04   4.8383073e-05  -3.2971491e-03  -5.5276199e-03   4.2132584e-04  -6.2560367e-03  -1.4665752e-05   4.3444066e-06  -1.8802903e-05  -1.7200763e-05   7.9202213e-06   7.6920935e-03  -5.4011088e-03  -1.3024438e-02  -2.5157093e-05  -2.5388444e-06   1.2794138e-06  -2.4972970e-06  -3.8557181e-06   1.0074444e-06   1.4630730e-03  -1.3540527e-03   2.2308121e-04  -2.8179402e-03   6.3488791e-03  -3.6212646e-03  -2.7488869e-03  -4.9471223e-03   1.0025000e-04  -1.6012982e-07   3.0377751e-07   2.4187635e-07  -3.4720696e-07  -4.4470832e-03   4.2493003e-04  -2.0456744e-03   9.1679515e-05  -3.3139923e-03  -2.0591681e-07   5.0689442e-07   4.8372085e-07   4.4997490e-07   1.4796009e-03   4.7175838e-03   2.3917330e-03   2.2168986e-04   9.9476810e-03  -1.5981233e-07   2.9658325e-07   2.3504225e-07  -1.4383759e-07   3.6364624e-03  -2.7895478e-03   9.9435793e-04  -1.8947126e-03   7.4232970e-03   1.9261263e-07  -9.9185987e-08  -6.0181455e-09   3.9920143e-07
  -7.2658257e-03  -6.6903593e-05  -1.0562889e-03   1.0945729e-03   2.0951964e-04  -4.9278622e-05  -8.4515093e-05  -9.4011258e-06   3.9274117e-05  -3.1781407e-03  -3.0308364e-05  -4.6597112e-04   4.8821589e-04   9.2244433e-05  -7.4980188e-06   5.4653530e-05   4.1289231e-05  -8.9486162e-05   1.5929192e-02   2.0498847e-04   2.3549435e-03  -2.3478742e-03  -5.0991583e-04   1.0573287e-04   1.0481156e-04  -2.5615737e-05  -1.2122648e-05  -6.5195867e-04  -6.3113295e-06  -8.5625494e-05   9.1249392e-05   1.6764226e-05  -2.9917577e-05   4.2061952e-05   6.3663587e-05   6.5083330e-05  -1.1413358e-04  -6.0972719e-07  -1.5517561e-05   1.4424498e-05   2.9821581e-06  -7.4396875e-05   2.6729328e-05  -6.4087950e-05   1.5495782e-05  -5.7967923e-06   2.1082635e-06   6.4705747e-06   4.7353343e-06   1.9373171e-06  -5.6636590e-03  -9.2787924e-03  -1.1202092e-03  -6.6971749e-04   7.4157660e-06   8.2407037e-07   8.9956816e-06   2.8259017e-06  -5.0376820e-06  -7.1584214e-03  -3.8089302e-03   2.6034093e-03   8.4034355e-03   2.8760043e-06  -5.6831731e-06   1.9017754e-06  -9.8512731e-07  -1.5925113e-06   3.6004030e-05   5.3459452e-03   5.2102726e-03  -2.6869720e-03   2.5711955e-06   6.7662953e-06   2.0692065e-06   6.2544025e-08  -2.1564101e-06   1.3922361e-03   1.4556580e-03   1.0037977e-03  -4.3132062e-04
  -6.3887970e-05  -7.5431190e-03   2.6837166e-04  -3.1518137e-04  -7.6649560e-05   8.9065315e-06  -3.8506136e-05   1.3228666e-05  -2.6257728e-06  -2.5990364e-05  -3.3034992e-03   1.1190499e-04  -1.2951802e-04  -3.2113944e-05  -7.4970621e-05   9.1342743e-05   5.6794376e-05   2.6340452e-05   2.0498847e-04   1.6598427e-02  -6.4261967e-04   6.2631999e-04   1.2686683e-04   3.9070772e-05  -8.7064274e-06  -5.7902449e-05  -3.3270107e-05  -7.3467499e-06  -6.7415018e-04   3.4142737e-05  -3.5419786e-05  -9.1233650e-06   5.1118450e-05   1.9170333e-05  -3.9394538e-05   1.2776144e-04  -1.2584368e-06  -1.1691251e-04   5.9407208e-06  -7.2597653e-06  -1.8349047e-06  -1.4387124e-04   1.0930771e-04  -1.6567473e-04  -3.4827470e-05   9.6896399e-07  -3.2478305e-07  -1.5204778e-06  -2.4046843e-06  -4.8574612e-07  -3.0119338e-03   3.5034808e-03   5.1339444e-03  -3.9198526e-04  -4.3869421e-06  -4.9912400e-07  -3.0482172e-06  -3.8003457e-06   2.0643545e-06  -2.7322247e-03  -2.8577914e-03   2.4742069e-04   1.2913060e-03  -1.7372608e-06   1.4934992e-06   4.8244548e-07  -1.7987514e-06   4.3097939e-07  -7.2601327e-03  -8.5939169e-03   5.8536244e-04  -1.4280338e-03  -8.2205299e-07  -1.8997602e-06  -1.7346264e-06   4.3214015e-07   1.0788457e-06   8.6341699e-03   8.4911491e-03  -1.4790738e-03   1.3577059e-03
  -1.0469046e-03   2.7667392e-04  -4.0599151e-03  -3.5239768e-03  -7.6489899e-04  -6.6111140e-05  -6.3078393e-05  -1.9498587e-05   4.9408071e-05  -4.5354497e-04   1.2265476e-04  -1.7772538e-03  -1.5356037e-03  -3.3607387e-04   5.3339873e-05  -1.7563875e-05  -2.2705664e-06  -1.1631166e-04   2.3549435e-03  -6.4261967e-04   8.9632707e-03   7.7748256e-03   1.6261428e-03   8.0251030e-05   1.2011330e-04   2.1773541e-05   1.5960161e-05  -9.5985073e-05   2.3327558e-05  -3.5854293e-04  -3.1939822e-04  -6.8789908e-05  -7.5079448e-05   2.8625899e-05   1.0106809e-04  -3.6086409e-05  -1.7855423e-05   3.7905491e-06  -6.3320732e-05  -5.6925901e-05  -1.1552946e-05   3.9145021e-05  -6.2807039e-05   6.8937896e-05   4.5856149e-05   1.7235190e-05  -3.1813607e-06  -1.7722032e-05  -2.1123527e-05  -7.6557393e-06   2.9485162e-03   5.4755619e-03   1.3722632e-03   1.1852097e-03  -2.8327482e-05   7.7843331e-07  -2.1399203e-05  -2.1180749e-05   1.3906752e-05  -6.2325525e-03  -4.0992906e-03   2.0681546e-03   6.8962437e-03  -8.5440448e-06   2.2164398e-05  -4.5485402e-06  -1.9744889e-06   3.8385953e-06   1.1887713e-03   2.3911862e-04  -2.6761698e-04  -2.4953726e-04  -1.2307919e-05  -2.5121959e-05  -1.1796114e-06  -4.4264360e-06   7.5733300e-06  -4.5871286e-03  -1.6200207e-03   3.3499781e-03   4.0534860e-04
   1.0866537e-03  -3.2337573e-04  -3.5279250e-03  -4.0122910e-03   7.5453333e-04  -4.9638501e-05  -4.7176579e-05  -1.9510463e-05   3.5569544e-05   4.7732275e-04  -1.4085022e-04  -1.5410223e-03  -1.7549981e-03   3.2935215e-04   5.0026816e-05  -1.8734196e-05  -5.2228599e-06  -1.0250399e-04  -2.3478742e-03   6.2631999e-04   7.7748256e-03   8.8226592e-03  -1.6543631e-03   6.7770498e-05   1.0200522e-04   1.9405685e-05   1.3260319e-05   9.7024088e-05  -2.9815394e-05  -3.1639490e-04  -3.5786528e-04   6.7972286e-05  -6.5763591e-05   2.4221030e-05   8.7905314e-05  -3.6517699e-05   1.6284263e-05  -5.3560022e-06  -5.5998387e-05  -6.2991345e-05   1.2187995e-05   4.0338820e-05  -5.7700482e-05   6.6013693e-05   4.0317326e-05  -1.5969907e-05   4.6666778e-06   1.6965013e-05   2.1673803e-05   7.0820747e-06   3.5248439e-03   7.1661799e-03   1.7416887e-03   1.8406828e-03   2.8634820e-05   7.4653561e-07   2.6813533e-05   1.7352748e-05  -1.6093808e-05  -4.6362996e-03  -2.7882180e-03   2.2059880e-03   4.3346810e-03   9.2326572e-06  -2.0933607e-05   4.9893510e-06   1.1162455e-06  -4.3178220e-06  -4.0326408e-04  -3.2452777e-03  -2.4388234e-03   2.2057626e-03   1.1280345e-05   2.4048819e-05   4.3571160e-06   2.7865759e-06  -7.9798418e-06  -4.8086622e-03  -2.4742121e-03   2.0140178e-03   2.3286530e-03
   2.0619898e-04  -7.8077289e-05  -7.6043347e-04   7.4937946e-04  -7.4532531e-03   2.9137390e-05   4.8966105e-05   4.4345844e-06  -2.3316112e-05   8.7804756e-05  -3.3899644e-05  -3.3021494e-04   3.2224231e-04  -3.2636676e-03   5.4119165e-06  -3.2169040e-05  -2.4001211e-05   4.8383073e-05  -5.0991583e-04   1.2686683e-04   1.6261428e-03  -1.6543631e-03   1.6280009e-02  -5.9321040e-05  -5.8348922e-05   1.4790549e-05   7.3534622e-06   2.0189270e-05  -6.8187162e-06  -7.3974501e-05   7.1722128e-05  -6.6554816e-04   1.5618470e-05  -2.3124948e-05  -3.4102459e-05  -3.8271307e-05   3.8102068e-06  -1.4511293e-06  -1.2671785e-05   1.3397415e-05  -1.1620486e-04   4.3962768e-05  -1.6440599e-05   3.8460349e-05  -8.0052430e-06  -2.9604064e-06   7.3106671e-07   3.6398503e-06   5.1846606e-06   1.4089866e-06   4.0675781e-03   6.3852684e-03   1.7929245e-03  -2.3476999e-03   7.3048678e-06  -1.3685012e-07   3.8408031e-06   6.6260915e-06  -3.1047495e-06   1.8432599e-03  -1.7133638e-03  -4.3504835e-03   3.7158519e-04   1.9241973e-06  -4.5441802e-06   2.1569267e-06  -6.1563197e-08  -1.2451685e-06   4.6210814e-03   5.5276094e-03   3.0877200e-03  -8.3385588e-03   2.4228134e-06   5.3384908e-06   1.1052478e-06   2.3678005e-07  -1.8354484e-06   2.5986911e-03   5.3301879e-03   4.1849572e-03  -7.9790563e-03
   1.9052739e-04   7.1415857e-05   1.5024204e-04   1.1878816e-04  -1.0871413e-04  -6.1349067e-03  -7.5380598e-03  -1.0288070e-03   3.2630177e-03   8.3174316e-05   3.1406586e-05   6.5789998e-05   5.1292212e-05  -4.7583086e-05   1.9723375e-03   5.5677504e-03   3.9431632e-03  -3.2971491e-03   1.0573287e-04   3.9070772e-05   8.0251030e-05   6.7770498e-05  -5.9321040e-05   9.7106538e-03   9.0759077e-03  -1.3615141e-03  -4.1485982e-03   1.7203153e-05   6.4627004e-06   1.3731908e-05   1.0606890e-05  -1.0002630e-05  -5.0609865e-04   1.7149980e-03   6.6109510e-04   4.8490257e-03   2.9644148e-06   2.1317234e-06   4.2314045e-06  -2.0183487e-08  -2.4075020e-06  -1.0244098e-03  -3.0232262e-03  -3.0308848e-04   1.8554335e-03  -7.4845628e-03   1.4777433e-03   4.5435026e-03   6.3696794e-03   2.4394704e-03  -4.3784461e-07   3.4398745e-07  -1.3738960e-07   8.9358789e-08   2.6018158e-03  -1.2868923e-03   1.2352567e-03   1.5031208e-04   7.0885245e-04   3.2560195e-07   1.6759360e-07   8.8161226e-08   3.5599558e-07   4.4771001e-04  -7.6231045e-03  -3.3451127e-04  -2.9732550e-04  -3.7580513e-03  -2.4162126e-07   3.6395782e-07  -5.1958833e-08   5.6188145e-09  -1.4897168e-04   7.4042713e-03  -1.8388960e-03  -4.5387874e-04  -3.5182231e-03   6.2032834e-07  -4.0604399e-07   2.7441152e-07   1.0817183e-07
   1.8906943e-04  -1.5311064e-05   2.2255794e-04   1.8198853e-04  -1.0704099e-04  -7.1322283e-03  -8.2884347e-03  -6.2132406e-04   4.7895510e-03   8.3183578e-05  -7.2963358e-06   9.4823629e-05   8.1968915e-05  -4.5900047e-05   5.5547338e-03   3.2896617e-03  -1.9755431e-03  -5.5276199e-03   1.0481156e-04  -8.7064274e-06   1.2011330e-04   1.0200522e-04  -5.8348922e-05   9.0759077e-03   1.2625669e-02   2.1752043e-03  -3.8567700e-03   1.6315112e-05  -1.7242370e-06   2.0996874e-05   1.5337722e-05  -9.8281402e-06  -2.7094782e-03  -6.5073990e-04   3.2095674e-03  -3.0765397e-03   2.8040246e-06  -1.1047861e-06   2.7669589e-06   3.6859411e-06  -1.3209730e-06  -3.2924448e-03  -1.9578068e-03   1.0255903e-05   1.6785718e-03  -7.6703212e-03   1.0951162e-03   4.0992137e-03   6.2119640e-03   1.1468705e-03   1.5823343e-07  -4.9631043e-07   2.2382293e-07  -2.2732326e-07   3.3960714e-03  -1.1046140e-03   1.5281593e-03  -2.6230546e-04   2.9604808e-03  -2.4748588e-07   3.9408457e-07  -3.5947067e-08  -3.2372166e-07  -1.7648556e-03  -7.6397736e-03  -1.1001411e-03   4.5930302e-04  -7.8535495e-03   1.9566473e-07  -1.1352626e-07   2.4277251e-07  -2.4609447e-07  -1.7910524e-03   6.9704430e-03  -2.6017907e-03  -7.2418141e-07  -6.9763361e-03  -2.4596346e-07   7.4675391e-07  -4.2699612e-07   1.7569227e-07
  -4.5856687e-05  -1.0540254e-04   3.8231739e-05   3.7385638e-05   2.7062771e-05  -8.9306063e-04  -3.0245399e-05   4.8579599e-04   9.4303367e-04  -1.9309624e-05  -4.5904290e-05   1.5413893e-05   1.7939460e-05   1.2041037e-05   3.9388063e-03  -1.9945127e-03  -5.6659791e-03   4.2132584e-04  -2.5615737e-05  -5.7902449e-05   2.1773541e-05   1.9405685e-05   1.4790549e-05  -1.3615141e-03   2.1752043e-03   3.5978677e-03  -7.6649117e-04  -4.6283312e-06  -9.8934954e-06   3.1861888e-06   3.4917961e-06   2.7302649e-06  -8.1883617e-04  -3.2346596e-03  -4.6098147e-05  -7.8165911e-03  -8.7477541e-07  -7.6961112e-07   2.6222372e-06  -1.4197053e-06  -3.0615535e-07  -3.9314052e-04  -3.8185907e-04   1.7724897e-03  -3.6699987e-04   1.3753373e-03  -1.4592849e-03  -1.4150054e-03  -1.6059103e-03  -1.6202200e-03  -1.3790675e-07  -5.2920020e-08  -5.4348187e-07  -2.8558430e-07  -6.7949702e-04   2.5635962e-04  -6.6292930e-04  -9.2337064e-04   2.3552073e-03   2.6495162e-07  -3.6157199e-07   3.6544626e-07  -5.4666987e-07  -2.5806017e-03   1.2485484e-03  -4.6226543e-04   9.7158367e-04  -2.6543153e-03  -1.0403636e-07  -1.2195030e-08  -3.0425905e-07  -3.3791579e-07  -1.3794551e-03  -1.3866062e-03  -8.8708646e-04  -4.5593325e-05  -2.4286476e-03   3.9845939e-07  -1.1348283e-07   7.1372734e-07   1.5914309e-07
  -2.1755640e-05  -6.1784219e-05   2.7003409e-05   2.6667288e-05   1.4276057e-05   4.1063298e-03   4.1678292e-03  -4.9318658e-04  -1.2824752e-03  -1.0336569e-05  -2.7693715e-05   1.3194778e-05   1.0943379e-05   6.3534446e-06  -3.3241937e-03  -5.5076642e-03   4.6741928e-04  -6.2560367e-03  -1.2122648e-05  -3.3270107e-05   1.5960161e-05   1.3260319e-05   7.3534622e-06  -4.1485982e-03  -3.8567700e-03  -7.6649117e-04   7.3186549e-03  -2.6947252e-06  -5.3199293e-06   4.5404998e-06  -1.9307901e-07   6.8619365e-07  -4.3450314e-03   3.7019073e-03   7.8418177e-03  -1.5770177e-04  -3.1227355e-07  -7.2595012e-07   7.0316701e-07   5.5114395e-08   5.0820093e-08   1.2959935e-03   2.0910231e-03   5.8577997e-04   9.7191632e-04   8.5840387e-04   1.5483264e-03  -1.2053165e-03  -1.0296110e-03  -1.4132500e-03  -3.0360219e-07   1.5526513e-08   3.6339190e-07  -5.6094139e-07   7.8749709e-04   5.1063357e-04   2.3209059e-04  -2.5303456e-04   1.3464558e-03  -1.6267243e-07   1.2026351e-07   5.6410252e-07   2.7439598e-09  -8.0439445e-04   2.0663853e-03  -1.2566693e-03  -1.7038769e-04  -3.1420143e-03  -2.8431487e-07  -6.1541810e-08   2.9135127e-07  -2.3861960e-07  -2.0630529e-03  -3.1479352e-03   7.1261379e-04   1.4321550e-03  -1.7135700e-03   3.9011869e-07   1.3121406e-08  -4.1059933e-07   5.2263360e-07
  -1.1851175e-03  -1.5078775e-05  -1.7290144e-04   1.7798851e-04   3.6379784e-05  -8.0956662e-06  -1.4649322e-05  -1.8519779e-06   5.0045190e-06  -5.1941627e-04  -8.3771891e-06  -7.4243390e-05   7.9526565e-05   1.5959300e-05  -1.4676712e-06   8.7283167e-06   6.8283686e-06  -1.4665752e-05  -6.5195867e-04  -7.3467499e-06  -9.5985073e-05   9.7024088e-05   2.0189270e-05   1.7203153e-05   1.6315112e-05  -4.6283312e-06  -2.6947252e-06   1.9824900e-02   2.4105229e-04   2.9122215e-03  -2.9359108e-03  -6.1954237e-04  -4.6187362e-06   7.1348742e-06   1.0319709e-05   1.1325494e-05  -1.8122741e-05  -5.8006427e-07  -2.7044737e-06   2.6128213e-06   5.6451863e-07  -1.2141723e-05   4.4711488e-06  -1.0449261e-05   2.4222068e-06  -1.0161029e-05   2.6656314e-06   1.1356200e-05   1.1452213e-05   4.3273695e-06  -4.7022063e-03   2.8509495e-03   6.9751550e-03  -2.9509247e-03   1.7371367e-05   2.7739221e-07   1.3091762e-05   1.3155203e-05  -9.4668648e-06   6.0841765e-03  -1.9793936e-04  -9.2648793e-03   7.3090073e-03   6.8502859e-06  -1.2215435e-05   1.1713616e-06   2.5297224e-06  -1.2569538e-06   4.9871182e-04   4.6087828e-03   7.2705885e-04   1.1116556e-02   6.7346868e-06   1.3872416e-05   2.0906883e-06   2.2800216e-06  -3.5551219e-06  -4.2138713e-04   8.0852247e-04  -1.1240817e-03   1.0646759e-03
  -9.3145245e-06  -1.2252093e-03   4.3403411e-05  -5.0357952e-05  -1.2909276e-05   2.3615432e-06  -6.5224182e-06   5.9510217e-07  -4.6772999e-07  -1.8376391e-06  -5.3714399e-04   2.0032550e-05  -1.8631587e-05  -6.1554360e-06  -1.1654942e-05   1.4261716e-05   7.7800210e-06   4.3444066e-06  -6.3113295e-06  -6.7415018e-04   2.3327558e-05  -2.9815394e-05  -6.8187162e-06   6.4627004e-06  -1.7242370e-06  -9.8934954e-06  -5.3199293e-06   2.4105229e-04   2.0645827e-02  -7.9173425e-04   7.9538290e-04   1.6816027e-04   8.2309540e-06   3.0811927e-06  -6.2414998e-06   2.0177285e-05  -1.3346564e-06  -1.9704984e-05   8.0375739e-07  -1.3429255e-06   3.1287183e-07  -2.3610048e-05   1.8128859e-05  -2.6739148e-05  -5.7883158e-06   3.1967771e-06  -3.4545349e-07  -5.3703618e-06  -1.1131005e-06  -6.1799992e-07   2.5746956e-03   3.9221005e-03  -3.9991369e-04   1.2560784e-02  -6.4200493e-06  -8.8956745e-07  -5.5943613e-06  -4.4611855e-06   3.5549130e-06   1.1568880e-05   6.9523648e-04   1.3730954e-04   8.0164782e-04  -1.9934079e-06   3.1133870e-06  -1.0671557e-06  -7.3384654e-07   5.3759365e-07  -4.3238642e-03   4.6192133e-03   8.3681090e-03   1.4819911e-03  -2.7615237e-06  -4.3107167e-06  -6.9229935e-07  -1.3161742e-06   1.3835155e-06   3.6565232e-03  -5.3759090e-03  -8.7835733e-03  -4.1277635e-03
  -1.5570778e-04   5.9449833e-05  -6.5553272e-04  -5.7026475e-04  -1.3280852e-04  -8.6001470e-06  -9.3638583e-06  -6.1238486e-06   1.0918907e-05  -6.8640004e-05   2.3083254e-05  -2.9121190e-04  -2.4614790e-04  -5.6398548e-05   1.1011280e-05  -3.8498251e-06  -4.0829425e-06  -1.8802903e-05  -8.5625494e-05   3.4142737e-05  -3.5854293e-04  -3.1639490e-04  -7.3974501e-05   1.3731908e-05   2.0996874e-05   3.1861888e-06   4.5404998e-06   2.9122215e-03  -7.9173425e-04   1.1137892e-02   9.6572399e-03   2.0376362e-03  -1.3076202e-05   3.9999182e-06   1.7540411e-05  -8.7827832e-06  -2.1534781e-06   1.7688012e-06  -8.9562038e-06  -9.9743407e-06  -2.6153771e-06   6.1219524e-06  -1.0041644e-05   1.1714061e-05   7.4749355e-06   3.1835486e-05  -7.3435039e-06  -3.5383272e-05  -4.0526794e-05  -1.4793774e-05   3.2515541e-03  -1.3139836e-03  -5.5196084e-03   3.0386839e-03  -5.6399242e-05  -4.0316053e-07  -4.9907873e-05  -3.8464507e-05   3.2474559e-05   4.3580175e-03   1.8622638e-04  -7.2030123e-03   5.5116506e-03  -1.9348913e-05   4.1505283e-05  -1.0504202e-05  -2.9318059e-06   4.7294922e-06  -6.5657056e-04  -1.5076339e-04  -3.8759131e-04  -1.3584840e-03  -2.4747264e-05  -4.8489156e-05  -8.1521373e-06  -5.3566979e-06   1.3066603e-05   2.9704189e-04   3.8012634e-03   1.0460620e-03   7.7693228e-03
   1.6319026e-04  -6.6125174e-05  -5.7655393e-04  -6.5395036e-04   1.3049642e-04  -1.0545479e-05  -8.9089148e-06   1.2533758e-08   2.0742050e-06   6.8716114e-05  -3.1187206e-05  -2.4969455e-04  -2.9021937e-04   5.7462592e-05   5.8145855e-06  -1.9948403e-06   2.9622723e-06  -1.7200763e-05   9.1249392e-05  -3.5419786e-05  -3.1939822e-04  -3.5786528e-04   7.1722128e-05   1.0606890e-05   1.5337722e-05   3.4917961e-06  -1.9307901e-07  -2.9359108e-03   7.9538290e-04   9.6572399e-03   1.0973632e-02  -2.0549577e-03  -9.9407085e-06   4.7414787e-06   1.3417849e-05  -2.8107407e-06   3.3637067e-06  -3.3022630e-07  -9.8741228e-06  -9.0818978e-06   1.9269388e-06   6.9500144e-06  -9.7702651e-06   1.0220666e-05   6.4865077e-06  -3.1013325e-05   7.9138414e-06   3.3799480e-05   4.2833230e-05   1.5144766e-05   4.7247202e-03  -1.9632322e-03  -7.3969856e-03   4.2289066e-03   5.8317176e-05   6.0809951e-07   4.8981426e-05   4.1044292e-05  -3.2717198e-05   2.5851101e-03   1.1530602e-03  -4.4929481e-03   5.2164734e-03   1.9044356e-05  -4.1633969e-05   1.1840320e-05   1.6044691e-06  -5.0612476e-06   5.7703859e-06  -2.3088780e-03  -1.5127764e-03  -5.4383077e-03   2.5847760e-05   4.8458404e-05   6.4504395e-06   8.0357560e-06  -1.2976639e-05   1.6839752e-03   1.7437076e-03  -1.0149337e-03   5.4815999e-03
   3.0234903e-05  -1.5694526e-05  -1.2441092e-04   1.2105014e-04  -1.2101119e-03   3.9024799e-06   8.1145529e-06   2.1232213e-06  -4.4174782e-06   1.3403972e-05  -5.8803616e-06  -5.3922135e-05   5.0666769e-05  -5.3020329e-04   8.6980286e-08  -4.8109689e-06  -2.4614307e-06   7.9202213e-06   1.6764226e-05  -9.1233650e-06  -6.8789908e-05   6.7972286e-05  -6.6554816e-04  -1.0002630e-05  -9.8281402e-06   2.7302649e-06   6.8619365e-07  -6.1954237e-04   1.6816027e-04   2.0376362e-03  -2.0549577e-03   2.0277150e-02   2.8707852e-06  -3.6427390e-06  -5.8468562e-06  -5.4270582e-06   4.7268508e-07  -9.7175941e-09  -2.2806862e-06   2.3938550e-06  -1.8604222e-05   7.3646433e-06  -2.7632873e-06   6.0738754e-06  -1.2406587e-06  -5.5601437e-06   1.9675669e-06   7.0485077e-06   9.7093154e-06   2.8391621e-06   6.0596498e-04   5.8038964e-04  -1.0017476e-03   3.3326246e-03   1.2925553e-05   8.4461681e-07   1.2658952e-05   7.6418534e-06  -8.0079696e-06  -4.5784744e-04  -4.0337053e-03   7.3127764e-04  -8.9438745e-03   4.5228601e-06  -8.5362690e-06   2.1737866e-06   1.0135221e-06  -1.0849399e-06  -5.5030629e-03   5.4425633e-03   7.5576344e-03   4.0830726e-03   5.4063658e-06   9.7625672e-06   4.6501942e-07   2.5084298e-06  -2.3181459e-06  -4.5597456e-03   6.3537824e-03   7.9149959e-03   7.4061645e-03
  -5.3994402e-05   9.3179729e-05  -1.3700832e-04  -1.1864565e-04   2.8211865e-05   3.2152003e-05   1.3704484e-04   7.8011889e-04  -1.1691558e-03  -2.3663602e-05   4.0391257e-05  -6.1719241e-05  -5.0725574e-05   1.3057317e-05  -4.4794029e-04   3.6056414e-03   9.4803348e-04   7.6920935e-03  -2.9917577e-05   5.1118450e-05  -7.5079448e-05  -6.5763591e-05   1.5618470e-05  -5.0609865e-04  -2.7094782e-03  -8.1883617e-04  -4.3450314e-03  -4.6187362e-06   8.2309540e-06  -1.3076202e-05  -9.9407085e-06   2.8707852e-06   5.0862660e-03  -2.5091346e-03  -8.0033828e-03   2.4957547e-03  -7.4857669e-07   1.7898074e-06  -1.5060242e-06  -2.3390784e-06   1.1600768e-07  -6.7781545e-04   8.6295866e-05  -1.7724545e-03  -1.8112097e-03   2.4321230e-03  -1.3434233e-03  -3.9302998e-04  -1.4614919e-03   1.1155478e-03  -1.7207110e-08   2.0830557e-07   9.8278779e-08  -1.0712856e-07  -1.7005593e-03   5.9908009e-05  -4.0667198e-04   8.4559674e-04  -3.3630234e-03   1.4357590e-07   4.1871252e-07   3.7066136e-07   1.3282345e-07   2.3128263e-03   1.4061211e-03   1.7439687e-03  -3.2276313e-04   6.9936444e-03   9.0603877e-08   3.6133367e-07   9.7359208e-08  -4.6090137e-08   3.0688992e-03  -1.2431410e-04   9.6333600e-04  -1.0968839e-03   5.3008374e-03   1.6346761e-07   1.6099678e-09   1.0998345e-07   2.1018388e-07
   7.6627620e-05   3.5761217e-05   5.4357525e-05   4.2467603e-05  -4.3178795e-05   8.8530775e-04   9.9962459e-05  -1.1046698e-03  -2.9266172e-04   3.3208176e-05   1.5564240e-05   2.4729034e-05   1.7684716e-05  -1.8888428e-05  -3.7265998e-03  -4.3920940e-04   5.5248127e-03  -5.4011088e-03   4.2061952e-05   1.9170333e-05   2.8625899e-05   2.4221030e-05  -2.3124948e-05   1.7149980e-03  -6.5073990e-04  -3.2346596e-03   3.7019073e-03   7.1348742e-06   3.0811927e-06   3.9999182e-06   4.7414787e-06  -3.6427390e-06  -2.5091346e-03   5.1031861e-03   5.2209824e-03   6.6017289e-03   1.3574264e-06   4.3152614e-07   4.0308261e-07   1.1449611e-06  -5.8261611e-07   1.6591494e-03  -2.6241730e-04   2.1499765e-05   1.7445604e-03  -2.8573250e-03   2.2073843e-03   1.5150641e-03   2.3852035e-03   7.9186900e-04   2.5978425e-07   1.2702108e-07   5.8821434e-09  -7.3748392e-08   1.5079178e-03  -3.1203010e-04   6.7398943e-04   1.4625083e-04   1.0845888e-04   3.3804810e-07   2.4827898e-07  -9.4704722e-08  -3.5154261e-07   8.5690795e-04  -2.0480247e-03  -7.3326057e-04  -7.1663634e-04  -2.0294498e-03   2.8592061e-07   2.7992672e-07   4.1406608e-09  -4.8711688e-08  -7.8041979e-04   1.3274571e-03   1.3624395e-04   6.9353036e-04  -1.1247831e-03  -4.0540219e-08  -1.8946715e-08  -4.0580101e-08  -8.9560890e-08
   1.1537038e-04  -7.1106016e-05   1.8586377e-04   1.5764635e-04  -6.2628986e-05   1.0303960e-03  -1.4821237e-05  -1.1125741e-03   1.4688575e-03   5.0337847e-05  -3.0617429e-05   8.4104456e-05   6.6847037e-05  -2.8307496e-05  -1.5045209e-03  -5.1545543e-03  -1.7302322e-04  -1.3024438e-02   6.3663587e-05  -3.9394538e-05   1.0106809e-04   8.7905314e-05  -3.4102459e-05   6.6109510e-04   3.2095674e-03  -4.6098147e-05   7.8418177e-03   1.0319709e-05  -6.2414998e-06   1.7540411e-05   1.3417849e-05  -5.8468562e-06  -8.0033828e-03   5.2209824e-03   1.3607353e-02  -1.3920840e-03   1.8406846e-06  -8.6721203e-07   2.5863437e-06   2.5008438e-06  -9.5195727e-07  -1.2463540e-03   2.3123510e-03  -1.4204086e-04   2.4456229e-03  -4.5390347e-03   3.3984818e-03   1.5837794e-03   3.3794415e-03  -8.2086881e-04  -7.9989574e-08   1.5035305e-07  -2.7050354e-07   3.7267590e-08   3.9499390e-03  -7.4422280e-05   1.8044529e-03  -1.4214413e-04   3.3088670e-03   2.9438136e-07  -4.2072734e-07  -4.1593985e-07  -3.3528466e-07  -1.7045747e-03  -2.7727657e-03  -2.4359187e-03  -1.4450417e-04  -9.4455497e-03  -6.9698891e-08   8.6748263e-08  -1.9035858e-07   4.9145396e-08  -3.8098375e-03   7.9536969e-04  -5.2036239e-04   2.1376349e-03  -6.8427566e-03   4.1868227e-08  -3.1263396e-07   1.5533096e-07  -1.4675632e-07
   1.1784414e-04   2.3156481e-04  -6.5079522e-05  -6.6716576e-05  -6.9350828e-05   3.8574801e-04  -1.4390425e-03  -1.1793053e-03  -1.4931137e-03   5.1445492e-05   1.0145949e-04  -2.8013344e-05  -2.9682065e-05  -3.0540051e-05  -7.5442856e-03   5.8321094e-03   1.2924648e-02  -2.5157093e-05   6.5083330e-05   1.2776144e-04  -3.6086409e-05  -3.6517699e-05  -3.8271307e-05   4.8490257e-03  -3.0765397e-03  -7.8165911e-03  -1.5770177e-04   1.1325494e-05   2.0177285e-05  -8.7827832e-06  -2.8107407e-06  -5.4270582e-06   2.4957547e-03   6.6017289e-03  -1.3920840e-03   1.7615037e-02   2.0912526e-06   3.6164323e-06  -1.1075409e-06  -6.7909635e-07  -1.0186697e-06   1.4571742e-03  -6.6509917e-04  -3.1207649e-03   1.0440773e-03  -3.8273174e-03   2.8042833e-03   3.5679432e-03   4.1315249e-03   3.8612203e-03  -1.0597062e-07  -1.1278726e-07   6.4935037e-08   1.6501062e-08   1.2497890e-03  -8.1196954e-04   1.1925888e-03   1.7436602e-03  -4.8243404e-03   5.2777566e-08  -1.6633098e-07   7.3894142e-08   2.6785024e-08   5.3996249e-03  -3.7920732e-03   1.1087219e-03  -2.0014266e-03   5.6225625e-03  -1.1821338e-07  -1.9208035e-07   5.4931342e-08   2.8914717e-08   3.1024143e-03   4.2387904e-03   1.3716880e-03  -3.1492767e-04   4.9308128e-03   1.9558899e-07   1.3593298e-08   9.9241553e-08  -2.4637728e-08
  -2.0743285e-04  -4.0204469e-06  -2.9476600e-05   3.2358770e-05   6.4538974e-06  -1.5967784e-06  -2.6911136e-06  -6.2843689e-07   1.2774568e-06  -9.1782487e-05   4.6664593e-07  -1.4633603e-05   1.2697858e-05   3.0500582e-06  -5.7673864e-07   1.5595305e-06   9.4099540e-07  -2.5388444e-06  -1.1413358e-04  -1.2584368e-06  -1.7855423e-05   1.6284263e-05   3.8102068e-06   2.9644148e-06   2.8040246e-06  -8.7477541e-07  -3.1227355e-07  -1.8122741e-05  -1.3346564e-06  -2.1534781e-06   3.3637067e-06   4.7268508e-07  -7.4857669e-07   1.3574264e-06   1.8406846e-06   2.0912526e-06   1.9924191e-02   2.5054790e-04   2.9231286e-03  -2.9538441e-03  -6.2231167e-04  -2.2315839e-06   8.0244275e-07  -1.8371299e-06   3.4955127e-07  -2.6670867e-06   6.9777190e-07   2.9317770e-06   2.7871222e-06   1.1973801e-06   7.4271405e-03  -3.8734473e-03   6.0615654e-03  -1.0290525e-03   4.0655405e-06   5.1263213e-08   3.0349434e-06   2.9635921e-06  -2.0813770e-06   5.0841785e-03  -1.0092085e-04   4.0762841e-03   2.2251228e-03   1.5185106e-06  -2.9327916e-06   7.7909438e-07   1.0657053e-07  -5.7674460e-07  -2.3363134e-03   4.7311987e-04   1.2384013e-03   6.4897226e-04   1.4347369e-06   3.2088869e-06   3.7365444e-07   3.1942072e-07  -8.8352222e-07   9.4402045e-03  -8.2287609e-03   9.3635309e-03   2.6832522e-03
  -2.5839054e-06  -2.1621229e-04   7.9987611e-06  -8.0926612e-06  -1.5894324e-06   2.1787142e-06  -2.3049071e-06   1.9798253e-06   5.9239425e-07   1.4104254e-06  -9.1502577e-05   2.4272009e-06  -4.2023411e-06  -2.1975703e-06  -1.4595366e-06   2.1623289e-06   2.1252796e-06   1.2794138e-06  -6.0972719e-07  -1.1691251e-04   3.7905491e-06  -5.3560022e-06  -1.4511293e-06   2.1317234e-06  -1.1047861e-06  -7.6961112e-07  -7.2595012e-07  -5.8006427e-07  -1.9704984e-05   1.7688012e-06  -3.3022630e-07  -9.7175941e-09   1.7898074e-06   4.3152614e-07  -8.6721203e-07   3.6164323e-06   2.5054790e-04   2.0761371e-02  -7.9957325e-04   7.9850961e-04   1.6436328e-04  -3.9851591e-06   3.1371576e-06  -4.6365469e-06  -9.8944423e-07   7.9476224e-07   4.6520101e-08  -7.5236355e-07  -7.5208516e-07  -1.7494683e-07  -1.1798284e-02   9.5626328e-03  -8.0874741e-03  -1.6709969e-03  -1.5559204e-06  -1.8480579e-07  -1.3183589e-06  -1.1256094e-06   7.9971266e-07   1.7509379e-03  -1.8682026e-04   1.3538248e-03  -7.3206413e-05  -5.3147188e-07   8.1067169e-07   7.6443076e-08  -4.6578709e-07   1.6094256e-07   1.2741841e-04   2.0612636e-03   3.6903175e-04  -2.6883358e-03  -5.5892813e-07  -1.1121444e-06  -4.9153369e-07   1.2258843e-07   4.8210124e-07   5.6311095e-03  -6.9956875e-03   4.5066707e-03   3.9971892e-03
  -2.5077890e-05   1.1922587e-05  -1.1393630e-04  -9.9031303e-05  -2.4385290e-05   1.7682231e-06  -3.0666932e-06   2.6767298e-06   2.3715298e-06  -1.2693350e-05   3.9937045e-06  -5.1850611e-05  -4.3038962e-05  -9.4872849e-06   3.3761063e-06  -9.2009384e-07   1.0059625e-06  -2.4972970e-06  -1.5517561e-05   5.9407208e-06  -6.3320732e-05  -5.5998387e-05  -1.2671785e-05   4.2314045e-06   2.7669589e-06   2.6222372e-06   7.0316701e-07  -2.7044737e-06   8.0375739e-07  -8.9562038e-06  -9.8741228e-06  -2.2806862e-06  -1.5060242e-06   4.0308261e-07   2.5863437e-06  -1.1075409e-06   2.9231286e-03  -7.9957325e-04   1.1189152e-02   9.7114536e-03   2.0519024e-03   1.2031134e-06  -1.7934524e-06   2.1445785e-06   1.2343071e-06   7.9139386e-06  -1.9611379e-06  -8.3973857e-06  -9.7048127e-06  -3.4477838e-06  -1.9559877e-05  -9.7682582e-04   6.3987364e-04   1.8960995e-03  -1.3534216e-05  -5.3385844e-08  -1.1815621e-05  -9.0677885e-06   7.4113137e-06   7.7586003e-03  -2.7926504e-03   6.5813329e-03   2.4237448e-03  -4.3949853e-06   1.0103109e-05  -2.3167387e-06  -6.3188145e-07   1.8050843e-06   6.3707965e-03  -5.4886622e-03   5.8064708e-03   1.5527387e-03  -5.6678630e-06  -1.1494833e-05  -1.6074663e-06  -1.8647825e-06   3.5345564e-06  -4.5447954e-04   1.5559830e-03   1.1117258e-03  -2.7466898e-04
   2.8645776e-05  -1.1965686e-05  -1.0082985e-04  -1.1416663e-04   2.2942753e-05  -4.9922182e-06   4.7695563e-09  -3.9920662e-06  -1.0656792e-07   1.0645921e-05  -6.4251069e-06  -4.3948610e-05  -5.1404938e-05   1.0731062e-05  -3.6711627e-07   3.9183717e-08  -1.3819354e-06  -3.8557181e-06   1.4424498e-05  -7.2597653e-06  -5.6925901e-05  -6.2991345e-05   1.3397415e-05  -2.0183487e-08   3.6859411e-06  -1.4197053e-06   5.5114395e-08   2.6128213e-06  -1.3429255e-06  -9.9743407e-06  -9.0818978e-06   2.3938550e-06  -2.3390784e-06   1.1449611e-06   2.5008438e-06  -6.7909635e-07  -2.9538441e-03   7.9850961e-04   9.7114536e-03   1.1026085e-02  -2.0655624e-03   1.1149714e-06  -1.4268579e-06   1.8239870e-06   1.2821673e-06  -7.6691106e-06   2.1082677e-06   8.1371862e-06   1.0498273e-05   3.5436426e-06  -2.9312193e-03   1.2160189e-03  -1.9323019e-03   1.8331483e-03   1.3805699e-05   1.1149046e-07   1.1584413e-05   9.4097897e-06  -7.3953487e-06   7.6268966e-03  -3.8227529e-03   7.1205151e-03   2.1903478e-03   4.4444286e-06  -1.0081083e-05   2.3427405e-06   6.0304961e-07  -1.7288317e-06   5.4926690e-03  -3.3731606e-03   3.2499745e-03   7.7610093e-04   5.7112361e-06   1.1641970e-05   1.4935734e-06   1.7202654e-06  -3.4704281e-06  -2.8846265e-03   4.1792020e-03  -2.2398034e-03  -7.5636033e-04
   4.8865415e-06  -2.2659695e-06  -2.2294766e-05   2.0522686e-05  -2.1172826e-04  -5.1217358e-07   2.0280376e-06  -1.0016084e-06  -1.1301893e-06   2.3398302e-06  -2.4056450e-06  -8.5770394e-06   9.4082327e-06  -9.3173189e-05  -4.1656169e-07  -6.7219068e-07  -9.9502653e-07   1.0074444e-06   2.9821581e-06  -1.8349047e-06  -1.1552946e-05   1.2187995e-05  -1.1620486e-04  -2.4075020e-06  -1.3209730e-06  -3.0615535e-07   5.0820093e-08   5.6451863e-07   3.1287183e-07  -2.6153771e-06   1.9269388e-06  -1.8604222e-05   1.1600768e-07  -5.8261611e-07  -9.5195727e-07  -1.0186697e-06  -6.2231167e-04   1.6436328e-04   2.0519024e-03  -2.0655624e-03   2.0379751e-02   1.3112221e-06  -5.3251223e-07   9.4049162e-07  -2.3292618e-07  -1.4470400e-06   5.1507364e-07   1.7966394e-06   2.2127139e-06   6.1107354e-07  -1.3932315e-03  -1.1044938e-03   3.6351857e-04   1.0433521e-03   3.1809159e-06   8.7791463e-08   2.5689509e-06   2.1767860e-06  -1.7736303e-06  -6.2634585e-03   5.0621371e-03  -8.1096134e-03  -2.1958822e-03   8.9123337e-07  -2.0041435e-06   9.2895776e-07  -2.5240128e-07  -5.3331373e-07   7.2920798e-03  -9.6782875e-03   1.0254850e-02   1.6467073e-03   1.1193033e-06   2.3581581e-06   7.0292496e-07   3.8876996e-08  -8.6380561e-07   2.3753818e-04  -3.4553944e-03   4.2126321e-03   1.3838455e-05
  -1.3508126e-04  -2.6117666e-04   7.1330958e-05   7.3245481e-05   7.9844851e-05  -3.2666224e-04   3.2823980e-03  -1.8066369e-03  -1.5367910e-03  -5.9026555e-05  -1.1427634e-04   3.1403068e-05   3.2061834e-05   3.4854142e-05   1.6157279e-03  -3.2835161e-03   4.3861348e-03   1.4630730e-03  -7.4396875e-05  -1.4387124e-04   3.9145021e-05   4.0338820e-05   4.3962768e-05  -1.0244098e-03  -3.2924448e-03  -3.9314052e-04   1.2959935e-03  -1.2141723e-05  -2.3610048e-05   6.1219524e-06   6.9500144e-06   7.3646433e-06  -6.7781545e-04   1.6591494e-03  -1.2463540e-03   1.4571742e-03  -2.2315839e-06  -3.9851591e-06   1.2031134e-06   1.1149714e-06   1.3112221e-06   1.5611735e-02  -1.1585544e-02   1.3741831e-02   3.3633107e-03   3.4600927e-03  -3.7180081e-03  -4.3504911e-03  -4.9378710e-03  -3.3172334e-03   8.8604780e-08  -1.7786426e-07  -3.3210376e-07  -9.4219898e-08  -6.1415168e-03  -6.8555076e-05  -5.5328407e-03  -5.1161985e-03   7.0293387e-03   2.8340182e-08  -4.8073115e-08  -1.6964385e-07  -8.4537737e-08  -6.1962147e-03   3.6132178e-03  -1.4536539e-03   1.6311818e-03  -4.1969022e-03   2.2857446e-07  -3.8373741e-08  -1.8988653e-07   1.5836793e-08  -4.1133807e-03  -4.1349458e-03  -2.9900117e-03  -1.3470608e-03  -3.5422216e-03  -3.4043332e-07   1.1916184e-07   3.7182761e-07   1.0176126e-07
   4.8433154e-05   1.9876006e-04  -1.1386507e-04  -1.0503243e-04  -2.9848398e-05   3.4721910e-03   8.8213999e-04   1.5523727e-03  -4.5200324e-04   2.1019491e-05   8.6727179e-05  -4.9528476e-05  -4.5997960e-05  -1.3131032e-05  -3.7342952e-03   1.1794561e-04  -3.1420332e-03  -1.3540527e-03   2.6729328e-05   1.0930771e-04  -6.2807039e-05  -5.7700482e-05  -1.6440599e-05  -3.0232262e-03  -1.9578068e-03  -3.8185907e-04   2.0910231e-03   4.4711488e-06   1.8128859e-05  -1.0041644e-05  -9.7702651e-06  -2.7632873e-06   8.6295866e-05  -2.6241730e-04   2.3123510e-03  -6.6509917e-04   8.0244275e-07   3.1371576e-06  -1.7934524e-06  -1.4268579e-06  -5.3251223e-07  -1.1585544e-02   1.0715529e-02  -1.1116775e-02  -3.0061782e-03  -3.2766158e-04   3.1330389e-03   2.0028101e-03   1.9151750e-03   1.9413086e-03  -1.5923509e-07   1.7907614e-07   2.6985148e-07   2.7047025e-08   4.2811181e-03   5.3308721e-04   4.1654174e-03   4.1941979e-03  -6.1929848e-03   1.9506888e-07  -6.6017955e-08   2.3729335e-07   7.3303735e-09   5.3012286e-03  -1.2586571e-04   1.1465823e-03  -1.4906375e-03   4.7564179e-03  -9.2154223e-08   1.2314134e-07   3.2499131e-07  -5.2835368e-08   3.2796814e-03   4.3971498e-04   3.3937974e-03   1.5170103e-03   4.3740235e-03   1.3843691e-07  -2.5667850e-07  -4.5438224e-07  -2.9545421e-09
  -1.1635937e-04  -3.0097186e-04   1.2516092e-04   1.2001363e-04   6.9815769e-05  -1.7431516e-03   1.8288089e-03  -1.5677485e-03  -1.9214385e-04  -5.0739318e-05  -1.3154936e-04   5.4877509e-05   5.2556719e-05   3.0356751e-05   4.2353548e-03  -3.7985907e-03   8.9455228e-04   2.2308121e-04  -6.4087950e-05  -1.6567473e-04   6.8937896e-05   6.6013693e-05   3.8460349e-05  -3.0308848e-04   1.0255903e-05   1.7724897e-03   5.8577997e-04  -1.0449261e-05  -2.6739148e-05   1.1714061e-05   1.0220666e-05   6.0738754e-06  -1.7724545e-03   2.1499765e-05  -1.4204086e-04  -3.1207649e-03  -1.8371299e-06  -4.6365469e-06   2.1445785e-06   1.8239870e-06   9.4049162e-07   1.3741831e-02  -1.1116775e-02   1.3631557e-02   3.2762436e-03   2.6077749e-03  -3.8910338e-03  -4.0915313e-03  -4.3529811e-03  -3.7663494e-03   8.2222609e-08  -7.4833687e-08  -1.8088055e-07   5.9497322e-08  -5.3799412e-03  -9.5949524e-05  -5.1664430e-03  -5.2531447e-03   8.2770363e-03   1.8237262e-07  -1.6623755e-07  -1.6390098e-07   1.3063251e-07  -7.3818330e-03   2.7610863e-03  -1.8411680e-03   2.0677284e-03  -6.7676829e-03   6.7136163e-08   6.2463413e-08  -1.7947489e-07   1.4243489e-07  -4.9289138e-03  -3.4924149e-03  -3.6209915e-03  -1.1837738e-03  -5.8128325e-03  -2.0134620e-07   3.4054941e-08   2.3069998e-07  -1.3214721e-07
   2.7933190e-05  -6.3334745e-05   8.3772180e-05   7.2718807e-05  -1.4574569e-05  -1.1423886e-03  -7.4277532e-04  -8.6384754e-04   5.7879732e-04   1.2035303e-05  -2.7856586e-05   3.7376436e-05   3.1405632e-05  -6.4794177e-06   5.2635846e-04  -6.6344491e-04   1.8184017e-03  -2.8179402e-03   1.5495782e-05  -3.4827470e-05   4.5856149e-05   4.0317326e-05  -8.0052430e-06   1.8554335e-03   1.6785718e-03  -3.6699987e-04   9.7191632e-04   2.4222068e-06  -5.7883158e-06   7.4749355e-06   6.4865077e-06  -1.2406587e-06  -1.8112097e-03   1.7445604e-03   2.4456229e-03   1.0440773e-03   3.4955127e-07  -9.8944423e-07   1.2343071e-06   1.2821673e-06  -2.3292618e-07   3.3633107e-03  -3.0061782e-03   3.2762436e-03   1.6695076e-03  -1.5517787e-03   4.0253286e-05   1.6432178e-04   7.3861231e-04  -4.7657163e-04  -6.1717944e-08  -1.5934734e-08   1.3086553e-10  -1.4823784e-07  -2.1280663e-04  -2.9322896e-04  -7.5585915e-04  -1.2511679e-03   2.5093995e-03  -5.3495136e-08  -1.2209346e-07   3.5991671e-08  -1.1061863e-07  -1.7618025e-03  -1.2038105e-03  -8.9389995e-04   3.1435146e-04  -3.6214749e-03  -7.0985405e-09  -2.6955746e-08   4.9747318e-08  -7.2812127e-08  -1.7741032e-03   6.5090321e-04  -1.2109649e-03  -1.1526886e-05  -2.9112076e-03  -1.2841510e-07   8.7306404e-08  -6.4753807e-08   1.4745054e-07
  -4.0862279e-07  -8.5233190e-07   5.1544800e-07   9.0779743e-07   3.1095015e-07   3.9561412e-03   5.9244983e-03   8.3579257e-04  -2.8826380e-03   8.5714541e-06  -2.3800086e-06  -2.7433996e-05   2.7240235e-05   5.2235230e-06  -2.4798055e-04  -3.2899437e-03  -2.8055756e-03   6.3488791e-03  -5.7967923e-06   9.6896399e-07   1.7235190e-05  -1.5969907e-05  -2.9604064e-06  -7.4845628e-03  -7.6703212e-03   1.3753373e-03   8.5840387e-04  -1.0161029e-05   3.1967771e-06   3.1835486e-05  -3.1013325e-05  -5.5601437e-06   2.4321230e-03  -2.8573250e-03  -4.5390347e-03  -3.8273174e-03  -2.6670867e-06   7.9476224e-07   7.9139386e-06  -7.6691106e-06  -1.4470400e-06   3.4600927e-03  -3.2766158e-04   2.6077749e-03  -1.5517787e-03   1.1088989e-02  -6.7821425e-03  -5.2769221e-03  -8.2185640e-03  -4.3211474e-03   2.4604082e-07   7.0447122e-07  -3.2961972e-07   1.5761147e-06   2.0350599e-04   2.3273673e-03   2.3775907e-03   2.8347987e-03  -1.6467228e-03   2.0670821e-07  -3.5114614e-08  -9.6165826e-08  -5.0552142e-08  -3.2367810e-03   8.3290157e-03   2.3934855e-03   3.2568445e-03   3.6708433e-03  -2.6442294e-07  -9.3786965e-08   3.5942357e-07  -4.3206429e-07   2.7910104e-03  -6.0582868e-03   1.2933705e-03  -2.6500499e-04   9.9306493e-04  -2.3215370e-07   2.3923845e-07   5.9846845e-07   1.0677459e-07
   1.1781244e-06  -6.5233745e-07   1.3246942e-06   9.7118526e-07  -6.4682527e-07   3.2858825e-04  -1.1614259e-03  -9.2924693e-05   4.8238177e-04  -1.6795842e-06  -2.1254132e-07   6.8568654e-06  -6.2606442e-06  -2.1217211e-06  -2.1939221e-03   7.0980599e-04   1.4940261e-03  -3.6212646e-03   2.1082635e-06  -3.2478305e-07  -3.1813607e-06   4.6666778e-06   7.3106671e-07   1.4777433e-03   1.0951162e-03  -1.4592849e-03   1.5483264e-03   2.6656314e-06  -3.4545349e-07  -7.3435039e-06   7.9138414e-06   1.9675669e-06  -1.3434233e-03   2.2073843e-03   3.3984818e-03   2.8042833e-03   6.9777190e-07   4.6520101e-08  -1.9611379e-06   2.1082677e-06   5.1507364e-07  -3.7180081e-03   3.1330389e-03  -3.8910338e-03   4.0253286e-05  -6.7821425e-03   1.6268293e-02   1.8713444e-03   4.6882657e-03   2.5828311e-03  -7.8356257e-08   1.6648393e-07   1.1145045e-07   3.0815947e-07   2.3273719e-03  -4.2628975e-04  -8.8142070e-04  -1.3352053e-03  -1.3041918e-03  -3.6150594e-08  -1.0602035e-07  -2.1038676e-08  -1.3298094e-07   8.3290147e-03   1.1184301e-03  -5.4023690e-03  -7.0002926e-03  -3.6741817e-03  -1.0378011e-07  -8.3374686e-08   1.3648175e-07  -3.0605622e-07  -6.0582806e-03  -6.8929412e-03   5.5055477e-03   5.9816202e-03   3.4996685e-03  -4.5304001e-08   1.2685361e-07  -1.6091641e-08   1.0318553e-07
   5.8523555e-07  -2.9651612e-07   6.9729889e-07  -3.6354009e-08  -2.4451028e-07  -2.0500835e-03  -3.8309181e-03  -1.6286033e-04   1.5410317e-03  -9.6484233e-06   1.7209669e-06   2.9630438e-05  -2.7817213e-05  -6.5209943e-06  -7.9580714e-04   3.2127932e-03   1.9748431e-03  -2.7488869e-03   6.4705747e-06  -1.5204778e-06  -1.7722032e-05   1.6965013e-05   3.6398503e-06   4.5435026e-03   4.0992137e-03  -1.4150054e-03  -1.2053165e-03   1.1356200e-05  -5.3703618e-06  -3.5383272e-05   3.3799480e-05   7.0485077e-06  -3.9302998e-04   1.5150641e-03   1.5837794e-03   3.5679432e-03   2.9317770e-06  -7.5236355e-07  -8.3973857e-06   8.1371862e-06   1.7966394e-06  -4.3504911e-03   2.0028101e-03  -4.0915313e-03   1.6432178e-04  -5.2769221e-03   1.8713444e-03   3.8241386e-03   4.9658694e-03   2.6950374e-03  -1.0265243e-06  -1.0100689e-06   1.0124258e-06  -3.2393160e-06   2.3775790e-03  -8.8143078e-04   1.5949407e-03   1.1662204e-03  -1.7703377e-03   9.6393473e-08  -1.4503855e-07  -2.0201019e-08  -1.9349296e-07   2.3934852e-03  -5.4023716e-03   3.3761036e-04  -8.5680575e-04   1.3069463e-04  -1.9779856e-07   2.1108792e-08   2.9334805e-07  -8.8815683e-08   1.2933654e-03   5.5055419e-03  -2.6845932e-04  -1.9389239e-04  -5.1698340e-05  -1.4503622e-07   1.2286806e-07   3.5311631e-07  -6.1885387e-08
  -1.7500147e-06  -9.6203518e-07  -8.8635251e-07  -1.0920563e-06   8.0163388e-07  -3.0400982e-03  -5.2442713e-03  -4.4874942e-04   2.3484145e-03  -1.0132214e-05   3.0430717e-06   3.3314864e-05  -3.6667228e-05  -7.1171546e-06  -5.8971887e-04   3.6106636e-03   2.5106587e-03  -4.9471223e-03   4.7353343e-06  -2.4046843e-06  -2.1123527e-05   2.1673803e-05   5.1846606e-06   6.3696794e-03   6.2119640e-03  -1.6059103e-03  -1.0296110e-03   1.1452213e-05  -1.1131005e-06  -4.0526794e-05   4.2833230e-05   9.7093154e-06  -1.4614919e-03   2.3852035e-03   3.3794415e-03   4.1315249e-03   2.7871222e-06  -7.5208516e-07  -9.7048127e-06   1.0498273e-05   2.2127139e-06  -4.9378710e-03   1.9151750e-03  -4.3529811e-03   7.3861231e-04  -8.2185640e-03   4.6882657e-03   4.9658694e-03   7.0549443e-03   3.4684286e-03   9.3796510e-07   1.1752909e-06  -1.0111029e-06   3.5159569e-06   2.8347953e-03  -1.3352083e-03   1.1662258e-03   4.0151145e-04  -9.8918437e-04   2.1264527e-08  -1.3789300e-07   2.7250105e-09  -1.5785329e-07   3.2568440e-03  -7.0002939e-03  -8.5680595e-04  -1.9684883e-03  -2.0702729e-03  -1.2541534e-07  -2.8643626e-09   1.9056206e-07  -8.4985436e-08  -2.6500780e-04   5.9816188e-03  -1.9389014e-04   5.6100752e-04  -8.6653483e-04  -1.1661552e-07   1.0268264e-07   2.1670841e-07  -3.9757388e-08
  -2.7765368e-07   2.7291685e-07  -4.5801468e-07  -7.5571587e-07   9.7976810e-08  -7.4342036e-04  -2.0390371e-03   1.1667437e-04   3.9575192e-04  -3.6227275e-06   1.2145481e-06   1.1612363e-05  -1.2421105e-05  -2.1043596e-06  -1.4789208e-03   2.9841527e-03   2.0744295e-03   1.0025000e-04   1.9373171e-06  -4.8574612e-07  -7.6557393e-06   7.0820747e-06   1.4089866e-06   2.4394704e-03   1.1468705e-03  -1.6202200e-03  -1.4132500e-03   4.3273695e-06  -6.1799992e-07  -1.4793774e-05   1.5144766e-05   2.8391621e-06   1.1155478e-03   7.9186900e-04  -8.2086881e-04   3.8612203e-03   1.1973801e-06  -1.7494683e-07  -3.4477838e-06   3.5436426e-06   6.1107354e-07  -3.3172334e-03   1.9413086e-03  -3.7663494e-03  -4.7657163e-04  -4.3211474e-03   2.5828311e-03   2.6950374e-03   3.4684286e-03   3.4036545e-03   2.4520369e-07   7.7122193e-08  -3.3206837e-07   4.3744365e-07  -1.6467239e-03  -1.3041865e-03  -1.7703367e-03  -9.8918755e-04  -1.7850754e-03   6.4254112e-09   6.6076933e-08   1.0146662e-07  -1.8276669e-08   3.6708416e-03  -3.6741801e-03   1.3069474e-04  -2.0702741e-03   3.7522891e-03   7.6729723e-08  -9.5498512e-09  -1.9188771e-07   1.2469361e-07   9.9306427e-04   3.4996729e-03  -5.1699808e-05  -8.6653851e-04   3.8032055e-03   2.5670479e-07  -2.0682584e-07  -2.5535304e-07  -4.0358455e-08
   4.1404756e-03   1.9479982e-04  -2.9093442e-03  -3.3077166e-03  -3.8381325e-03  -1.0174601e-06   1.7612296e-07  -2.4423813e-07  -5.3379804e-07  -1.6417130e-03   3.2398983e-03   2.2765022e-03   2.2618164e-03   3.5795446e-03  -4.6592587e-07  -1.0334720e-07  -8.6225506e-08  -1.6012982e-07  -5.6636590e-03  -3.0119338e-03   2.9485162e-03   3.5248439e-03   4.0675781e-03  -4.3784461e-07   1.5823343e-07  -1.3790675e-07  -3.0360219e-07  -4.7022063e-03   2.5746956e-03   3.2515541e-03   4.7247202e-03   6.0596498e-04  -1.7207110e-08   2.5978425e-07  -7.9989574e-08  -1.0597062e-07   7.4271405e-03  -1.1798284e-02  -1.9559877e-05  -2.9312193e-03  -1.3932315e-03   8.8604780e-08  -1.5923509e-07   8.2222609e-08  -6.1717944e-08   2.4604082e-07  -7.8356257e-08  -1.0265243e-06   9.3796510e-07   2.4520369e-07   2.0816050e-02  -1.0773551e-06  -6.3960201e-07   5.1722731e-07   1.7494998e-07   4.6373739e-08   8.1745472e-08   8.3025802e-08  -3.4231384e-08  -3.7111867e-06  -5.1684812e-07  -1.0994265e-06   4.7630196e-07  -4.8524609e-08   2.6707412e-08  -4.0596899e-08  -1.5892732e-08   5.9915664e-09   8.8850135e-07  -1.7757504e-06   1.1392105e-06   5.1917623e-07   2.3298052e-07  -3.6827804e-09   1.1010226e-07   7.4562571e-08  -7.9274848e-08  -1.9066516e-06   2.1734032e-06  -2.1927838e-06  -2.4853547e-07
   5.3412313e-03  -1.6941810e-03  -2.3636601e-03  -3.2154509e-03  -4.1520187e-03   5.4831645e-07  -8.2504133e-07  -4.0405152e-08   1.8395555e-07  -9.7704317e-04  -1.6802436e-03  -1.1843453e-03  -1.3079559e-03   1.3766803e-03   1.3576309e-07  -4.3497887e-07  -1.9100218e-07   3.0377751e-07  -9.2787924e-03   3.5034808e-03   5.4755619e-03   7.1661799e-03   6.3852684e-03   3.4398745e-07  -4.9631043e-07  -5.2920020e-08   1.5526513e-08   2.8509495e-03   3.9221005e-03  -1.3139836e-03  -1.9632322e-03   5.8038964e-04   2.0830557e-07   1.2702108e-07   1.5035305e-07  -1.1278726e-07  -3.8734473e-03   9.5626328e-03  -9.7682582e-04   1.2160189e-03  -1.1044938e-03  -1.7786426e-07   1.7907614e-07  -7.4833687e-08  -1.5934734e-08   7.0447122e-07   1.6648393e-07  -1.0100689e-06   1.1752909e-06   7.7122193e-08  -1.0773551e-06   2.0816777e-02   3.6559320e-07   1.0667032e-06  -1.1687286e-07  -3.2243434e-07  -1.5333844e-07  -1.6494612e-07   2.3091693e-08  -5.0545568e-07  -3.7657631e-06   6.9459432e-07   1.0432946e-06  -1.1959235e-07  -2.3027163e-07   3.6171565e-08   1.4502499e-08   3.5364907e-08  -1.7103458e-06   1.6822415e-07  -9.7812843e-07  -1.1338732e-07  -3.5762741e-08   2.5214894e-08  -1.2101110e-08   1.1600280e-09  -1.0722964e-08   1.8624316e-06  -1.0431381e-06   1.9203534e-06   4.3239457e-07
  -1.1930363e-03   2.2911246e-03   3.8745647e-04   9.3070947e-04   1.2009060e-05  -5.2395416e-08   4.7402000e-07  -1.0804051e-06   5.7502078e-07   2.4930332e-03  -1.1323151e-02  -1.5085336e-03  -2.7335883e-03  -2.0905767e-03  -1.0688406e-07   1.3869997e-07  -5.3928307e-07   2.4187635e-07  -1.1202092e-03   5.1339444e-03   1.3722632e-03   1.7416887e-03   1.7929245e-03  -1.3738960e-07   2.2382293e-07  -5.4348187e-07   3.6339190e-07   6.9751550e-03  -3.9991369e-04  -5.5196084e-03  -7.3969856e-03  -1.0017476e-03   9.8278779e-08   5.8821434e-09  -2.7050354e-07   6.4935037e-08   6.0615654e-03  -8.0874741e-03   6.3987364e-04  -1.9323019e-03   3.6351857e-04  -3.3210376e-07   2.6985148e-07  -1.8088055e-07   1.3086553e-10  -3.2961972e-07   1.1145045e-07   1.0124258e-06  -1.0111029e-06  -3.3206837e-07  -6.3960201e-07   3.6559320e-07   2.0817789e-02  -1.6669834e-07  -3.1683431e-07  -1.5746508e-07  -2.1191480e-07  -2.1847879e-07   9.4844547e-08  -1.0938612e-06   7.2607679e-07  -2.3551506e-06  -1.4337015e-07   1.3675760e-07   5.8744560e-08   5.7306300e-08   7.0599372e-09  -5.3978870e-08   1.1410079e-06  -9.0653142e-07   1.4383607e-06   5.6264000e-07  -3.8679106e-07  -2.4205483e-07  -2.2351421e-07  -1.8119674e-07   2.0466536e-07  -2.2896705e-06   1.4818607e-06  -1.6218166e-06  -1.1603553e-06
  -3.2354233e-03  -5.1422093e-04   1.6190616e-03   2.1478852e-03   1.8512510e-03   2.2842232e-07  -3.6246766e-07  -7.2845620e-07  -8.7689943e-07   8.8763347e-03  -8.4036562e-04  -5.8802392e-03  -8.1540072e-03  -1.9957454e-03   2.4387348e-07  -9.1863623e-08  -4.3547105e-07  -3.4720696e-07  -6.6971749e-04  -3.9198526e-04   1.1852097e-03   1.8406828e-03  -2.3476999e-03   8.9358789e-08  -2.2732326e-07  -2.8558430e-07  -5.6094139e-07  -2.9509247e-03   1.2560784e-02   3.0386839e-03   4.2289066e-03   3.3326246e-03  -1.0712856e-07  -7.3748392e-08   3.7267590e-08   1.6501062e-08  -1.0290525e-03  -1.6709969e-03   1.8960995e-03   1.8331483e-03   1.0433521e-03  -9.4219898e-08   2.7047025e-08   5.9497322e-08  -1.4823784e-07   1.5761147e-06   3.0815947e-07  -3.2393160e-06   3.5159569e-06   4.3744365e-07   5.1722731e-07   1.0667032e-06  -1.6669834e-07   2.0818964e-02  -2.2415290e-08  -3.5237634e-07  -1.2513456e-07  -1.2828003e-07   4.8777321e-08   5.2292588e-07   9.9904271e-07  -2.0017382e-07  -1.8417309e-06  -4.1798143e-07  -4.2771092e-07  -5.8465861e-08  -7.5591019e-08   1.8445992e-07   6.2118662e-07  -2.0790722e-07   3.8291261e-07  -7.6424395e-07   1.3654282e-07  -6.5152293e-08  -5.4221959e-08  -3.4132558e-08  -1.1082097e-07  -8.9097628e-07   8.9628104e-07  -9.3632867e-08   8.3719393e-07
  -2.1731375e-06  -2.3655611e-06  -9.6511583e-08  -5.4908723e-07   1.2164749e-06  -6.6558434e-04  -2.6390156e-03   1.1508237e-04   1.3987133e-03  -1.5223346e-05   3.9472347e-06   4.6184681e-05  -4.7736072e-05  -1.0508116e-05  -1.1856879e-03   1.2939661e-03  -2.3044962e-05  -4.4470832e-03   7.4157660e-06  -4.3869421e-06  -2.8327482e-05   2.8634820e-05   7.3048678e-06   2.6018158e-03   3.3960714e-03  -6.7949702e-04   7.8749709e-04   1.7371367e-05  -6.4200493e-06  -5.6399242e-05   5.8317176e-05   1.2925553e-05  -1.7005593e-03   1.5079178e-03   3.9499390e-03   1.2497890e-03   4.0655405e-06  -1.5559204e-06  -1.3534216e-05   1.3805699e-05   3.1809159e-06  -6.1415168e-03   4.2811181e-03  -5.3799412e-03  -2.1280663e-04   2.0350599e-04   2.3273719e-03   2.3775790e-03   2.8347953e-03  -1.6467239e-03   1.7494998e-07  -1.1687286e-07  -3.1683431e-07  -2.2415290e-08   1.3783437e-02   2.3228025e-03   1.2006069e-02   9.0280741e-03  -5.1454457e-03   5.5018994e-07   7.8764899e-08  -5.4982845e-07   5.7493067e-07   1.3994553e-03  -3.6819205e-04   6.3586837e-04   1.3537319e-03  -5.5662924e-03  -1.0976677e-07  -1.0012663e-07  -4.4960462e-10  -7.3301696e-08   2.2358295e-03   4.7303466e-04   3.9849587e-03   4.4455286e-03  -5.3477874e-03  -5.3197180e-07   3.4054263e-07   1.0501815e-06  -1.0448278e-07
   1.2527733e-06   3.0015223e-08   1.5804640e-06   1.3721709e-06  -7.8766576e-07   7.9039671e-04   9.4652978e-04   1.6777495e-04  -3.9013361e-04   5.4752924e-07   4.9775859e-07   9.2206879e-07   4.5593344e-07  -8.3640785e-07  -1.9726154e-04  -7.2843246e-04  -6.8719025e-04   4.2493003e-04   8.2407037e-07  -4.9912400e-07   7.7843331e-07   7.4653561e-07  -1.3685012e-07  -1.2868923e-03  -1.1046140e-03   2.5635962e-04   5.1063357e-04   2.7739221e-07  -8.8956745e-07  -4.0316053e-07   6.0809951e-07   8.4461681e-07   5.9908009e-05  -3.1203010e-04  -7.4422280e-05  -8.1196954e-04   5.1263213e-08  -1.8480579e-07  -5.3385844e-08   1.1149046e-07   8.7791463e-08  -6.8555076e-05   5.3308721e-04  -9.5949524e-05  -2.9322896e-04   2.3273673e-03  -4.2628975e-04  -8.8143078e-04  -1.3352083e-03  -1.3041865e-03   4.6373739e-08  -3.2243434e-07  -1.5746508e-07  -3.5237634e-07   2.3228025e-03   9.1021933e-04   2.3468708e-03   1.9070959e-03  -9.7401834e-04   1.5281633e-07  -2.4880658e-07  -1.2294526e-07  -3.0480587e-07  -3.6819526e-04   2.0397935e-03   2.7870810e-04   6.8631195e-04  -6.2422583e-04   2.8667632e-08   2.0695690e-07   8.9063063e-08   9.3090557e-08   4.7304403e-04  -1.8527952e-03   1.1326812e-03   9.8928144e-04  -7.6096156e-04  -4.7698547e-07   2.1796026e-07   7.7846713e-07  -7.5049455e-08
   4.3648288e-06  -8.3966602e-07   5.8348551e-06   4.6980633e-06  -2.6501598e-06   4.7531434e-05  -1.5592497e-03   3.6806811e-04   6.6435575e-04  -8.6248663e-06   3.7625702e-06   4.3034157e-05  -3.7668188e-05  -9.5108981e-06  -1.3846064e-03   1.3489440e-03  -1.9117627e-04  -2.0456744e-03   8.9956816e-06  -3.0482172e-06  -2.1399203e-05   2.6813533e-05   3.8408031e-06   1.2352567e-03   1.5281593e-03  -6.6292930e-04   2.3209059e-04   1.3091762e-05  -5.5943613e-06  -4.9907873e-05   4.8981426e-05   1.2658952e-05  -4.0667198e-04   6.7398943e-04   1.8044529e-03   1.1925888e-03   3.0349434e-06  -1.3183589e-06  -1.1815621e-05   1.1584413e-05   2.5689509e-06  -5.5328407e-03   4.1654174e-03  -5.1664430e-03  -7.5585915e-04   2.3775907e-03  -8.8142070e-04   1.5949407e-03   1.1662258e-03  -1.7703367e-03   8.1745472e-08  -1.5333844e-07  -2.1191480e-07  -1.2513456e-07   1.2006069e-02   2.3468708e-03   1.1297184e-02   8.9704952e-03  -5.6669208e-03  -9.0876515e-07  -1.1635493e-06   9.7923018e-07  -3.5054298e-06   6.3588109e-04   2.7871230e-04   1.9943643e-03   2.3215455e-03  -2.4307630e-03   3.3475128e-09   1.1396112e-08  -3.5866128e-08   2.6209086e-08   3.9849474e-03   1.1326697e-03   3.2555118e-03   2.9388255e-03  -3.8816895e-03  -2.5157108e-07   1.5724640e-07   6.0406544e-07  -6.9805728e-08
  -6.7306049e-06  -2.6931430e-06  -4.5748061e-06  -4.3300915e-06   3.8339414e-06   7.3973329e-04  -6.4214017e-04   5.7703452e-04  -3.9762171e-05  -1.3665302e-05   2.3652360e-06   2.8369293e-05  -3.4320728e-05  -5.9210250e-06  -1.8713542e-03   1.6173824e-03   6.0014419e-05   9.1679515e-05   2.8259017e-06  -3.8003457e-06  -2.1180749e-05   1.7352748e-05   6.6260915e-06   1.5031208e-04  -2.6230546e-04  -9.2337064e-04  -2.5303456e-04   1.3155203e-05  -4.4611855e-06  -3.8464507e-05   4.1044292e-05   7.6418534e-06   8.4559674e-04   1.4625083e-04  -1.4214413e-04   1.7436602e-03   2.9635921e-06  -1.1256094e-06  -9.0677885e-06   9.4097897e-06   2.1767860e-06  -5.1161985e-03   4.1941979e-03  -5.2531447e-03  -1.2511679e-03   2.8347987e-03  -1.3352053e-03   1.1662204e-03   4.0151145e-04  -9.8918755e-04   8.3025802e-08  -1.6494612e-07  -2.1847879e-07  -1.2828003e-07   9.0280741e-03   1.9070959e-03   8.9704952e-03   7.5688479e-03  -5.8572997e-03   1.0235077e-06   1.0640993e-06  -1.0805648e-06   3.3243984e-06   1.3537301e-03   6.8631327e-04   2.3215401e-03   1.7940099e-03   7.4248682e-04   5.0861769e-08   7.0814429e-08  -4.6180015e-08   1.0757262e-07   4.4455270e-03   9.8927485e-04   2.9388252e-03   1.8951966e-03  -1.1334823e-03  -2.6615988e-07   1.3536097e-07   5.8582858e-07  -1.1376630e-07
  -1.0346451e-06   8.3309955e-07  -2.2445113e-06  -1.3117446e-06   7.0095955e-07  -1.9351978e-03  -1.5653658e-05  -1.0745871e-03   1.1049586e-03   6.7800727e-06  -2.1814099e-06  -2.5623979e-05   2.4292444e-05   5.9392944e-06   3.9677809e-03  -3.4865198e-03  -1.4803024e-03  -3.3139923e-03  -5.0376820e-06   2.0643545e-06   1.3906752e-05  -1.6093808e-05  -3.1047495e-06   7.0885245e-04   2.9604808e-03   2.3552073e-03   1.3464558e-03  -9.4668648e-06   3.5549130e-06   3.2474559e-05  -3.2717198e-05  -8.0079696e-06  -3.3630234e-03   1.0845888e-04   3.3088670e-03  -4.8243404e-03  -2.0813770e-06   7.9971266e-07   7.4113137e-06  -7.3953487e-06  -1.7736303e-06   7.0293387e-03  -6.1929848e-03   8.2770363e-03   2.5093995e-03  -1.6467228e-03  -1.3041918e-03  -1.7703377e-03  -9.8918437e-04  -1.7850754e-03  -3.4231384e-08   2.3091693e-08   9.4844547e-08   4.8777321e-08  -5.1454457e-03  -9.7401834e-04  -5.6669208e-03  -5.8572997e-03   8.0973579e-03   1.9018775e-07   3.4849329e-07  -4.6005834e-08   8.7336718e-07  -5.5662930e-03  -6.2422858e-04  -2.4307620e-03   7.4248849e-04  -7.2294448e-03   9.5589669e-08  -3.5304028e-08  -1.7262135e-07  -3.6027154e-09  -5.3477879e-03  -7.6095207e-04  -3.8816925e-03  -1.1334913e-03  -5.5233446e-03   3.6234972e-07  -1.8777186e-07  -6.7142960e-07   1.0816682e-07
   3.2662937e-03   1.6906167e-03   2.6948131e-03   1.4808854e-03   1.6316390e-03   7.0963153e-07  -5.3622098e-07   1.2702794e-07  -6.8879711e-07   1.1454482e-04  -4.9115588e-04   5.1501589e-04   1.6450897e-03  -5.7299424e-03   1.4856264e-07  -4.0544281e-07  -2.8132582e-07  -2.0591681e-07  -7.1584214e-03  -2.7322247e-03  -6.2325525e-03  -4.6362996e-03   1.8432599e-03   3.2560195e-07  -2.4748588e-07   2.6495162e-07  -1.6267243e-07   6.0841765e-03   1.1568880e-05   4.3580175e-03   2.5851101e-03  -4.5784744e-04   1.4357590e-07   3.3804810e-07   2.9438136e-07   5.2777566e-08   5.0841785e-03   1.7509379e-03   7.7586003e-03   7.6268966e-03  -6.2634585e-03   2.8340182e-08   1.9506888e-07   1.8237262e-07  -5.3495136e-08   2.0670821e-07  -3.6150594e-08   9.6393473e-08   2.1264527e-08   6.4254112e-09  -3.7111867e-06  -5.0545568e-07  -1.0938612e-06   5.2292588e-07   5.5018994e-07   1.5281633e-07  -9.0876515e-07   1.0235077e-06   1.9018775e-07   2.0820254e-02   4.6143009e-06  -3.3158137e-07  -1.8743648e-06   5.8315984e-08   1.8006410e-07   1.4551651e-07   1.5023323e-07  -8.3976018e-08  -1.1742422e-08   4.7173093e-07   1.0443462e-06  -2.7672881e-07  -3.7861488e-08  -9.0903578e-08  -2.5668831e-08   1.3174744e-08  -3.9852186e-08   1.8052696e-06   3.0008170e-06  -2.5281529e-07  -9.4115018e-07
   6.2624030e-03   2.2985059e-03   5.9424450e-03   4.2936774e-03  -4.6395068e-04   7.8471579e-08   4.8099830e-07  -6.1156233e-07   4.3465303e-07  -9.4740244e-03  -1.7933094e-03  -8.3644561e-03  -6.3996074e-03   3.8600356e-03  -1.3215232e-07   1.3790684e-07  -1.5134734e-07   5.0689442e-07  -3.8089302e-03  -2.8577914e-03  -4.0992906e-03  -2.7882180e-03  -1.7133638e-03   1.6759360e-07   3.9408457e-07  -3.6157199e-07   1.2026351e-07  -1.9793936e-04   6.9523648e-04   1.8622638e-04   1.1530602e-03  -4.0337053e-03   4.1871252e-07   2.4827898e-07  -4.2072734e-07  -1.6633098e-07  -1.0092085e-04  -1.8682026e-04  -2.7926504e-03  -3.8227529e-03   5.0621371e-03  -4.8073115e-08  -6.6017955e-08  -1.6623755e-07  -1.2209346e-07  -3.5114614e-08  -1.0602035e-07  -1.4503855e-07  -1.3789300e-07   6.6076933e-08  -5.1684812e-07  -3.7657631e-06   7.2607679e-07   9.9904271e-07   7.8764899e-08  -2.4880658e-07  -1.1635493e-06   1.0640993e-06   3.4849329e-07   4.6143009e-06   2.0822698e-02   8.4755944e-07  -1.8321839e-06   1.0144691e-08   2.0175809e-07   4.5860754e-10   5.8076694e-08  -1.5934535e-09   4.9138297e-07   7.9184772e-08  -6.6848917e-07  -7.5711654e-07  -7.5025464e-08  -2.4123801e-07  -7.0954462e-09  -5.4567265e-08   6.6409508e-08   2.8164520e-06   2.7934297e-06   7.2203813e-07  -1.2237344e-06
   1.2652584e-03   6.1977077e-05   5.6506448e-04   1.4747814e-04   1.8346842e-04   4.9024340e-07   3.2423792e-07   6.6036937e-07   1.2276596e-06  -4.4168381e-03  -5.2977595e-04  -2.6592009e-03  -2.4447928e-03   5.1951970e-03  -1.0123297e-07   2.0805359e-07   4.1462557e-07   4.8372085e-07   2.6034093e-03   2.4742069e-04   2.0681546e-03   2.2059880e-03  -4.3504835e-03   8.8161226e-08  -3.5947067e-08   3.6544626e-07   5.6410252e-07  -9.2648793e-03   1.3730954e-04  -7.2030123e-03  -4.4929481e-03   7.3127764e-04   3.7066136e-07  -9.4704722e-08  -4.1593985e-07   7.3894142e-08   4.0762841e-03   1.3538248e-03   6.5813329e-03   7.1205151e-03  -8.1096134e-03  -1.6964385e-07   2.3729335e-07  -1.6390098e-07   3.5991671e-08  -9.6165826e-08  -2.1038676e-08  -2.0201019e-08   2.7250105e-09   1.0146662e-07  -1.0994265e-06   6.9459432e-07  -2.3551506e-06  -2.0017382e-07  -5.4982845e-07  -1.2294526e-07   9.7923018e-07  -1.0805648e-06  -4.6005834e-08  -3.3158137e-07   8.4755944e-07   2.0817743e-02  -2.9909463e-07  -6.4082277e-08   3.9673838e-08  -8.9004519e-08  -6.2872808e-08   9.8364831e-08   1.0749246e-06  -6.4136439e-07  -1.2992164e-06   1.7017264e-07   3.0524724e-08  -1.3287403e-08  -9.0664440e-08  -1.7446242e-07   1.3256546e-07  -3.0743068e-07   4.3638286e-07  -2.1896359e-07  -5.8274210e-07
  -2.5596145e-03  -1.2300477e-03  -2.4711367e-03  -1.9848502e-03   9.8674677e-04   6.2761155e-07  -5.3389748e-07  -9.5856450e-07   4.9120341e-07  -6.2949162e-03   1.0245796e-03  -4.2473188e-03  -2.0571173e-03  -8.1372567e-04   5.3714188e-07   1.3684601e-08  -7.0936373e-07   4.4997490e-07   8.4034355e-03   1.2913060e-03   6.8962437e-03   4.3346810e-03   3.7158519e-04   3.5599558e-07  -3.2372166e-07  -5.4666987e-07   2.7439598e-09   7.3090073e-03   8.0164782e-04   5.5116506e-03   5.2164734e-03  -8.9438745e-03   1.3282345e-07  -3.5154261e-07  -3.3528466e-07   2.6785024e-08   2.2251228e-03  -7.3206413e-05   2.4237448e-03   2.1903478e-03  -2.1958822e-03  -8.4537737e-08   7.3303735e-09   1.3063251e-07  -1.1061863e-07  -5.0552142e-08  -1.3298094e-07  -1.9349296e-07  -1.5785329e-07  -1.8276669e-08   4.7630196e-07   1.0432946e-06  -1.4337015e-07  -1.8417309e-06   5.7493067e-07  -3.0480587e-07  -3.5054298e-06   3.3243984e-06   8.7336718e-07  -1.8743648e-06  -1.8321839e-06  -2.9909463e-07   2.0820472e-02   1.0499752e-07   3.5073609e-07  -4.6594662e-09   4.7521226e-08   4.1715467e-08  -2.3658382e-07  -8.1668677e-07   7.9576420e-08  -1.2318187e-06  -3.4267338e-07  -3.9669439e-07  -5.6734734e-08  -5.6967499e-08   1.2043122e-07  -1.3472793e-06  -9.3476903e-07   8.5477240e-08   1.4753455e-06
  -1.9394381e-07  -1.1500205e-06   7.3112939e-07   1.8241444e-07  -1.3829053e-08   1.3243493e-03  -6.4046917e-04   6.9000050e-04  -6.6041926e-04  -4.8300702e-06   1.2960249e-06   1.4630772e-05  -1.4684137e-05  -2.9834088e-06  -3.8374752e-03   3.3164966e-03   2.2832219e-03   1.4796009e-03   2.8760043e-06  -1.7372608e-06  -8.5440448e-06   9.2326572e-06   1.9241973e-06   4.4771001e-04  -1.7648556e-03  -2.5806017e-03  -8.0439445e-04   6.8502859e-06  -1.9934079e-06  -1.9348913e-05   1.9044356e-05   4.5228601e-06   2.3128263e-03   8.5690795e-04  -1.7045747e-03   5.3996249e-03   1.5185106e-06  -5.3147188e-07  -4.3949853e-06   4.4444286e-06   8.9123337e-07  -6.1962147e-03   5.3012286e-03  -7.3818330e-03  -1.7618025e-03  -3.2367810e-03   8.3290147e-03   2.3934852e-03   3.2568440e-03   3.6708416e-03  -4.8524609e-08  -1.1959235e-07   1.3675760e-07  -4.1798143e-07   1.3994553e-03  -3.6819526e-04   6.3588109e-04   1.3537301e-03  -5.5662930e-03   5.8315984e-08   1.0144691e-08  -6.4082277e-08   1.0499752e-07   8.2142868e-03  -1.7004314e-04  -8.1209088e-04  -4.4338213e-03   5.3946134e-03   1.0971417e-07   4.7586627e-07  -2.5145306e-08   1.0442886e-06   8.1744281e-04  -1.4970903e-03   4.2343261e-03   2.2758680e-03   7.3601100e-03  -2.2944940e-07   7.0913258e-08   3.4998839e-07  -3.0076416e-07
   1.0038830e-06  -1.0282965e-07   1.2021997e-06   1.5565039e-06  -4.7008531e-07   4.2941917e-03   6.1854755e-03   6.6447363e-04  -2.8404854e-03   1.0514914e-05  -2.9929909e-06  -3.4531731e-05   3.6124230e-05   6.8296552e-06  -6.3727347e-04  -4.0983857e-03  -2.6204491e-03   4.7175838e-03  -5.6831731e-06   1.4934992e-06   2.2164398e-05  -2.0933607e-05  -4.5441802e-06  -7.6231045e-03  -7.6397736e-03   1.2485484e-03   2.0663853e-03  -1.2215435e-05   3.1133870e-06   4.1505283e-05  -4.1633969e-05  -8.5362690e-06   1.4061211e-03  -2.0480247e-03  -2.7727657e-03  -3.7920732e-03  -2.9327916e-06   8.1067169e-07   1.0103109e-05  -1.0081083e-05  -2.0041435e-06   3.6132178e-03  -1.2586571e-04   2.7610863e-03  -1.2038105e-03   8.3290157e-03   1.1184301e-03  -5.4023716e-03  -7.0002939e-03  -3.6741801e-03   2.6707412e-08  -2.3027163e-07   5.8744560e-08  -4.2771092e-07  -3.6819205e-04   2.0397935e-03   2.7871230e-04   6.8631327e-04  -6.2422858e-04   1.8006410e-07   2.0175809e-07   3.9673838e-08   3.5073609e-07  -1.7004314e-04   9.9171408e-03  -8.8235532e-04  -2.1063637e-04   9.4685886e-04   6.2836161e-08   1.3049932e-07   2.9688103e-07  -1.4434922e-07  -1.4970863e-03  -1.0902008e-02   3.5247121e-03   2.5657003e-03   2.3069673e-03  -1.9371149e-07  -1.0271594e-08   2.3271839e-07  -2.7109574e-08
   4.4143100e-07   6.9591527e-08   8.6104580e-07   3.6475411e-07   1.3941025e-07   3.4255381e-04   5.8872655e-05   3.9800862e-04  -4.4276340e-04  -3.1342693e-06  -7.3908715e-07   8.4355239e-06  -7.4282079e-06  -3.7702855e-06  -6.7018223e-04   1.3577060e-03   2.3549474e-04   2.3917330e-03   1.9017754e-06   4.8244548e-07  -4.5485402e-06   4.9893510e-06   2.1569267e-06  -3.3451127e-04  -1.1001411e-03  -4.6226543e-04  -1.2566693e-03   1.1713616e-06  -1.0671557e-06  -1.0504202e-05   1.1840320e-05   2.1737866e-06   1.7439687e-03  -7.3326057e-04  -2.4359187e-03   1.1087219e-03   7.7909438e-07   7.6443076e-08  -2.3167387e-06   2.3427405e-06   9.2895776e-07  -1.4536539e-03   1.1465823e-03  -1.8411680e-03  -8.9389995e-04   2.3934855e-03  -5.4023690e-03   3.3761036e-04  -8.5680595e-04   1.3069474e-04  -4.0596899e-08   3.6171565e-08   5.7306300e-08  -5.8465861e-08   6.3586837e-04   2.7870810e-04   1.9943643e-03   2.3215401e-03  -2.4307620e-03   1.4551651e-07   4.5860754e-10  -8.9004519e-08  -4.6594662e-09  -8.1209088e-04  -8.8235532e-04   2.8886722e-03   2.1352067e-03   4.2684708e-03  -1.1139125e-06  -1.0281169e-06   1.1643060e-06  -3.4354687e-06   4.2343177e-03   3.5247060e-03  -8.5975323e-04  -2.0436541e-03   9.6681245e-04  -1.0974897e-07   7.5299221e-08   3.6777117e-07  -1.2739493e-07
  -1.8174130e-06  -8.9818664e-07  -1.1395813e-06  -6.7851331e-07   6.4566914e-07  -4.3548233e-04   1.9782040e-04  -8.7544636e-05   1.7027984e-04  -5.3037103e-07   1.6743422e-06   1.6749394e-06  -3.2270138e-06   1.5433452e-06   1.3732779e-03  -8.2814379e-04  -1.0673063e-03   2.2168986e-04  -9.8512731e-07  -1.7987514e-06  -1.9744889e-06   1.1162455e-06  -6.1563197e-08  -2.9732550e-04   4.5930302e-04   9.7158367e-04  -1.7038769e-04   2.5297224e-06  -7.3384654e-07  -2.9318059e-06   1.6044691e-06   1.0135221e-06  -3.2276313e-04  -7.1663634e-04  -1.4450417e-04  -2.0014266e-03   1.0657053e-07  -4.6578709e-07  -6.3188145e-07   6.0304961e-07  -2.5240128e-07   1.6311818e-03  -1.4906375e-03   2.0677284e-03   3.1435146e-04   3.2568445e-03  -7.0002926e-03  -8.5680575e-04  -1.9684883e-03  -2.0702741e-03  -1.5892732e-08   1.4502499e-08   7.0599372e-09  -7.5591019e-08   1.3537319e-03   6.8631195e-04   2.3215455e-03   1.7940099e-03   7.4248849e-04   1.5023323e-07   5.8076694e-08  -6.2872808e-08   4.7521226e-08  -4.4338213e-03  -2.1063637e-04   2.1352067e-03   3.6280354e-03  -9.0439698e-04   9.0134207e-07   1.1558516e-06  -9.4916436e-07   3.2948096e-06   2.2758668e-03   2.5656961e-03  -2.0436546e-03  -1.7126697e-03  -3.7416147e-03  -5.8163725e-08   2.2873302e-08   2.7934999e-07  -8.4069872e-08
  -4.7142202e-07   3.8259917e-07  -3.6028389e-07  -7.7025133e-07   1.1046043e-07   3.4600958e-03   2.6842099e-03   1.5429444e-03  -3.0692273e-03   2.2005225e-06  -2.2347550e-07  -7.1301647e-06   6.4303519e-06   2.2487099e-06  -4.4613061e-03   3.9914571e-03   1.9866914e-03   9.9476810e-03  -1.5925113e-06   4.3097939e-07   3.8385953e-06  -4.3178220e-06  -1.2451685e-06  -3.7580513e-03  -7.8535495e-03  -2.6543153e-03  -3.1420143e-03  -1.2569538e-06   5.3759365e-07   4.7294922e-06  -5.0612476e-06  -1.0849399e-06   6.9936444e-03  -2.0294498e-03  -9.4455497e-03   5.6225625e-03  -5.7674460e-07   1.6094256e-07   1.8050843e-06  -1.7288317e-06  -5.3331373e-07  -4.1969022e-03   4.7564179e-03  -6.7676829e-03  -3.6214749e-03   3.6708433e-03  -3.6741817e-03   1.3069463e-04  -2.0702729e-03   3.7522891e-03   5.9915664e-09   3.5364907e-08  -5.3978870e-08   1.8445992e-07  -5.5662924e-03  -6.2422583e-04  -2.4307630e-03   7.4248682e-04  -7.2294448e-03  -8.3976018e-08  -1.5934535e-09   9.8364831e-08   4.1715467e-08   5.3946134e-03   9.4685886e-04   4.2684708e-03  -9.0439698e-04   1.7000215e-02   3.5423810e-07   1.0969138e-07  -4.1579501e-07   6.9856054e-07   7.3601090e-03   2.3069693e-03   9.6681033e-04  -3.7416180e-03   1.2652053e-02   9.4490143e-08  -2.3057672e-08  -6.6421584e-08   1.2442444e-07
  -2.7907786e-03   4.9044506e-03  -1.2088567e-03   1.2346534e-03  -5.6419999e-03  -3.6844409e-07   2.9752242e-07  -2.1930195e-07  -6.1054004e-07   6.3134421e-03  -1.1946415e-03   1.1746791e-03  -2.5134654e-03   7.9437541e-03  -1.8320365e-07  -1.0070812e-07  -5.7437186e-08  -1.5981233e-07   3.6004030e-05  -7.2601327e-03   1.1887713e-03  -4.0326408e-04   4.6210814e-03  -2.4162126e-07   1.9566473e-07  -1.0403636e-07  -2.8431487e-07   4.9871182e-04  -4.3238642e-03  -6.5657056e-04   5.7703859e-06  -5.5030629e-03   9.0603877e-08   2.8592061e-07  -6.9698891e-08  -1.1821338e-07  -2.3363134e-03   1.2741841e-04   6.3707965e-03   5.4926690e-03   7.2920798e-03   2.2857446e-07  -9.2154223e-08   6.7136163e-08  -7.0985405e-09  -2.6442294e-07  -1.0378011e-07  -1.9779856e-07  -1.2541534e-07   7.6729723e-08   8.8850135e-07  -1.7103458e-06   1.1410079e-06   6.2118662e-07  -1.0976677e-07   2.8667632e-08   3.3475128e-09   5.0861769e-08   9.5589669e-08  -1.1742422e-08   4.9138297e-07   1.0749246e-06  -2.3658382e-07   1.0971417e-07   6.2836161e-08  -1.1139125e-06   9.0134207e-07   3.5423810e-07   2.0818960e-02  -2.5153900e-06   6.1181194e-07   8.4218035e-07   2.8150684e-07   5.2894776e-08   2.0261018e-07   1.4074514e-07  -9.7010259e-08  -9.2033137e-07   1.8283532e-06  -1.5392571e-06  -8.2652487e-07
  -2.8654795e-03   4.5786877e-03   1.7085636e-04   2.4329176e-03  -4.8491415e-03   6.7375278e-07  -1.9453231e-07  -8.5081570e-08   1.1920880e-07  -1.1359785e-03  -6.7054930e-04  -4.6513767e-04  -8.8306816e-04   3.3613634e-03   9.8107319e-08  -2.5728522e-07  -1.6130422e-07   2.9658325e-07   5.3459452e-03  -8.5939169e-03   2.3911862e-04  -3.2452777e-03   5.5276094e-03   3.6395782e-07  -1.1352626e-07  -1.2195030e-08  -6.1541810e-08   4.6087828e-03   4.6192133e-03  -1.5076339e-04  -2.3088780e-03   5.4425633e-03   3.6133367e-07   2.7992672e-07   8.6748263e-08  -1.9208035e-07   4.7311987e-04   2.0612636e-03  -5.4886622e-03  -3.3731606e-03  -9.6782875e-03  -3.8373741e-08   1.2314134e-07   6.2463413e-08  -2.6955746e-08  -9.3786965e-08  -8.3374686e-08   2.1108792e-08  -2.8643626e-09  -9.5498512e-09  -1.7757504e-06   1.6822415e-07  -9.0653142e-07  -2.0790722e-07  -1.0012663e-07   2.0695690e-07   1.1396112e-08   7.0814429e-08  -3.5304028e-08   4.7173093e-07   7.9184772e-08  -6.4136439e-07  -8.1668677e-07   4.7586627e-07   1.3049932e-07  -1.0281169e-06   1.1558516e-06   1.0969138e-07  -2.5153900e-06   2.0818992e-02  -7.0375015e-07   6.4739103e-07  -4.0430314e-07  -2.7196308e-07  -1.5452930e-07  -1.1114372e-07   2.0955008e-07   1.9322139e-06  -2.7562086e-07   1.1247990e-06   1.0206973e-07
   6.4810127e-04  -9.5228281e-05  -9.2448127e-04  -7.0635031e-04  -1.9514101e-03  -4.7637837e-08   4.1676224e-07  -5.6412689e-07   6.0327606e-07  -8.2278399e-03  -2.2433481e-03   2.3181282e-03   4.8777769e-03  -1.3369863e-03  -1.0422975e-07   1.8746912e-07  -3.5075788e-07   2.3504225e-07   5.2102726e-03   5.8536244e-04  -2.6761698e-04  -2.4388234e-03   3.0877200e-03  -5.1958833e-08   2.4277251e-07  -3.0425905e-07   2.9135127e-07   7.2705885e-04   8.3681090e-03  -3.8759131e-04  -1.5127764e-03   7.5576344e-03   9.7359208e-08   4.1406608e-09  -1.9035858e-07   5.4931342e-08   1.2384013e-03   3.6903175e-04   5.8064708e-03   3.2499745e-03   1.0254850e-02  -1.8988653e-07   3.2499131e-07  -1.7947489e-07   4.9747318e-08   3.5942357e-07   1.3648175e-07   2.9334805e-07   1.9056206e-07  -1.9188771e-07   1.1392105e-06  -9.7812843e-07   1.4383607e-06   3.8291261e-07  -4.4960462e-10   8.9063063e-08  -3.5866128e-08  -4.6180015e-08  -1.7262135e-07   1.0443462e-06  -6.6848917e-07  -1.2992164e-06   7.9576420e-08  -2.5145306e-08   2.9688103e-07   1.1643060e-06  -9.4916436e-07  -4.1579501e-07   6.1181194e-07  -7.0375015e-07   2.0821038e-02   3.2963465e-07  -5.1247099e-07  -3.1438520e-07  -4.3490153e-07  -3.5188299e-07   3.2865969e-07  -1.5033212e-06   1.2478054e-06  -9.7402718e-07  -2.0479453e-07
   1.6350138e-04  -3.5765915e-03   1.7323218e-04  -3.9122392e-04   1.0452218e-03   1.4680981e-07  -4.3077423e-07  -7.1191882e-07  -3.9385610e-07   7.1035746e-04   9.7628055e-03   1.4002803e-04  -7.9638751e-04   7.2075660e-03   3.1534835e-07  -1.5428732e-07  -3.7076367e-07  -1.4383759e-07  -2.6869720e-03  -1.4280338e-03  -2.4953726e-04   2.2057626e-03  -8.3385588e-03   5.6188145e-09  -2.4609447e-07  -3.3791579e-07  -2.3861960e-07   1.1116556e-02   1.4819911e-03  -1.3584840e-03  -5.4383077e-03   4.0830726e-03  -4.6090137e-08  -4.8711688e-08   4.9145396e-08   2.8914717e-08   6.4897226e-04  -2.6883358e-03   1.5527387e-03   7.7610093e-04   1.6467073e-03   1.5836793e-08  -5.2835368e-08   1.4243489e-07  -7.2812127e-08  -4.3206429e-07  -3.0605622e-07  -8.8815683e-08  -8.4985436e-08   1.2469361e-07   5.1917623e-07  -1.1338732e-07   5.6264000e-07  -7.6424395e-07  -7.3301696e-08   9.3090557e-08   2.6209086e-08   1.0757262e-07  -3.6027154e-09  -2.7672881e-07  -7.5711654e-07   1.7017264e-07  -1.2318187e-06   1.0442886e-06  -1.4434922e-07  -3.4354687e-06   3.2948096e-06   6.9856054e-07   8.4218035e-07   6.4739103e-07   3.2963465e-07   2.0819710e-02  -3.1605803e-07  -1.9182230e-07  -2.5929761e-09   6.3310273e-08   6.8472087e-08  -6.1759749e-07  -4.0097601e-08  -5.2675707e-07   1.3689218e-07
  -9.7510389e-07   3.0895839e-07  -7.4768184e-07  -1.1885377e-06   3.6104293e-07   7.4844945e-04  -2.9859988e-04   7.6677108e-04  -7.0862936e-04  -5.6658373e-06   1.6473911e-06   1.9038278e-05  -1.9827072e-05  -3.2537223e-06  -2.0077723e-03   2.9772514e-03   9.3807089e-04   3.6364624e-03   2.5711955e-06  -8.2205299e-07  -1.2307919e-05   1.1280345e-05   2.4228134e-06  -1.4897168e-04  -1.7910524e-03  -1.3794551e-03  -2.0630529e-03   6.7346868e-06  -2.7615237e-06  -2.4747264e-05   2.5847760e-05   5.4063658e-06   3.0688992e-03  -7.8041979e-04  -3.8098375e-03   3.1024143e-03   1.4347369e-06  -5.5892813e-07  -5.6678630e-06   5.7112361e-06   1.1193033e-06  -4.1133807e-03   3.2796814e-03  -4.9289138e-03  -1.7741032e-03   2.7910104e-03  -6.0582806e-03   1.2933654e-03  -2.6500780e-04   9.9306427e-04   2.3298052e-07  -3.5762741e-08  -3.8679106e-07   1.3654282e-07   2.2358295e-03   4.7304403e-04   3.9849474e-03   4.4455270e-03  -5.3477879e-03  -3.7861488e-08  -7.5025464e-08   3.0524724e-08  -3.4267338e-07   8.1744281e-04  -1.4970863e-03   4.2343177e-03   2.2758668e-03   7.3601090e-03   2.8150684e-07  -4.0430314e-07  -5.1247099e-07  -3.1605803e-07   6.7748042e-03   5.1204949e-03  -5.9599668e-05  -2.2779633e-03   2.8270359e-03   2.8946463e-07   2.5591913e-07  -2.4640245e-07   8.1654374e-07
  -6.3951270e-07   5.5121966e-07  -8.7979589e-07  -1.4704391e-06   2.8249882e-07  -4.2281474e-03  -6.1483345e-03  -4.1192020e-04   2.5594959e-03  -1.1996923e-05   3.9333102e-06   3.9812627e-05  -4.1008036e-05  -8.3351357e-06   5.1480517e-04   4.9922664e-03   2.6470189e-03  -2.7895478e-03   6.7662953e-06  -1.8997602e-06  -2.5121959e-05   2.4048819e-05   5.3384908e-06   7.4042713e-03   6.9704430e-03  -1.3866062e-03  -3.1479352e-03   1.3872416e-05  -4.3107167e-06  -4.8489156e-05   4.8458404e-05   9.7625672e-06  -1.2431410e-04   1.3274571e-03   7.9536969e-04   4.2387904e-03   3.2088869e-06  -1.1121444e-06  -1.1494833e-05   1.1641970e-05   2.3581581e-06  -4.1349458e-03   4.3971498e-04  -3.4924149e-03   6.5090321e-04  -6.0582868e-03  -6.8929412e-03   5.5055419e-03   5.9816188e-03   3.4996729e-03  -3.6827804e-09   2.5214894e-08  -2.4205483e-07  -6.5152293e-08   4.7303466e-04  -1.8527952e-03   1.1326697e-03   9.8927485e-04  -7.6095207e-04  -9.0903578e-08  -2.4123801e-07  -1.3287403e-08  -3.9669439e-07  -1.4970903e-03  -1.0902008e-02   3.5247060e-03   2.5656961e-03   2.3069693e-03   5.2894776e-08  -2.7196308e-07  -3.1438520e-07  -1.9182230e-07   5.1204949e-03   1.4423062e-02  -4.9306701e-03  -4.7818419e-03  -2.2198048e-03  -1.7943546e-07   2.0373681e-08   6.0487666e-08  -4.4112917e-07
   2.3875906e-06  -4.9939828e-07   2.6975234e-06   2.2276100e-06  -9.5730891e-07   1.9637341e-03   1.2552334e-03   5.4565712e-04  -9.3170106e-04  -2.8945516e-07   2.3311204e-06   5.3525055e-06  -4.0759430e-06  -3.6414292e-06  -2.2615827e-03   2.5392808e-04   1.0573241e-04   9.9435793e-04   2.0692065e-06  -1.7346264e-06  -1.1796114e-06   4.3571160e-06   1.1052478e-06  -1.8388960e-03  -2.6017907e-03  -8.8708646e-04   7.1261379e-04   2.0906883e-06  -6.9229935e-07  -8.1521373e-06   6.4504395e-06   4.6501942e-07   9.6333600e-04   1.3624395e-04  -5.2036239e-04   1.3716880e-03   3.7365444e-07  -4.9153369e-07  -1.6074663e-06   1.4935734e-06   7.0292496e-07  -2.9900117e-03   3.3937974e-03  -3.6209915e-03  -1.2109649e-03   1.2933705e-03   5.5055477e-03  -2.6845932e-04  -1.9389014e-04  -5.1699808e-05   1.1010226e-07  -1.2101110e-08  -2.2351421e-07  -5.4221959e-08   3.9849587e-03   1.1326812e-03   3.2555118e-03   2.9388252e-03  -3.8816925e-03  -2.5668831e-08  -7.0954462e-09  -9.0664440e-08  -5.6734734e-08   4.2343261e-03   3.5247121e-03  -8.5975323e-04  -2.0436546e-03   9.6681033e-04   2.0261018e-07  -1.5452930e-07  -4.3490153e-07  -2.5929761e-09  -5.9599668e-05  -4.9306701e-03   4.3805423e-03   3.3646784e-03   2.8050595e-03  -9.3501256e-07  -1.1381982e-06   9.4071755e-07  -3.4213839e-06
  -1.6692962e-06  -3.8825834e-07  -1.3689236e-06  -1.2216936e-06   5.4947237e-07   6.6974267e-04   2.7943786e-04   2.6389561e-05   6.8887407e-05  -2.2866864e-06  -1.1630847e-06   5.7060482e-06  -6.1640503e-06   9.0654893e-07  -6.8402898e-04  -8.3499634e-04  -3.9705080e-04  -1.8947126e-03   6.2544025e-08   4.3214015e-07  -4.4264360e-06   2.7865759e-06   2.3678005e-07  -4.5387874e-04  -7.2418141e-07  -4.5593325e-05   1.4321550e-03   2.2800216e-06  -1.3161742e-06  -5.3566979e-06   8.0357560e-06   2.5084298e-06  -1.0968839e-03   6.9353036e-04   2.1376349e-03  -3.1492767e-04   3.1942072e-07   1.2258843e-07  -1.8647825e-06   1.7202654e-06   3.8876996e-08  -1.3470608e-03   1.5170103e-03  -1.1837738e-03  -1.1526886e-05  -2.6500499e-04   5.9816202e-03  -1.9389239e-04   5.6100752e-04  -8.6653851e-04   7.4562571e-08   1.1600280e-09  -1.8119674e-07  -3.4132558e-08   4.4455286e-03   9.8928144e-04   2.9388255e-03   1.8951966e-03  -1.1334913e-03   1.3174744e-08  -5.4567265e-08  -1.7446242e-07  -5.6967499e-08   2.2758680e-03   2.5657003e-03  -2.0436541e-03  -1.7126697e-03  -3.7416180e-03   1.4074514e-07  -1.1114372e-07  -3.5188299e-07   6.3310273e-08  -2.2779633e-03  -4.7818419e-03   3.3646784e-03   3.8098171e-03  -8.4298813e-04   9.4807279e-07   1.0973228e-06  -1.0439100e-06   3.2708801e-06
  -2.6071058e-07  -1.2859067e-08  -5.5329132e-08  -3.6429020e-07   1.3763139e-08   3.3869490e-03   2.6563504e-03   1.2230567e-03  -2.6985136e-03   3.2806266e-06  -1.8550717e-06  -1.2834836e-05   1.2876972e-05   3.2932528e-06  -4.2688894e-03   2.7795443e-03   1.8679947e-03   7.4232970e-03  -2.1564101e-06   1.0788457e-06   7.5733300e-06  -7.9798418e-06  -1.8354484e-06  -3.5182231e-03  -6.9763361e-03  -2.4286476e-03  -1.7135700e-03  -3.5551219e-06   1.3835155e-06   1.3066603e-05  -1.2976639e-05  -2.3181459e-06   5.3008374e-03  -1.1247831e-03  -6.8427566e-03   4.9308128e-03  -8.8352222e-07   4.8210124e-07   3.5345564e-06  -3.4704281e-06  -8.6380561e-07  -3.5422216e-03   4.3740235e-03  -5.8128325e-03  -2.9112076e-03   9.9306493e-04   3.4996685e-03  -5.1698340e-05  -8.6653483e-04   3.8032055e-03  -7.9274848e-08  -1.0722964e-08   2.0466536e-07  -1.1082097e-07  -5.3477874e-03  -7.6096156e-04  -3.8816895e-03  -1.1334823e-03  -5.5233446e-03  -3.9852186e-08   6.6409508e-08   1.3256546e-07   1.2043122e-07   7.3601100e-03   2.3069673e-03   9.6681245e-04  -3.7416147e-03   1.2652053e-02  -9.7010259e-08   2.0955008e-07   3.2865969e-07   6.8472087e-08   2.8270359e-03  -2.2198048e-03   2.8050595e-03  -8.4298813e-04   1.2271675e-02   2.3231157e-07   2.9375540e-07  -2.3344111e-07   7.5378786e-07
  -2.3195865e-03  -5.8442763e-03   1.4457072e-03   2.5511966e-03  -4.2477433e-03   1.3658156e-06  -5.4840037e-07   4.5775638e-07   4.2718926e-07   3.2978821e-03   1.5441313e-03   2.4210872e-03  -2.0447089e-05   7.3619988e-03   4.5561780e-07  -7.7376003e-08  -3.8740998e-08   1.9261263e-07   1.3922361e-03   8.6341699e-03  -4.5871286e-03  -4.8086622e-03   2.5986911e-03   6.2032834e-07  -2.4596346e-07   3.9845939e-07   3.9011869e-07  -4.2138713e-04   3.6565232e-03   2.9704189e-04   1.6839752e-03  -4.5597456e-03   1.6346761e-07  -4.0540219e-08   4.1868227e-08   1.9558899e-07   9.4402045e-03   5.6311095e-03  -4.5447954e-04  -2.8846265e-03   2.3753818e-04  -3.4043332e-07   1.3843691e-07  -2.0134620e-07  -1.2841510e-07  -2.3215370e-07  -4.5304001e-08  -1.4503622e-07  -1.1661552e-07   2.5670479e-07  -1.9066516e-06   1.8624316e-06  -2.2896705e-06  -8.9097628e-07  -5.3197180e-07  -4.7698547e-07  -2.5157108e-07  -2.6615988e-07   3.6234972e-07   1.8052696e-06   2.8164520e-06  -3.0743068e-07  -1.3472793e-06  -2.2944940e-07  -1.9371149e-07  -1.0974897e-07  -5.8163725e-08   9.4490143e-08  -9.2033137e-07   1.9322139e-06  -1.5033212e-06  -6.1759749e-07   2.8946463e-07  -1.7943546e-07  -9.3501256e-07   9.4807279e-07   2.3231157e-07   2.0821034e-02  -2.6803751e-06   1.1964239e-06   8.8594310e-07
  -3.9544970e-05  -4.3530549e-03   1.9068732e-03   2.5681241e-03  -4.8408683e-03  -8.3013856e-07   9.3887332e-07  -2.2542195e-07  -1.3351544e-07  -1.6114971e-03   6.1540765e-04  -3.1529511e-03  -3.2618740e-03   3.1815216e-03  -1.5576758e-07   4.4883749e-07   1.8237767e-07  -9.9185987e-08   1.4556580e-03   8.4911491e-03  -1.6200207e-03  -2.4742121e-03   5.3301879e-03  -4.0604399e-07   7.4675391e-07  -1.1348283e-07   1.3121406e-08   8.0852247e-04  -5.3759090e-03   3.8012634e-03   1.7437076e-03   6.3537824e-03   1.6099678e-09  -1.8946715e-08  -3.1263396e-07   1.3593298e-08  -8.2287609e-03  -6.9956875e-03   1.5559830e-03   4.1792020e-03  -3.4553944e-03   1.1916184e-07  -2.5667850e-07   3.4054941e-08   8.7306404e-08   2.3923845e-07   1.2685361e-07   1.2286806e-07   1.0268264e-07  -2.0682584e-07   2.1734032e-06  -1.0431381e-06   1.4818607e-06   8.9628104e-07   3.4054263e-07   2.1796026e-07   1.5724640e-07   1.3536097e-07  -1.8777186e-07   3.0008170e-06   2.7934297e-06   4.3638286e-07  -9.3476903e-07   7.0913258e-08  -1.0271594e-08   7.5299221e-08   2.2873302e-08  -2.3057672e-08   1.8283532e-06  -2.7562086e-07   1.2478054e-06  -4.0097601e-08   2.5591913e-07   2.0373681e-08  -1.1381982e-06   1.0973228e-06   2.9375540e-07  -2.6803751e-06   2.0820955e-02  -1.0352000e-06   2.6285678e-07
  -1.1587443e-03  -8.1726363e-04   6.9672088e-04   1.1373049e-03  -7.8284134e-04   3.3727007e-07  -5.5421754e-07   1.3743553e-06  -2.6973729e-07   1.2793355e-03   5.3631975e-03  -6.0583375e-03  -4.8466762e-03  -5.2453956e-03   6.5880487e-08  -6.0685970e-08   8.5329082e-07  -6.0181455e-09   1.0037977e-03  -1.4790738e-03   3.3499781e-03   2.0140178e-03   4.1849572e-03   2.7441152e-07  -4.2699612e-07   7.1372734e-07  -4.1059933e-07  -1.1240817e-03  -8.7835733e-03   1.0460620e-03  -1.0149337e-03   7.9149959e-03   1.0998345e-07  -4.0580101e-08   1.5533096e-07   9.9241553e-08   9.3635309e-03   4.5066707e-03   1.1117258e-03  -2.2398034e-03   4.2126321e-03   3.7182761e-07  -4.5438224e-07   2.3069998e-07  -6.4753807e-08   5.9846845e-07  -1.6091641e-08   3.5311631e-07   2.1670841e-07  -2.5535304e-07  -2.1927838e-06   1.9203534e-06  -1.6218166e-06  -9.3632867e-08   1.0501815e-06   7.7846713e-07   6.0406544e-07   5.8582858e-07  -6.7142960e-07  -2.5281529e-07   7.2203813e-07  -2.1896359e-07   8.5477240e-08   3.4998839e-07   2.3271839e-07   3.6777117e-07   2.7934999e-07  -6.6421584e-08  -1.5392571e-06   1.1247990e-06  -9.7402718e-07  -5.2675707e-07  -2.4640245e-07   6.0487666e-08   9.4071755e-07  -1.0439100e-06  -2.3344111e-07   1.1964239e-06  -1.0352000e-06   2.0822743e-02   5.1345451e-07
   1.6188173e-04   3.8524058e-03  -1.8985027e-03  -1.7357153e-03   5.7750073e-04  -1.2408135e-07   2.7774256e-07   6.2684127e-07   1.0873336e-06  -1.4029166e-04  -9.8108045e-03   2.2468564e-03  -5.3897926e-05   7.2036034e-03  -6.8185835e-08   1.2105106e-07   3.3611642e-07   3.9920143e-07  -4.3132062e-04   1.3577059e-03   4.0534860e-04   2.3286530e-03  -7.9790563e-03   1.0817183e-07   1.7569227e-07   1.5914309e-07   5.2263360e-07   1.0646759e-03  -4.1277635e-03   7.7693228e-03   5.4815999e-03   7.4061645e-03   2.1018388e-07  -8.9560890e-08  -1.4675632e-07  -2.4637728e-08   2.6832522e-03   3.9971892e-03  -2.7466898e-04  -7.5636033e-04   1.3838455e-05   1.0176126e-07  -2.9545421e-09  -1.3214721e-07   1.4745054e-07   1.0677459e-07   1.0318553e-07  -6.1885387e-08  -3.9757388e-08  -4.0358455e-08  -2.4853547e-07   4.3239457e-07  -1.1603553e-06   8.3719393e-07  -1.0448278e-07  -7.5049455e-08  -6.9805728e-08  -1.1376630e-07   1.0816682e-07  -9.4115018e-07  -1.2237344e-06  -5.8274210e-07   1.4753455e-06  -3.0076416e-07  -2.7109574e-08  -1.2739493e-07  -8.4069872e-08   1.2442444e-07  -8.2652487e-07   1.0206973e-07  -2.0479453e-07   1.3689218e-07   8.1654374e-07  -4.4112917e-07  -3.4213839e-06   3.2708801e-06   7.5378786e-07   8.8594310e-07   2.6285678e-07   5.1345451e-07   2.0820855e-02


==> rho_fourqubits_i.txt <==
   0.0000000e+00   8.2545442e-03   2.3626056e-03  -1.4754613e-02  -1.0533756e-04  -1.7498245e-02  -5.8338403e-03   1.0847596e-02   7.2346281e-03   1.6087665e-02  -1.1325994e-02  -1.0135201e-02  -1.5129999e-02  -8.0207929e-03   9.3299710e-03   6.0670876e-02
  -8.2545442e-03   0.0000000e+00  -2.3652298e-03   4.0340473e-03  -2.2158848e-03   1.4534911e-03  -6.7511888e-03  -7.8606294e-03   5.9078111e-04   6.8410191e-03   5.5675454e-03  -1.3151562e-02   4.1339299e-03  -1.7941850e-02  -1.1650492e-02   9.3299710e-03
  -2.3626056e-03   2.3652298e-03   0.0000000e+00   8.2797351e-03  -6.6440581e-04   6.3255016e-03   1.4534911e-03  -2.0998596e-02   2.2420780e-03  -6.2026070e-03   6.8410191e-03   2.0009076e-02   5.3512061e-03   3.8816557e-03  -1.7941850e-02  -8.0207929e-03
   1.4754613e-02  -4.0340473e-03  -8.2797351e-03   0.0000000e+00  -3.6601363e-03  -1.0022609e-03  -3.3426719e-03   1.4534911e-03  -2.7917666e-03   3.3821839e-03   8.9119544e-04   6.8410192e-03   3.2974991e-04   5.3512061e-03   4.1339299e-03  -1.5129999e-02
   1.0533756e-04   2.2158848e-03   6.6440581e-04   3.6601363e-03   0.0000000e+00   8.2797352e-03   4.0340472e-03  -1.7464609e-02   1.9345554e-03  -6.8930443e-03   2.0448818e-03  -2.2315191e-02   6.8410192e-03   2.0009076e-02  -1.3151562e-02  -1.0135201e-02
   1.7498245e-02  -1.4534911e-03  -6.3255016e-03   1.0022609e-03  -8.2797352e-03   0.0000000e+00  -3.5679585e-03   4.0340473e-03  -8.6767003e-04   2.9182852e-03  -5.2295583e-03   2.0448818e-03   8.9119544e-04   6.8410191e-03   5.5675454e-03  -1.1325994e-02
   5.8338403e-03   6.7511888e-03  -1.4534911e-03   3.3426719e-03  -4.0340472e-03   3.5679585e-03   0.0000000e+00   8.2797351e-03   7.0446175e-03   6.6072376e-03   2.9182852e-03  -6.8930443e-03   3.3821839e-03  -6.2026070e-03   6.8410191e-03   1.6087665e-02
  -1.0847596e-02   7.8606294e-03   2.0998596e-02  -1.4534911e-03   1.7464609e-02  -4.0340473e-03  -8.2797351e-03   0.0000000e+00   3.2541575e-02   7.0446175e-03  -8.6767002e-04   1.9345554e-03  -2.7917666e-03   2.2420780e-03   5.9078111e-04   7.2346281e-03
  -7.2346281e-03  -5.9078111e-04  -2.2420780e-03   2.7917666e-03  -1.9345554e-03   8.6767003e-04  -7.0446175e-03  -3.2541575e-02   0.0000000e+00   8.2797351e-03   4.0340473e-03  -1.7464609e-02   1.4534911e-03  -2.0998596e-02  -7.8606294e-03   1.0847596e-02
  -1.6087665e-02  -6.8410191e-03   6.2026070e-03  -3.3821839e-03   6.8930443e-03  -2.9182852e-03  -6.6072376e-03  -7.0446175e-03  -8.2797351e-03   0.0000000e+00  -3.5679585e-03   4.0340472e-03  -3.3426719e-03   1.4534911e-03  -6.7511888e-03  -5.8338403e-03
   1.1325994e-02  -5.5675454e-03  -6.8410191e-03  -8.9119544e-04  -2.0448818e-03   5.2295583e-03  -2.9182852e-03   8.6767002e-04  -4.0340473e-03   3.5679585e-03   0.0000000e+00   8.2797352e-03  -1.0022609e-03   6.3255016e-03   1.4534911e-03  -1.7498245e-02
   1.0135201e-02   1.3151562e-02  -2.0009076e-02  -6.8410192e-03   2.2315191e-02  -2.0448818e-03   6.8930443e-03  -1.9345554e-03   1.7464609e-02  -4.0340472e-03  -8.2797352e-03   0.0000000e+00  -3.6601363e-03  -6.6440581e-04  -2.2158848e-03  -1.0533756e-04
   1.5129999e-02  -4.1339299e-03  -5.3512061e-03  -3.2974991e-04  -6.8410192e-03  -8.9119544e-04  -3.3821839e-03   2.7917666e-03  -1.4534911e-03   3.3426719e-03   1.0022609e-03   3.6601363e-03   0.0000000e+00   8.2797351e-03   4.0340473e-03  -1.4754613e-02
   8.0207929e-03   1.7941850e-02  -3.8816557e-03  -5.3512061e-03  -2.0009076e-02  -6.8410191e-03   6.2026070e-03  -2.2420780e-03   2.0998596e-02  -1.4534911e-03  -6.3255016e-03   6.6440581e-04  -8.2797351e-03   0.0000000e+00  -2.3652298e-03   2.3626056e-03
  -9.3299710e-03   1.1650492e-02   1.7941850e-02  -4.1339299e-03   1.3151562e-02  -5.5675454e-03  -6.8410191e-03  -5.9078111e-04   7.8606294e-03   6.7511888e-03  -1.4534911e-03   2.2158848e-03  -4.0340473e-03   2.3652298e-03   0.0000000e+00   8.2545442e-03
  -6.0670876e-02  -9.3299710e-03   8.0207929e-03   1.5129999e-02   1.0135201e-02   1.1325994e-02  -1.6087665e-02  -7.2346281e-03  -1.0847596e-02   5.8338403e-03   1.7498245e-02   1.0533756e-04   1.4754613e-02  -2.3626056e-03  -8.2545442e-03   0.0000000e+00


==> rho_fourqubits_r.txt <==
   6.2258301e-02   3.0534282e-03  -8.4781497e-03  -1.1907806e-02  -8.8005578e-03  -7.3010882e-03   1.8040531e-02   4.7249438e-03   5.0120932e-03  -1.0034017e-02  -1.5205799e-02   6.1051625e-03  -1.1427055e-02   8.6984116e-03   7.2764754e-03  -7.1914765e-03
   3.0534282e-03   6.3051744e-02   1.9563516e-04  -8.6416760e-03   8.4995695e-04  -9.4254675e-03  -2.0324859e-03   2.1720477e-02  -2.2985992e-03   6.6447385e-03  -4.3257342e-03  -1.8989603e-02  -5.7114078e-03  -1.4548492e-02  -4.6320414e-02   7.2764754e-03
  -8.4781497e-03   1.9563516e-04   6.3051744e-02   4.7326613e-03  -2.2784072e-03   3.1140934e-03  -9.4254675e-03  -9.6243220e-03   7.7824759e-04   3.3521938e-03   6.6447385e-03  -1.1541469e-02   4.5906584e-03   4.7605119e-02  -1.4548492e-02   8.6984116e-03
  -1.1907806e-02  -8.6416760e-03   4.7326613e-03   6.1844908e-02   6.0260233e-03  -3.4369869e-03   1.2821654e-03  -9.4254675e-03  -6.4742241e-03   1.1739890e-03  -3.4674465e-03   6.6447384e-03   1.0246468e-02   4.5906585e-03  -5.7114078e-03  -1.1427055e-02
  -8.8005578e-03   8.4995695e-04  -2.2784072e-03   6.0260233e-03   6.3051744e-02   4.7326613e-03  -8.6416761e-03  -1.5118071e-02   1.3747965e-03   1.4817225e-03   6.7474452e-03   4.2229695e-02   6.6447384e-03  -1.1541469e-02  -1.8989603e-02   6.1051626e-03
  -7.3010882e-03  -9.4254675e-03   3.1140934e-03  -3.4369869e-03   4.7326613e-03   6.1844908e-02   2.9511608e-04  -8.6416760e-03  -6.9969069e-03   2.0738880e-03   8.8176280e-03   6.7474452e-03  -3.4674466e-03   6.6447385e-03  -4.3257342e-03  -1.5205799e-02
   1.8040531e-02  -2.0324859e-03  -9.4254675e-03   1.2821654e-03  -8.6416761e-03   2.9511608e-04   6.1844908e-02   4.7326613e-03  -2.8795360e-04  -7.8385747e-03   2.0738880e-03   1.4817225e-03   1.1739890e-03   3.3521938e-03   6.6447385e-03  -1.0034017e-02
   4.7249438e-03   2.1720477e-02  -9.6243220e-03  -9.4254675e-03  -1.5118071e-02  -8.6416760e-03   4.7326613e-03   6.3051744e-02  -3.4962274e-02  -2.8795360e-04  -6.9969069e-03   1.3747965e-03  -6.4742241e-03   7.7824759e-04  -2.2985992e-03   5.0120932e-03
   5.0120932e-03  -2.2985992e-03   7.7824759e-04  -6.4742241e-03   1.3747965e-03  -6.9969069e-03  -2.8795360e-04  -3.4962274e-02   6.3051744e-02   4.7326613e-03  -8.6416760e-03  -1.5118071e-02  -9.4254675e-03  -9.6243220e-03   2.1720477e-02   4.7249438e-03
  -1.0034017e-02   6.6447385e-03   3.3521938e-03   1.1739890e-03   1.4817225e-03   2.0738880e-03  -7.8385747e-03  -2.8795360e-04   4.7326613e-03   6.1844908e-02   2.9511608e-04  -8.6416761e-03   1.2821654e-03  -9.4254675e-03  -2.0324859e-03   1.8040531e-02
  -1.5205799e-02  -4.3257342e-03   6.6447385e-03  -3.4674465e-03   6.7474452e-03   8.8176280e-03   2.0738880e-03  -6.9969069e-03  -8.6416760e-03   2.9511608e-04   6.1844908e-02   4.7326613e-03  -3.4369869e-03   3.1140934e-03  -9.4254675e-03  -7.3010882e-03
   6.1051625e-03  -1.8989603e-02  -1.1541469e-02   6.6447384e-03   4.2229695e-02   6.7474452e-03   1.4817225e-03   1.3747965e-03  -1.5118071e-02  -8.6416761e-03   4.7326613e-03   6.3051744e-02   6.0260233e-03  -2.2784072e-03   8.4995695e-04  -8.8005578e-03
  -1.1427055e-02  -5.7114078e-03   4.5906584e-03   1.0246468e-02   6.6447384e-03  -3.4674466e-03   1.1739890e-03  -6.4742241e-03  -9.4254675e-03   1.2821654e-03  -3.4369869e-03   6.0260233e-03   6.1844908e-02   4.7326613e-03  -8.6416760e-03  -1.1907806e-02
   8.6984116e-03  -1.4548492e-02   4.7605119e-02   4.5906585e-03  -1.1541469e-02   6.6447385e-03   3.3521938e-03   7.7824759e-04  -9.6243220e-03  -9.4254675e-03   3.1140934e-03  -2.2784072e-03   4.7326613e-03   6.3051744e-02   1.9563516e-04  -8.4781497e-03
   7.2764754e-03  -4.6320414e-02  -1.4548492e-02  -5.7114078e-03  -1.8989603e-02  -4.3257342e-03   6.6447385e-03  -2.2985992e-03   2.1720477e-02  -2.0324859e-03  -9.4254675e-03   8.4995695e-04  -8.6416760e-03   1.9563516e-04   6.3051744e-02   3.0534282e-03
  -7.1914765e-03   7.2764754e-03   8.6984116e-03  -1.1427055e-02   6.1051626e-03  -1.5205799e-02  -1.0034017e-02   5.0120932e-03   4.7249438e-03   1.8040531e-02  -7.3010882e-03  -8.8005578e-03  -1.1907806e-02  -8.4781497e-03   3.0534282e-03   6.2258301e-02


==> rho_threequbits_i.txt <==
   0.0000000e+00  -3.1154253e-02  -4.8162300e-03  -3.2373925e-02  -8.7251066e-03  -8.3467874e-04  -6.5396121e-02  -7.8569161e-02
   3.1154253e-02   0.0000000e+00   3.8165338e-02   4.8162704e-03   1.6749756e-02   8.7251008e-03  -9.2503604e-02  -1.7713403e-01
   4.8162300e-03  -3.8165338e-02   0.0000000e+00  -3.1516007e-02   1.7544724e-03   4.3403596e-03  -8.2056853e-03  -3.0633326e-04
   3.2373925e-02  -4.8162704e-03   3.1516007e-02   0.0000000e+00   2.4120531e-03   6.1647435e-03   1.6928429e-02   8.2056702e-03
   8.7251066e-03  -1.6749756e-02  -1.7544724e-03  -2.4120531e-03   0.0000000e+00  -3.1516038e-02  -2.7142571e-03  -3.0865573e-02
   8.3467874e-04  -8.7251008e-03  -4.3403596e-03  -6.1647435e-03   3.1516038e-02   0.0000000e+00   3.9518789e-02   2.7143016e-03
   6.5396121e-02   9.2503604e-02   8.2056853e-03  -1.6928429e-02   2.7142571e-03  -3.9518789e-02   0.0000000e+00  -3.1154253e-02
   7.8569161e-02   1.7713403e-01   3.0633326e-04  -8.2056702e-03   3.0865573e-02  -2.7143016e-03   3.1154253e-02   0.0000000e+00


==> rho_threequbits_r.txt <==
   6.8640159e-02   8.6885190e-02   7.3206728e-03  -2.4713864e-02   8.0138873e-04  -4.0715214e-02  -1.4855563e-02  -5.0101295e-02
   8.6885190e-02   1.8214004e-01   8.9838813e-03  -7.3206482e-03   3.5456854e-02  -8.0143565e-04   1.1239933e-02  -4.0238255e-02
   7.3206728e-03   8.9838813e-03   6.7200980e-02   8.7894087e-02  -1.3972077e-03  -1.4782410e-03   3.0749066e-03  -3.9207261e-02
  -2.4713864e-02  -7.3206482e-03   8.7894087e-02   1.8201881e-01  -3.8993939e-03  -4.9098344e-03   3.7044222e-02  -3.0749514e-03
   8.0138873e-04   3.5456854e-02  -1.3972077e-03  -3.8993939e-03   6.7200959e-02   8.7894147e-02   8.3308173e-03  -2.4187997e-02
  -4.0715214e-02  -8.0143565e-04  -1.4782410e-03  -4.9098344e-03   8.7894147e-02   1.8201886e-01   9.8331411e-03  -8.3308012e-03
  -1.4855563e-02   1.1239933e-02   3.0749066e-03   3.7044222e-02   8.3308173e-03   9.8331411e-03   6.8640159e-02   8.6885190e-02
  -5.0101295e-02  -4.0238255e-02  -3.9207261e-02  -3.0749514e-03  -2.4187997e-02  -8.3308012e-03   8.6885190e-02   1.8214004e-01

